Privacy Preserving Set-Based Estimation Using Partially Homomorphic Encryption

The set-based estimation has gained a lot of attention due to its ability to guarantee state enclosures for safety-critical systems. However, collecting measurements from distributed sensors often requires outsourcing the set-based operations to an aggregator node, raising many privacy concerns. To address this problem, we present set-based estimation protocols using partially homomorphic encryption that preserve the privacy of the measurements and sets bounding the estimates. We consider a linear discrete-time dynamical system with bounded modeling and measurement uncertainties. Sets are represented by zonotopes and constrained zonotopes as they can compactly represent high-dimensional sets and are closed under linear maps and Minkowski addition. By selectively encrypting parameters of the set representations, we establish the notion of encrypted sets and intersect sets in the encrypted domain, which enables guaranteed state estimation while ensuring privacy. In particular, we show that our protocols achieve computational privacy using the cryptographic notion of computational indistinguishability. We demonstrate the efficiency of our approach by localizing a real mobile quadcopter using ultra-wideband wireless devices.

==> figures/constzono.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\begin{tikzpicture}

\begin{axis}[%
width=4.521in,
height=3.538in,
scale only axis,
scale = \scale,
xmin=-8,
xmax=2,
xlabel={$z_1$},
ymin=-15,
ymax=15,
ylabel={$z_2$},
axis x line*=bottom,
axis y line*=left,
legend style={legend cell align=left, align=left, draw=white!15!black}
]
\addplot [color=black, dashdotted]
  table[row sep=crcr]{%
0	0\\
-4	12\\
-8	-8\\
0	0\\
};
\addlegendentry{$b=2$}

\addplot [color=black, mark=asterisk, mark options={solid, black}]
  table[row sep=crcr]{%
-6	-6\\
-4	-12\\
0	-8\\
2	2\\
-2	14\\
-6	-6\\
};
\addlegendentry{$b=1$}

\end{axis}
\end{tikzpicture}%

==> figures/results/CZE_x.tikz <==
\addplot [PStyle1]
  table[row sep=crcr]{%
1	-0.0454\\
11	-0.0579\\
21	-0.0857\\
31	-0.1045\\
41	-0.1182\\
51	-0.148\\
61	-0.1715\\
71	-0.1914\\
81	-0.2363\\
91	-0.2607\\
101	-0.2962\\
111	-0.3248\\
121	-0.3843\\
131	-0.4255\\
141	-0.4856\\
151	-0.5221\\
161	-0.5705\\
171	-0.6078\\
181	-0.6251\\
191	-0.6415\\
201	-0.6471\\
211	-0.654\\
221	-0.6577\\
231	-0.6585\\
241	-0.6531\\
251	-0.6435\\
261	-0.6339\\
271	-0.6254\\
281	-0.6209\\
291	-0.6175\\
301	-0.6126\\
311	-0.6122\\
321	-0.6136\\
331	-0.6224\\
341	-0.6315\\
351	-0.6401\\
361	-0.66\\
371	-0.6807\\
381	-0.6977\\
391	-0.7241\\
401	-0.7342\\
411	-0.7552\\
421	-0.7784\\
431	-0.7981\\
441	-0.8235\\
451	-0.8527\\
461	-0.884\\
471	-0.9154\\
481	-0.949\\
491	-0.977\\
501	-1.0023\\
511	-1.0215\\
521	-1.043\\
531	-1.0682\\
541	-1.1092\\
551	-1.1527\\
561	-1.2113\\
571	-1.2756\\
581	-1.3264\\
591	-1.3864\\
601	-1.4322\\
611	-1.4768\\
621	-1.5234\\
631	-1.5599\\
641	-1.5794\\
651	-1.6309\\
661	-1.6612\\
671	-1.7078\\
681	-1.762\\
691	-1.8058\\
701	-1.8283\\
711	-1.8568\\
721	-1.8764\\
731	-1.9179\\
741	-1.9435\\
751	-1.9614\\
761	-2.0028\\
771	-2.0502\\
781	-2.0932\\
791	-2.1462\\
801	-2.2023\\
811	-2.2282\\
821	-2.261\\
831	-2.2864\\
841	-2.3295\\
851	-2.3693\\
861	-2.392\\
871	-2.4141\\
881	-2.4328\\
891	-2.4642\\
901	-2.4881\\
911	-2.524\\
921	-2.5399\\
931	-2.561\\
941	-2.5833\\
951	-2.6133\\
961	-2.636\\
971	-2.6518\\
981	-2.6847\\
991	-2.7097\\
1001	-2.7281\\
1011	-2.7557\\
1021	-2.7852\\
1031	-2.8203\\
1041	-2.8536\\
1051	-2.8634\\
1061	-2.8863\\
1071	-2.9108\\
1081	-2.9299\\
1091	-2.9728\\
1101	-2.9813\\
1111	-3.0282\\
1121	-3.0428\\
1131	-3.0684\\
1141	-3.0983\\
1151	-3.11\\
1161	-3.1372\\
1171	-3.1549\\
1181	-3.1841\\
1191	-3.2052\\
1201	-3.2143\\
1211	-3.2288\\
1221	-3.2359\\
1231	-3.2527\\
1241	-3.2667\\
1251	-3.2843\\
1261	-3.2925\\
1271	-3.3011\\
1281	-3.3243\\
1291	-3.327\\
1301	-3.3367\\
1311	-3.3579\\
1321	-3.366\\
1331	-3.3858\\
1341	-3.4025\\
1351	-3.4152\\
1361	-3.4357\\
1371	-3.4534\\
1381	-3.4589\\
1391	-3.4816\\
1401	-3.4898\\
1411	-3.5036\\
1421	-3.5156\\
1431	-3.5241\\
1441	-3.5294\\
1451	-3.5351\\
1461	-3.5388\\
1471	-3.5425\\
1481	-3.5452\\
1491	-3.5481\\
1501	-3.5495\\
1511	-3.5471\\
1521	-3.5431\\
1531	-3.5386\\
1541	-3.5341\\
1551	-3.5329\\
1561	-3.5337\\
1571	-3.5332\\
1581	-3.5319\\
1591	-3.5223\\
1601	-3.5156\\
1611	-3.5064\\
1621	-3.4992\\
1631	-3.4943\\
1641	-3.4907\\
1651	-3.4875\\
1661	-3.4844\\
1671	-3.4809\\
1681	-3.4776\\
1691	-3.4772\\
1701	-3.4772\\
1711	-3.4789\\
1721	-3.4802\\
1731	-3.4847\\
1741	-3.4885\\
1751	-3.4928\\
1761	-3.4959\\
1771	-3.5089\\
1781	-3.5135\\
1791	-3.5304\\
1801	-3.5413\\
1811	-3.5503\\
1821	-3.5552\\
1831	-3.5649\\
1841	-3.5812\\
1851	-3.5894\\
1861	-3.5944\\
1871	-3.5944\\
1881	-3.5944\\
1891	-3.5944\\
1901	-3.5944\\
1911	-3.5944\\
1921	-3.5944\\
1931	-3.5944\\
1941	-3.5944\\
1951	-3.6713\\
1961	-3.6713\\
1971	-3.6713\\
1981	-3.6713\\
1991	-3.6713\\
2001	-3.6713\\
2011	-3.6713\\
2021	-3.6713\\
2031	-3.6713\\
2041	-3.6713\\
2051	-3.6764\\
2061	-3.6893\\
2071	-3.7005\\
2081	-3.7121\\
2091	-3.7209\\
2101	-3.7387\\
2111	-3.749\\
2121	-3.76\\
2131	-3.7848\\
2141	-3.795\\
2151	-3.8152\\
2161	-3.8303\\
2171	-3.8433\\
2181	-3.8513\\
2191	-3.8646\\
2201	-3.8706\\
2211	-3.8741\\
2221	-3.8804\\
2231	-3.8823\\
2241	-3.8848\\
2251	-3.8869\\
2261	-3.8889\\
2271	-3.8917\\
2281	-3.8938\\
2291	-3.8946\\
2301	-3.8962\\
2311	-3.8986\\
2321	-3.8977\\
2331	-3.8986\\
2341	-3.8992\\
2351	-3.8985\\
2361	-3.899\\
2371	-3.8994\\
2381	-3.9\\
2391	-3.8999\\
2401	-3.9006\\
2411	-3.901\\
2421	-3.9018\\
2431	-3.9019\\
2441	-3.9018\\
2451	-3.9021\\
2461	-3.9019\\
2471	-3.9024\\
2481	-3.9024\\
2491	-3.903\\
2501	-3.9028\\
2511	-3.9033\\
2521	-3.9033\\
2531	-3.9029\\
2541	-3.9023\\
2551	-3.9015\\
2561	-3.9007\\
2571	-3.8988\\
2581	-3.8984\\
2591	-3.8972\\
2601	-3.8951\\
2611	-3.8943\\
2621	-3.8931\\
2631	-3.8927\\
2641	-3.8916\\
2651	-3.8916\\
2661	-3.8914\\
2671	-3.8917\\
2681	-3.8919\\
2691	-3.8934\\
2701	-3.8946\\
2711	-3.897\\
2721	-3.8981\\
2731	-3.8996\\
2741	-3.9003\\
2751	-3.9023\\
2761	-3.9051\\
2771	-3.9089\\
2781	-3.9112\\
2791	-3.9118\\
2801	-3.9117\\
2811	-3.9109\\
2821	-3.9123\\
2831	-3.9126\\
2841	-3.9129\\
2851	-3.9124\\
2861	-3.9132\\
2871	-3.9134\\
2881	-3.9138\\
2891	-3.915\\
2901	-3.916\\
2911	-3.9199\\
2921	-3.9238\\
2931	-3.9264\\
2941	-3.9275\\
2951	-3.9319\\
2961	-3.9382\\
2971	-3.9446\\
2981	-3.9517\\
2991	-3.9615\\
3001	-3.9656\\
3011	-3.9716\\
3021	-3.9798\\
3031	-3.987\\
3041	-3.9953\\
3051	-3.999\\
3061	-4.0048\\
3071	-4.0068\\
3081	-4.0104\\
3091	-4.0132\\
3101	-4.0205\\
3111	-4.0238\\
3121	-4.0254\\
3131	-4.0253\\
3141	-4.0211\\
3151	-4.0201\\
3161	-4.017\\
3171	-4.0134\\
3181	-4.0103\\
3191	-4.0066\\
3201	-4.0019\\
3211	-3.993\\
3221	-3.9851\\
3231	-3.9768\\
3241	-3.9664\\
3251	-3.9572\\
3261	-3.9502\\
3271	-3.9416\\
3281	-3.9421\\
3291	-3.9415\\
3301	-3.9437\\
3311	-3.9485\\
3321	-3.9555\\
3331	-3.9643\\
3341	-3.977\\
3351	-3.9826\\
3361	-3.9945\\
3371	-4.0039\\
3381	-4.0122\\
3391	-4.0163\\
3401	-4.0187\\
3411	-4.0207\\
3421	-4.0229\\
3431	-4.0228\\
3441	-4.022\\
3451	-4.0203\\
3461	-4.0164\\
3471	-4.0134\\
3481	-4.0079\\
3491	-4.0012\\
3501	-3.9933\\
3511	-3.9852\\
3521	-3.9792\\
3531	-3.9756\\
3541	-3.9685\\
3551	-3.9638\\
3561	-3.9535\\
3571	-3.9463\\
3581	-3.9335\\
};

\addplot [PStyle2]
  table[row sep=crcr]{%
1	0.8739494\\
11	-0.19591434\\
21	0.16033377\\
31	0.22200802\\
41	0.13159342\\
51	-0.0210329399999999\\
61	0.03160976\\
71	-0.0465183399999999\\
81	-0.0175187999999999\\
91	0.0165477900000001\\
101	-0.01043217\\
111	-0.00012133999999997\\
121	-0.15922577\\
131	-0.20545239\\
141	-0.19819198\\
151	-0.26688803\\
161	-0.4240743\\
171	-0.27186359\\
181	-0.30451961\\
191	-0.3222868\\
201	-0.33933891\\
211	-0.29862572\\
221	-0.35456074\\
231	-0.36647714\\
241	-0.29600884\\
251	-0.28715302\\
261	-0.36639936\\
271	-0.40363009\\
281	-0.32567514\\
291	-0.24613078\\
301	-0.25780721\\
311	-0.25961412\\
321	-0.27157195\\
331	-0.28957207\\
341	-0.2794546\\
351	-0.25900609\\
361	-0.28679789\\
371	-0.4061336\\
381	-0.48320217\\
391	-0.51121129\\
401	-0.44350792\\
411	-0.43029441\\
421	-0.43221314\\
431	-0.49414743\\
441	-0.55980046\\
451	-0.556457\\
461	-0.52220495\\
471	-0.60045267\\
481	-0.7221082\\
491	-0.59930308\\
501	-0.73995037\\
511	-0.78404434\\
521	-0.84535892\\
531	-0.85132868\\
541	-0.74750836\\
551	-0.72371716\\
561	-0.7788672\\
571	-1.04078121\\
581	-0.95663316\\
591	-1.09406002\\
601	-0.95717711\\
611	-1.1749341\\
621	-1.04711432\\
631	-1.10538311\\
641	-1.16613038\\
651	-1.17318184\\
661	-1.29551275\\
671	-1.32760222\\
681	-1.27228637\\
691	-1.41894526\\
701	-1.51035137\\
711	-1.4643255\\
721	-1.51452799\\
731	-1.53455443\\
741	-1.56117148\\
751	-1.50387914\\
761	-1.53099437\\
771	-1.56056101\\
781	-1.63576348\\
791	-1.69050343\\
801	-1.75570722\\
811	-1.9022469\\
821	-1.91457028\\
831	-1.96137328\\
841	-2.01389046\\
851	-1.95495291\\
861	-1.91734905\\
871	-1.9135632\\
881	-1.8935246\\
891	-2.00983663\\
901	-1.97686715\\
911	-2.05412502\\
921	-2.08482237\\
931	-2.10793395\\
941	-2.21067281\\
951	-2.21796627\\
961	-2.20671148\\
971	-2.22363396\\
981	-2.253195\\
991	-2.26847453\\
1001	-2.31727738\\
1011	-2.31158109\\
1021	-2.35568995\\
1031	-2.43051453\\
1041	-2.4204597\\
1051	-2.48023005\\
1061	-2.54496617\\
1071	-2.51506443\\
1081	-2.56082458\\
1091	-2.63254709\\
1101	-2.59567518\\
1111	-2.648102\\
1121	-2.68758769\\
1131	-2.75056596\\
1141	-2.71274657\\
1151	-2.76937957\\
1161	-2.748702\\
1171	-2.78739471\\
1181	-2.8316545\\
1191	-2.84376783\\
1201	-2.86758728\\
1211	-2.84549899\\
1221	-2.90976639\\
1231	-2.87034006\\
1241	-2.92881031\\
1251	-2.90084381\\
1261	-2.94999714\\
1271	-2.88420577\\
1281	-2.97620006\\
1291	-2.99196143\\
1301	-2.96590395\\
1311	-2.91901655\\
1321	-2.9364769\\
1331	-3.00319118\\
1341	-3.00702472\\
1351	-3.02910037\\
1361	-2.99997706\\
1371	-3.07618566\\
1381	-3.06013055\\
1391	-3.03225036\\
1401	-3.09759541\\
1411	-3.16105719\\
1421	-3.13442965\\
1431	-3.15717144\\
1441	-3.12700005\\
1451	-3.15708537\\
1461	-3.15066929\\
1471	-3.18829031\\
1481	-3.179882\\
1491	-3.12466164\\
1501	-3.16549654\\
1511	-3.16545625\\
1521	-3.15631838\\
1531	-3.1500072\\
1541	-3.13978858\\
1551	-3.12425776\\
1561	-3.12009878\\
1571	-3.11127229\\
1581	-3.09183903\\
1591	-3.15107508\\
1601	-3.12757535\\
1611	-3.10906692\\
1621	-3.1411695\\
1631	-3.13061614\\
1641	-3.10976024\\
1651	-3.09615774\\
1661	-3.13542695\\
1671	-3.11496134\\
1681	-3.14595838\\
1691	-3.10454268\\
1701	-3.08558125\\
1711	-3.1411459\\
1721	-3.10870094\\
1731	-3.14343638\\
1741	-3.13326592\\
1751	-3.12943239\\
1761	-3.12281151\\
1771	-3.14990611\\
1781	-3.14933963\\
1791	-3.12105937\\
1801	-3.15367789\\
1811	-3.12365813\\
1821	-3.18341584\\
1831	-3.19975514\\
1841	-3.19567652\\
1851	-3.22390003\\
1861	-3.23644109\\
1871	-3.23919864\\
1881	-3.2641253\\
1891	-3.25560422\\
1901	-3.28805323\\
1911	-3.28253932\\
1921	-3.26578279\\
1931	-3.23945208\\
1941	-3.25047274\\
1951	-3.28340788\\
1961	-3.27346797\\
1971	-3.25954099\\
1981	-3.28458996\\
1991	-3.25219531\\
2001	-3.25835605\\
2011	-3.2906148\\
2021	-3.29073234\\
2031	-3.29413886\\
2041	-3.30173965\\
2051	-3.36970658\\
2061	-3.33892746\\
2071	-3.29128404\\
2081	-3.3492188\\
2091	-3.40765877\\
2101	-3.4012887\\
2111	-3.45115776\\
2121	-3.4658813\\
2131	-3.42451973\\
2141	-3.47889585\\
2151	-3.46211286\\
2161	-3.51656551\\
2171	-3.48944063\\
2181	-3.45632477\\
2191	-3.53478642\\
2201	-3.60911365\\
2211	-3.56655903\\
2221	-3.58743186\\
2231	-3.60938234\\
2241	-3.58412857\\
2251	-3.60953016\\
2261	-3.55573339\\
2271	-3.61848421\\
2281	-3.61905808\\
2291	-3.58343501\\
2301	-3.58031268\\
2311	-3.54461093\\
2321	-3.59660239\\
2331	-3.57075853\\
2341	-3.56770463\\
2351	-3.5910141\\
2361	-3.54254742\\
2371	-3.60799689\\
2381	-3.67078061\\
2391	-3.62107487\\
2401	-3.56654401\\
2411	-3.57865663\\
2421	-3.56406183\\
2431	-3.56008048\\
2441	-3.60149498\\
2451	-3.58863134\\
2461	-3.59194965\\
2471	-3.5811574\\
2481	-3.56844897\\
2491	-3.53593559\\
2501	-3.59088917\\
2511	-3.56295819\\
2521	-3.55416174\\
2531	-3.54344625\\
2541	-3.56597919\\
2551	-3.60739059\\
2561	-3.52478738\\
2571	-3.52414269\\
2581	-3.56998129\\
2591	-3.580301\\
2601	-3.58444948\\
2611	-3.57722468\\
2621	-3.5228631\\
2631	-3.57521386\\
2641	-3.56982775\\
2651	-3.5628068\\
2661	-3.54487057\\
2671	-3.63738317\\
2681	-3.59130187\\
2691	-3.56226773\\
2701	-3.5902514\\
2711	-3.53722639\\
2721	-3.63758392\\
2731	-3.63735361\\
2741	-3.58750434\\
2751	-3.5641541\\
2761	-3.62573214\\
2771	-3.58483953\\
2781	-3.64761753\\
2791	-3.62439508\\
2801	-3.60131378\\
2811	-3.63825293\\
2821	-3.64017339\\
2831	-3.61712594\\
2841	-3.57698483\\
2851	-3.68539472\\
2861	-3.60557957\\
2871	-3.71888704\\
2881	-3.67073102\\
2891	-3.67385335\\
2901	-3.67120237\\
2911	-3.71382446\\
2921	-3.65941782\\
2931	-3.59112878\\
2941	-3.65444965\\
2951	-3.60593028\\
2961	-3.66429968\\
2971	-3.61325641\\
2981	-3.68695993\\
2991	-3.69141526\\
3001	-3.68911738\\
3011	-3.59373541\\
3021	-3.72300644\\
3031	-3.58546586\\
3041	-3.67837925\\
3051	-3.71047516\\
3061	-3.68844624\\
3071	-3.79809828\\
3081	-3.80441256\\
3091	-3.82974262\\
3101	-3.76680155\\
3111	-3.82582111\\
3121	-3.80441446\\
3131	-3.81488295\\
3141	-3.77647705\\
3151	-3.75273294\\
3161	-3.72854919\\
3171	-3.70224257\\
3181	-3.70747108\\
3191	-3.61042709\\
3201	-3.76243801\\
3211	-3.71316309\\
3221	-3.71430702\\
3231	-3.63894792\\
3241	-3.69282002\\
3251	-3.69444914\\
3261	-3.65253921\\
3271	-3.5914144\\
3281	-3.57958264\\
3291	-3.61731143\\
3301	-3.6266839\\
3311	-3.69120998\\
3321	-3.66794105\\
3331	-3.75636168\\
3341	-3.7620575\\
3351	-3.73237391\\
3361	-3.73749275\\
3371	-3.79944201\\
3381	-3.77067347\\
3391	-3.69487853\\
3401	-3.66500778\\
3411	-3.7217948\\
3421	-3.72296162\\
3431	-3.70336218\\
3441	-3.63356538\\
3451	-3.69092245\\
3461	-3.59427495\\
3471	-3.69255872\\
3481	-3.61889143\\
3491	-3.56176825\\
3501	-3.5623426\\
3511	-3.51144547\\
3521	-3.50980039\\
3531	-3.65410037\\
3541	-3.60947199\\
3551	-3.67084379\\
3561	-3.67094297\\
3571	-3.576616\\
3581	-3.57816262\\
};

\addplot [PStyle3]
  table[row sep=crcr]{%
1	0.27489556\\
11	-0.7955008\\
21	-0.43930626\\
31	-0.37178315\\
41	-0.46085334\\
51	-0.62047647\\
61	-0.56763976\\
71	-0.64650308\\
81	-0.61526646\\
91	-0.58337041\\
101	-0.60949104\\
111	-0.60002853\\
121	-0.75894077\\
131	-0.80541294\\
141	-0.79801612\\
151	-0.86677711\\
161	-1.00843184\\
171	-0.87185066\\
181	-0.90435426\\
191	-0.9206674\\
201	-0.9393128\\
211	-0.89857666\\
221	-0.94028883\\
231	-0.96629887\\
241	-0.8958941\\
251	-0.88711147\\
261	-0.95427828\\
271	-1.00360321\\
281	-0.92561518\\
291	-0.8458672\\
301	-0.8577426\\
311	-0.85955195\\
321	-0.87144731\\
331	-0.87557976\\
341	-0.87940561\\
351	-0.85894554\\
361	-0.88670062\\
371	-0.97918199\\
381	-1.06565015\\
391	-1.11115329\\
401	-1.04347305\\
411	-1.0302832\\
421	-1.0321068\\
431	-1.09407591\\
441	-1.15978597\\
451	-1.15635298\\
461	-1.12217687\\
471	-1.20016377\\
481	-1.32210593\\
491	-1.19083147\\
501	-1.33953826\\
511	-1.3653646\\
521	-1.44533627\\
531	-1.45088296\\
541	-1.34725873\\
551	-1.32370834\\
561	-1.37881248\\
571	-1.64069848\\
581	-1.55658286\\
591	-1.69399803\\
601	-1.55716805\\
611	-1.77493088\\
621	-1.64627545\\
631	-1.70530777\\
641	-1.76384025\\
651	-1.75302856\\
661	-1.89531116\\
671	-1.92695146\\
681	-1.87226217\\
691	-2.01861374\\
701	-2.09454601\\
711	-2.06420856\\
721	-2.1040657\\
731	-2.13208442\\
741	-2.16113393\\
751	-2.10369663\\
761	-2.12200539\\
771	-2.15922968\\
781	-2.16648047\\
791	-2.29045324\\
801	-2.35561376\\
811	-2.50218539\\
821	-2.51453166\\
831	-2.56034737\\
841	-2.60631876\\
851	-2.55495052\\
861	-2.51304059\\
871	-2.5119689\\
881	-2.49351768\\
891	-2.60983663\\
901	-2.57686715\\
911	-2.65375881\\
921	-2.68478684\\
931	-2.70792966\\
941	-2.81063108\\
951	-2.81284647\\
961	-2.80670838\\
971	-2.82297068\\
981	-2.85220938\\
991	-2.86840873\\
1001	-2.90027885\\
1011	-2.91158109\\
1021	-2.95402985\\
1031	-3.02525406\\
1041	-2.9854136\\
1051	-3.08016686\\
1061	-3.14443307\\
1071	-3.1150537\\
1081	-3.15829091\\
1091	-3.21368151\\
1101	-3.19567518\\
1111	-3.21128635\\
1121	-3.28756433\\
1131	-3.34806614\\
1141	-3.31273274\\
1151	-3.36905961\\
1161	-3.34703808\\
1171	-3.38732986\\
1181	-3.43143682\\
1191	-3.4437602\\
1201	-3.46755128\\
1211	-3.44549255\\
1221	-3.50930767\\
1231	-3.46974807\\
1241	-3.52492051\\
1251	-3.48317533\\
1261	-3.54999666\\
1271	-3.47971182\\
1281	-3.56961851\\
1291	-3.59185247\\
1301	-3.56582813\\
1311	-3.51310258\\
1321	-3.5363534\\
1331	-3.59951549\\
1341	-3.60698085\\
1351	-3.62481432\\
1361	-3.5999177\\
1371	-3.67555075\\
1381	-3.66012721\\
1391	-3.6221426\\
1401	-3.6926146\\
1411	-3.73896866\\
1421	-3.73436027\\
1431	-3.75714521\\
1441	-3.72620301\\
1451	-3.751231\\
1461	-3.75050073\\
1471	-3.78653746\\
1481	-3.77687817\\
1491	-3.72317462\\
1501	-3.76549106\\
1511	-3.76543574\\
1521	-3.75623636\\
1531	-3.74446826\\
1541	-3.73978858\\
1551	-3.71327143\\
1561	-3.72006731\\
1571	-3.70221286\\
1581	-3.68999796\\
1591	-3.72663145\\
1601	-3.72744708\\
1611	-3.70436149\\
1621	-3.74112492\\
1631	-3.73061399\\
1641	-3.70974116\\
1651	-3.69613414\\
1661	-3.73483758\\
1671	-3.71495752\\
1681	-3.73204999\\
1691	-3.704423\\
1701	-3.68246584\\
1711	-3.74111228\\
1721	-3.70868211\\
1731	-3.73453526\\
1741	-3.73326283\\
1751	-3.72598462\\
1761	-3.72115092\\
1771	-3.72643237\\
1781	-3.74721317\\
1791	-3.72105389\\
1801	-3.75273089\\
1811	-3.72364001\\
1821	-3.77821021\\
1831	-3.79975514\\
1841	-3.79085045\\
1851	-3.82383304\\
1861	-3.82783179\\
1871	-3.83919864\\
1881	-3.86412196\\
1891	-3.85558062\\
1901	-3.88801579\\
1911	-3.88252048\\
1921	-3.86569886\\
1931	-3.8359509\\
1941	-3.84770327\\
1951	-3.86913948\\
1961	-3.87341838\\
1971	-3.85953956\\
1981	-3.88458543\\
1991	-3.85208039\\
2001	-3.85719042\\
2011	-3.89060884\\
2021	-3.88702254\\
2031	-3.89413052\\
2041	-3.90167432\\
2051	-3.96950917\\
2061	-3.93891983\\
2071	-3.89126496\\
2081	-3.9492188\\
2091	-4.00643735\\
2101	-4.00126963\\
2111	-4.05098681\\
2121	-4.06465368\\
2131	-4.01706915\\
2141	-4.0787571\\
2151	-4.0621026\\
2161	-4.11642532\\
2171	-4.08939509\\
2181	-4.04862695\\
2191	-4.13471107\\
2201	-4.20313387\\
2211	-4.15337424\\
2221	-4.16489487\\
2231	-4.20937114\\
2241	-4.18405037\\
2251	-4.20951157\\
2261	-4.15573053\\
2271	-4.21845107\\
2281	-4.21901588\\
2291	-4.18274002\\
2301	-4.16793399\\
2311	-4.14215021\\
2321	-4.1965981\\
2331	-4.17075782\\
2341	-4.16749196\\
2351	-4.19096546\\
2361	-4.14010434\\
2371	-4.20795517\\
2381	-4.25196724\\
2391	-4.22107272\\
2401	-4.16318779\\
2411	-4.17801003\\
2421	-4.16401701\\
2431	-4.15870123\\
2441	-4.20144014\\
2451	-4.18436723\\
2461	-4.19193964\\
2471	-4.18037491\\
2481	-4.1600657\\
2491	-4.13463836\\
2501	-4.19088607\\
2511	-4.16295414\\
2521	-4.15405135\\
2531	-4.14339476\\
2541	-4.15139799\\
2551	-4.20732479\\
2561	-4.11793118\\
2571	-4.12413149\\
2581	-4.16642289\\
2591	-4.17855101\\
2601	-4.18125515\\
2611	-4.17721109\\
2621	-4.12283783\\
2631	-4.1751843\\
2641	-4.16978531\\
2651	-4.15965896\\
2661	-4.12821321\\
2671	-4.23633962\\
2681	-4.19126062\\
2691	-4.16193585\\
2701	-4.19024806\\
2711	-4.13722639\\
2721	-4.23734145\\
2731	-4.23732572\\
2741	-4.18229418\\
2751	-4.16415362\\
2761	-4.22383575\\
2771	-4.18482714\\
2781	-4.24526362\\
2791	-4.22439103\\
2801	-4.18771939\\
2811	-4.23825269\\
2821	-4.24015312\\
2831	-4.21712379\\
2841	-4.17697196\\
2851	-4.2791553\\
2861	-4.20555191\\
2871	-4.31863718\\
2881	-4.27073102\\
2891	-4.26818018\\
2901	-4.27116089\\
2911	-4.30829172\\
2921	-4.25941162\\
2931	-4.19107323\\
2941	-4.24113827\\
2951	-4.20592623\\
2961	-4.26088481\\
2971	-4.21324592\\
2981	-4.28304367\\
2991	-4.2913311\\
3001	-4.28373222\\
3011	-4.19373231\\
3021	-4.32045774\\
3031	-4.18545752\\
3041	-4.27395349\\
3051	-4.31047039\\
3061	-4.27262192\\
3071	-4.39809589\\
3081	-4.40440636\\
3091	-4.42973642\\
3101	-4.36680155\\
3111	-4.42581873\\
3121	-4.40440636\\
3131	-4.40917616\\
3141	-4.37643843\\
3151	-4.34150486\\
3161	-4.32772999\\
3171	-4.30077677\\
3181	-4.3074687\\
3191	-4.21037273\\
3201	-4.36241322\\
3211	-4.29438262\\
3221	-4.31427889\\
3231	-4.23891764\\
3241	-4.29276543\\
3251	-4.29443507\\
3261	-4.24738817\\
3271	-4.19141321\\
3281	-4.17859654\\
3291	-4.21727924\\
3301	-4.21316438\\
3311	-4.29120736\\
3321	-4.25910525\\
3331	-4.3563221\\
3341	-4.3620532\\
3351	-4.33237247\\
3361	-4.3374918\\
3371	-4.3973773\\
3381	-4.37067108\\
3391	-4.29484706\\
3401	-4.26497512\\
3411	-4.32175522\\
3421	-4.32295828\\
3431	-4.30336027\\
3441	-4.23356395\\
3451	-4.29090171\\
3461	-4.19426875\\
3471	-4.29235249\\
3481	-4.21888857\\
3491	-4.16166239\\
3501	-4.16234021\\
3511	-4.11144547\\
3521	-4.10979776\\
3531	-4.2540844\\
3541	-4.20947199\\
3551	-4.27084332\\
3561	-4.27093248\\
3571	-4.16964202\\
3581	-4.17816143\\
};

==> figures/results/CZE_y.tikz <==
\addplot [PStyle1]
  table[row sep=crcr]{%
1	1.7206\\
11	1.7215\\
21	1.7233\\
31	1.7239\\
41	1.7243\\
51	1.7246\\
61	1.7248\\
71	1.725\\
81	1.726\\
91	1.7256\\
101	1.725\\
111	1.724\\
121	1.7194\\
131	1.7144\\
141	1.7087\\
151	1.7053\\
161	1.7007\\
171	1.6972\\
181	1.6926\\
191	1.6846\\
201	1.6811\\
211	1.6779\\
221	1.6768\\
231	1.6775\\
241	1.6774\\
251	1.6742\\
261	1.6699\\
271	1.6689\\
281	1.6725\\
291	1.6758\\
301	1.6803\\
311	1.6816\\
321	1.6821\\
331	1.6829\\
341	1.6833\\
351	1.6833\\
361	1.6838\\
371	1.683\\
381	1.6849\\
391	1.6963\\
401	1.6998\\
411	1.7011\\
421	1.7019\\
431	1.7022\\
441	1.6982\\
451	1.6909\\
461	1.6854\\
471	1.6857\\
481	1.6871\\
491	1.691\\
501	1.6934\\
511	1.691\\
521	1.6883\\
531	1.6896\\
541	1.692\\
551	1.6918\\
561	1.6893\\
571	1.6855\\
581	1.6858\\
591	1.692\\
601	1.7035\\
611	1.7058\\
621	1.7078\\
631	1.7105\\
641	1.7096\\
651	1.7015\\
661	1.6964\\
671	1.6929\\
681	1.6948\\
691	1.6993\\
701	1.7016\\
711	1.7062\\
721	1.7091\\
731	1.7101\\
741	1.7103\\
751	1.7109\\
761	1.7119\\
771	1.7098\\
781	1.7058\\
791	1.7007\\
801	1.6946\\
811	1.6932\\
821	1.69\\
831	1.6856\\
841	1.6866\\
851	1.69\\
861	1.6879\\
871	1.6844\\
881	1.6833\\
891	1.6854\\
901	1.6842\\
911	1.6807\\
921	1.6795\\
931	1.6781\\
941	1.6759\\
951	1.6735\\
961	1.6729\\
971	1.6736\\
981	1.6745\\
991	1.677\\
1001	1.6795\\
1011	1.6805\\
1021	1.6789\\
1031	1.6765\\
1041	1.6785\\
1051	1.6792\\
1061	1.6817\\
1071	1.6809\\
1081	1.6787\\
1091	1.673\\
1101	1.6719\\
1111	1.6655\\
1121	1.6645\\
1131	1.6625\\
1141	1.6591\\
1151	1.6606\\
1161	1.6696\\
1171	1.6731\\
1181	1.6709\\
1191	1.6647\\
1201	1.6609\\
1211	1.6569\\
1221	1.6543\\
1231	1.6518\\
1241	1.6509\\
1251	1.6497\\
1261	1.6497\\
1271	1.6496\\
1281	1.6506\\
1291	1.6515\\
1301	1.6509\\
1311	1.6495\\
1321	1.6479\\
1331	1.646\\
1341	1.6466\\
1351	1.6466\\
1361	1.6445\\
1371	1.6426\\
1381	1.642\\
1391	1.6414\\
1401	1.6423\\
1411	1.6468\\
1421	1.655\\
1431	1.6603\\
1441	1.6625\\
1451	1.6641\\
1461	1.6646\\
1471	1.6646\\
1481	1.6646\\
1491	1.6636\\
1501	1.6601\\
1511	1.6573\\
1521	1.654\\
1531	1.6521\\
1541	1.6527\\
1551	1.6517\\
1561	1.6482\\
1571	1.642\\
1581	1.6395\\
1591	1.6308\\
1601	1.6293\\
1611	1.6281\\
1621	1.6269\\
1631	1.6254\\
1641	1.6235\\
1651	1.6223\\
1661	1.6216\\
1671	1.6209\\
1681	1.6208\\
1691	1.6209\\
1701	1.6206\\
1711	1.6203\\
1721	1.6212\\
1731	1.6221\\
1741	1.6242\\
1751	1.6273\\
1761	1.6304\\
1771	1.6387\\
1781	1.6401\\
1791	1.6446\\
1801	1.648\\
1811	1.6534\\
1821	1.658\\
1831	1.668\\
1841	1.6785\\
1851	1.6855\\
1861	1.6963\\
1871	1.6963\\
1881	1.6963\\
1891	1.6963\\
1901	1.6963\\
1911	1.6963\\
1921	1.6963\\
1931	1.6963\\
1941	1.6963\\
1951	1.696\\
1961	1.696\\
1971	1.696\\
1981	1.696\\
1991	1.696\\
2001	1.696\\
2011	1.696\\
2021	1.696\\
2031	1.696\\
2041	1.696\\
2051	1.7009\\
2061	1.7079\\
2071	1.71\\
2081	1.709\\
2091	1.7074\\
2101	1.7025\\
2111	1.6997\\
2121	1.6969\\
2131	1.691\\
2141	1.6889\\
2151	1.6878\\
2161	1.6879\\
2171	1.6874\\
2181	1.6866\\
2191	1.6855\\
2201	1.6853\\
2211	1.685\\
2221	1.6859\\
2231	1.6871\\
2241	1.6919\\
2251	1.6973\\
2261	1.7035\\
2271	1.7092\\
2281	1.7137\\
2291	1.7159\\
2301	1.7178\\
2311	1.7201\\
2321	1.7216\\
2331	1.7236\\
2341	1.7248\\
2351	1.7252\\
2361	1.7259\\
2371	1.7251\\
2381	1.726\\
2391	1.7258\\
2401	1.7251\\
2411	1.7249\\
2421	1.7239\\
2431	1.7228\\
2441	1.7215\\
2451	1.7209\\
2461	1.72\\
2471	1.7197\\
2481	1.7197\\
2491	1.7199\\
2501	1.72\\
2511	1.7204\\
2521	1.7203\\
2531	1.7199\\
2541	1.7192\\
2551	1.7185\\
2561	1.7182\\
2571	1.7174\\
2581	1.7174\\
2591	1.717\\
2601	1.7164\\
2611	1.7161\\
2621	1.7155\\
2631	1.7153\\
2641	1.7154\\
2651	1.7158\\
2661	1.7162\\
2671	1.717\\
2681	1.7169\\
2691	1.7158\\
2701	1.7138\\
2711	1.7108\\
2721	1.7082\\
2731	1.7022\\
2741	1.6997\\
2751	1.6966\\
2761	1.6952\\
2771	1.6946\\
2781	1.694\\
2791	1.694\\
2801	1.6948\\
2811	1.6958\\
2821	1.6988\\
2831	1.7003\\
2841	1.703\\
2851	1.703\\
2861	1.7033\\
2871	1.7014\\
2881	1.7001\\
2891	1.7007\\
2901	1.7021\\
2911	1.7048\\
2921	1.7047\\
2931	1.703\\
2941	1.7003\\
2951	1.6981\\
2961	1.6988\\
2971	1.7013\\
2981	1.7048\\
2991	1.7083\\
3001	1.709\\
3011	1.7078\\
3021	1.7075\\
3031	1.7089\\
3041	1.7104\\
3051	1.7109\\
3061	1.7118\\
3071	1.7113\\
3081	1.7098\\
3091	1.7077\\
3101	1.704\\
3111	1.7015\\
3121	1.6917\\
3131	1.687\\
3141	1.6728\\
3151	1.6711\\
3161	1.6649\\
3171	1.6596\\
3181	1.6545\\
3191	1.6488\\
3201	1.6428\\
3211	1.6377\\
3221	1.6366\\
3231	1.6365\\
3241	1.6396\\
3251	1.6435\\
3261	1.6468\\
3271	1.6547\\
3281	1.6646\\
3291	1.6703\\
3301	1.6751\\
3311	1.675\\
3321	1.6734\\
3331	1.6721\\
3341	1.6688\\
3351	1.668\\
3361	1.6669\\
3371	1.668\\
3381	1.6698\\
3391	1.6704\\
3401	1.6714\\
3411	1.6737\\
3421	1.6794\\
3431	1.682\\
3441	1.6874\\
3451	1.6912\\
3461	1.6947\\
3471	1.6965\\
3481	1.6958\\
3491	1.6941\\
3501	1.6931\\
3511	1.6923\\
3521	1.6919\\
3531	1.6938\\
3541	1.6943\\
3551	1.6948\\
3561	1.6933\\
3571	1.6941\\
3581	1.6951\\
};

\addplot [PStyle2]
  table[row sep=crcr]{%
1	2.87636473\\
11	3.30289819\\
21	3.16463854\\
31	3.13678982\\
41	3.22349097\\
51	2.89864327\\
61	2.6719227\\
71	2.65804591\\
81	2.65044965\\
91	2.64154377\\
101	2.82339348\\
111	2.81669249\\
121	2.64594295\\
131	2.65767636\\
141	2.502921\\
151	2.63906207\\
161	2.55147864\\
171	2.40066769\\
181	2.45480027\\
191	2.40799214\\
201	2.43366136\\
211	2.68556358\\
221	2.62569894\\
231	2.42143108\\
241	2.39702072\\
251	2.41508021\\
261	2.47989859\\
271	2.46670904\\
281	2.45002856\\
291	2.45833458\\
301	2.41945459\\
311	2.41807272\\
321	2.83505477\\
331	2.65654315\\
341	2.58116271\\
351	2.57470812\\
361	2.48243727\\
371	2.78559258\\
381	2.67109575\\
391	2.59908726\\
401	2.5569153\\
411	2.60774471\\
421	2.60820105\\
431	2.56507756\\
441	2.37985291\\
451	2.3585973\\
461	2.44526841\\
471	2.67407789\\
481	2.5896032\\
491	2.63355317\\
501	2.61336829\\
511	2.59491434\\
521	2.55667188\\
531	2.56355156\\
541	2.57478489\\
551	2.52329459\\
561	2.84252789\\
571	2.58232727\\
581	2.62903275\\
591	2.54068853\\
601	2.86129453\\
611	2.46199038\\
621	2.49065175\\
631	2.34719314\\
641	2.75624611\\
651	2.86045327\\
661	2.67106428\\
671	2.60695543\\
681	2.58430089\\
691	2.89985504\\
701	2.64166953\\
711	2.64166512\\
721	2.64864995\\
731	2.6421031\\
741	2.61803665\\
751	2.58463945\\
761	2.41316094\\
771	2.22057952\\
781	2.30808057\\
791	2.51015331\\
801	2.66743185\\
811	2.53876104\\
821	2.49680426\\
831	2.58243062\\
841	2.61895265\\
851	2.53756322\\
861	2.56937756\\
871	2.44147565\\
881	2.40475442\\
891	2.30427041\\
901	2.41123571\\
911	2.36205246\\
921	2.52078428\\
931	2.48489203\\
941	2.35241141\\
951	2.35038974\\
961	2.35419287\\
971	2.34847428\\
981	2.40645613\\
991	2.41668226\\
1001	2.50401999\\
1011	2.54158284\\
1021	2.63688066\\
1031	2.65434851\\
1041	2.74496998\\
1051	2.70425322\\
1061	2.62069358\\
1071	2.57761111\\
1081	2.50578882\\
1091	2.54837002\\
1101	2.46989598\\
1111	2.62124934\\
1121	2.64200761\\
1131	2.60516741\\
1141	2.5222465\\
1151	2.63928165\\
1161	2.64698209\\
1171	2.64298632\\
1181	2.66941049\\
1191	2.69180026\\
1201	2.61795988\\
1211	2.57166698\\
1221	2.64711906\\
1231	2.67406048\\
1241	2.67980172\\
1251	2.73528912\\
1261	2.73128857\\
1271	2.61419012\\
1281	2.61615302\\
1291	2.64774551\\
1301	2.55255522\\
1311	2.57877221\\
1321	2.4590614\\
1331	2.60587503\\
1341	2.62912609\\
1351	2.6185049\\
1361	2.49371829\\
1371	2.62336888\\
1381	2.5677916\\
1391	2.66847553\\
1401	2.48681905\\
1411	2.56682791\\
1421	2.58496966\\
1431	2.67194476\\
1441	2.61781468\\
1451	2.65980734\\
1461	2.68291058\\
1471	2.76354661\\
1481	2.67256906\\
1491	2.70292594\\
1501	2.6204864\\
1511	2.63029649\\
1521	2.56463339\\
1531	2.65131464\\
1541	2.59700253\\
1551	2.61210312\\
1561	2.58127191\\
1571	2.64542009\\
1581	2.62151517\\
1591	2.63157882\\
1601	2.59937586\\
1611	2.59948399\\
1621	2.67831935\\
1631	2.67433121\\
1641	2.71796062\\
1651	2.69879462\\
1661	2.77497937\\
1671	2.77252724\\
1681	2.78753211\\
1691	2.71371116\\
1701	2.69807484\\
1711	2.76337554\\
1721	2.74082317\\
1731	2.72524263\\
1741	2.66734972\\
1751	2.71539046\\
1761	2.69852116\\
1771	2.65184643\\
1781	2.55336763\\
1791	2.51821675\\
1801	2.55361189\\
1811	2.57179489\\
1821	2.57270576\\
1831	2.55047431\\
1841	2.5941322\\
1851	2.61432971\\
1861	2.55100383\\
1871	2.58820452\\
1881	2.56606414\\
1891	2.53058602\\
1901	2.61447491\\
1911	2.61635437\\
1921	2.55983426\\
1931	2.62665405\\
1941	2.64498665\\
1951	2.6329818\\
1961	2.63738467\\
1971	2.62883927\\
1981	2.62841894\\
1991	2.6734338\\
2001	2.65338482\\
2011	2.60895528\\
2021	2.69359602\\
2031	2.68187334\\
2041	2.67871203\\
2051	2.69095399\\
2061	2.65733923\\
2071	2.57079937\\
2081	2.59264376\\
2091	2.5980127\\
2101	2.56599595\\
2111	2.5705259\\
2121	2.57899131\\
2131	2.56279315\\
2141	2.51151003\\
2151	2.49357309\\
2161	2.53977539\\
2171	2.60296442\\
2181	2.48889973\\
2191	2.53213288\\
2201	2.58853342\\
2211	2.54949679\\
2221	2.59191753\\
2231	2.56369581\\
2241	2.55647435\\
2251	2.66805984\\
2261	2.67221775\\
2271	2.66028192\\
2281	2.5963706\\
2291	2.65095903\\
2301	2.67338051\\
2311	2.67245974\\
2321	2.63120784\\
2331	2.60161736\\
2341	2.61360492\\
2351	2.69410636\\
2361	2.62201883\\
2371	2.61712577\\
2381	2.56805565\\
2391	2.57432594\\
2401	2.57838871\\
2411	2.58357992\\
2421	2.56993987\\
2431	2.65555181\\
2441	2.67859663\\
2451	2.61927022\\
2461	2.59773125\\
2471	2.6746241\\
2481	2.65946903\\
2491	2.63211371\\
2501	2.59821131\\
2511	2.57468154\\
2521	2.56207015\\
2531	2.62578382\\
2541	2.57219352\\
2551	2.53412702\\
2561	2.56643083\\
2571	2.5629945\\
2581	2.45932176\\
2591	2.4965619\\
2601	2.54865458\\
2611	2.54992463\\
2621	2.55307474\\
2631	2.49766101\\
2641	2.42817308\\
2651	2.48289992\\
2661	2.4992031\\
2671	2.49809255\\
2681	2.49586727\\
2691	2.44259336\\
2701	2.46654572\\
2711	2.47477486\\
2721	2.50222244\\
2731	2.4539664\\
2741	2.39663412\\
2751	2.4805962\\
2761	2.36453201\\
2771	2.41854157\\
2781	2.32151951\\
2791	2.3562453\\
2801	2.40441277\\
2811	2.44808545\\
2821	2.37941517\\
2831	2.49045493\\
2841	2.50732424\\
2851	2.44606127\\
2861	2.47377183\\
2871	2.43569102\\
2881	2.45250382\\
2891	2.49663164\\
2901	2.44760277\\
2911	2.39365973\\
2921	2.41919615\\
2931	2.44807674\\
2941	2.47756316\\
2951	2.47150602\\
2961	2.46113135\\
2971	2.48012747\\
2981	2.33638026\\
2991	2.28327777\\
3001	2.26005938\\
3011	2.32799413\\
3021	2.17912211\\
3031	2.22186579\\
3041	2.01197102\\
3051	2.16654791\\
3061	2.32827749\\
3071	2.45532383\\
3081	2.41226067\\
3091	2.62759199\\
3101	2.65336611\\
3111	2.65672233\\
3121	2.68064334\\
3131	2.58100762\\
3141	2.51615586\\
3151	2.20068206\\
3161	2.15189471\\
3171	2.00338127\\
3181	2.15779938\\
3191	2.20437123\\
3201	2.05842556\\
3211	2.09450342\\
3221	2.15975585\\
3231	2.16266038\\
3241	2.18606617\\
3251	2.15533437\\
3261	2.15719678\\
3271	2.23144581\\
3281	2.18252911\\
3291	2.22778751\\
3301	2.1425034\\
3311	2.28188302\\
3321	2.39089574\\
3331	2.54281308\\
3341	2.51757588\\
3351	2.54111602\\
3361	2.53899838\\
3371	2.37892332\\
3381	2.36297347\\
3391	2.18753221\\
3401	2.19946684\\
3411	2.13109412\\
3421	2.1115159\\
3431	2.00388201\\
3441	2.0486181\\
3451	1.8755215\\
3461	1.91058006\\
3471	2.03369333\\
3481	2.05376937\\
3491	1.83566888\\
3501	1.84439798\\
3511	1.73126384\\
3521	1.81985785\\
3531	2.04069187\\
3541	2.04923691\\
3551	2.04021217\\
3561	2.04008057\\
3571	1.92540361\\
3581	1.97869249\\
};

\addplot [PStyle3]
  table[row sep=crcr]{%
1	0.83639763\\
11	1.2631943\\
21	1.1398773\\
31	1.09726642\\
41	1.2046592\\
51	0.85879241\\
61	0.63406907\\
71	0.62317501\\
81	0.61121402\\
91	0.60193644\\
101	0.78864882\\
111	0.7781292\\
121	0.60661934\\
131	0.61772082\\
141	0.46400867\\
151	0.59931789\\
161	0.52442763\\
171	0.36079393\\
181	0.4151685\\
191	0.36907623\\
201	0.39409862\\
211	0.64573894\\
221	0.60523341\\
231	0.3821008\\
241	0.35711918\\
251	0.37579391\\
261	0.45668159\\
271	0.42671607\\
281	0.41019974\\
291	0.42292009\\
301	0.38007114\\
311	0.37816129\\
321	0.79531763\\
331	0.62642477\\
341	0.5411974\\
351	0.5347148\\
361	0.44246552\\
371	0.75890599\\
381	0.66110716\\
391	0.55912111\\
401	0.51698254\\
411	0.56775008\\
421	0.56847094\\
431	0.52530644\\
441	0.33994327\\
451	0.3213167\\
461	0.40548537\\
471	0.63522921\\
481	0.54961477\\
491	0.61491356\\
501	0.57447277\\
511	0.58680461\\
521	0.51676617\\
531	0.52497242\\
541	0.53632234\\
551	0.4836552\\
561	0.80254815\\
571	0.54233132\\
581	0.58906887\\
591	0.50078998\\
601	0.82129822\\
611	0.4224957\\
621	0.4524623\\
631	0.30755613\\
641	0.72924982\\
651	0.83058022\\
661	0.63157926\\
671	0.56842838\\
681	0.54450105\\
691	0.86043404\\
701	0.63988028\\
711	0.60172663\\
721	0.62195693\\
731	0.60994516\\
741	0.57832573\\
751	0.54483459\\
761	0.40766011\\
771	0.18515704\\
781	0.41279362\\
791	0.47063933\\
801	0.6275774\\
811	0.49920199\\
821	0.45693503\\
831	0.54336796\\
841	0.57906709\\
851	0.49759958\\
861	0.56437979\\
871	0.42468749\\
881	0.36479304\\
891	0.26428364\\
901	0.37124751\\
911	0.32759176\\
921	0.48123596\\
931	0.4450414\\
941	0.31270693\\
951	0.3231772\\
961	0.31426356\\
971	0.31776641\\
981	0.3692566\\
991	0.37745557\\
1001	0.50869463\\
1011	0.50159607\\
1021	0.63422523\\
1031	0.6290041\\
1041	0.73210738\\
1051	0.66472517\\
1061	0.58242939\\
1071	0.53854976\\
1081	0.48109613\\
1091	0.51005052\\
1101	0.42989669\\
1111	0.60332261\\
1121	0.60215114\\
1131	0.57330297\\
1141	0.48243533\\
1151	0.60049043\\
1161	0.62111006\\
1171	0.60301075\\
1181	0.63135324\\
1191	0.65180467\\
1201	0.57812415\\
1211	0.53168438\\
1221	0.61036227\\
1231	0.64260707\\
1241	0.65060649\\
1251	0.70496462\\
1261	0.69130145\\
1271	0.59895335\\
1281	0.5844606\\
1291	0.60817991\\
1301	0.51262269\\
1311	0.54680071\\
1321	0.41918669\\
1331	0.5705143\\
1341	0.5893446\\
1351	0.58508502\\
1361	0.45416866\\
1371	0.58598087\\
1381	0.52779696\\
1391	0.64632318\\
1401	0.46762631\\
1411	0.53779231\\
1421	0.54502545\\
1431	0.63216076\\
1441	0.58472751\\
1451	0.65018449\\
1461	0.64310036\\
1471	0.72531937\\
1481	0.64614854\\
1491	0.66763483\\
1501	0.58055661\\
1511	0.59050224\\
1521	0.52537785\\
1531	0.61931739\\
1541	0.55700503\\
1551	0.57387374\\
1561	0.54133747\\
1571	0.65081594\\
1581	0.5831841\\
1591	0.59446893\\
1601	0.55961917\\
1611	0.58305309\\
1621	0.63839863\\
1631	0.63437937\\
1641	0.67815361\\
1651	0.65986727\\
1661	0.7376654\\
1671	0.73258601\\
1681	0.78305123\\
1691	0.67373894\\
1701	0.67213724\\
1711	0.72343681\\
1721	0.70082829\\
1731	0.68758367\\
1741	0.62739275\\
1751	0.68526767\\
1761	0.65997932\\
1771	0.61400888\\
1781	0.51614795\\
1791	0.47832785\\
1801	0.52410636\\
1811	0.53179846\\
1821	0.54620073\\
1831	0.51047693\\
1841	0.56040857\\
1851	0.57434855\\
1861	0.52845607\\
1871	0.548205\\
1881	0.52612768\\
1891	0.49065838\\
1901	0.57468079\\
1911	0.57649873\\
1921	0.52093468\\
1931	0.60281835\\
1941	0.6069803\\
1951	0.59429453\\
1961	0.59747825\\
1971	0.58893261\\
1981	0.58852754\\
1991	0.63345943\\
2001	0.61667011\\
2011	0.56898497\\
2021	0.66146515\\
2031	0.64189659\\
2041	0.63921485\\
2051	0.65116749\\
2061	0.61738108\\
2071	0.53090737\\
2081	0.55264817\\
2091	0.56345115\\
2101	0.52605794\\
2111	0.53115712\\
2121	0.53983543\\
2131	0.53652857\\
2141	0.47167645\\
2151	0.4536464\\
2161	0.50034068\\
2171	0.56300889\\
2181	0.47635792\\
2191	0.49370966\\
2201	0.57354138\\
2211	0.51918183\\
2221	0.55282639\\
2231	0.52372597\\
2241	0.52446459\\
2251	0.62816821\\
2261	0.63225399\\
2271	0.62055216\\
2281	0.55653511\\
2291	0.61339531\\
2301	0.6409875\\
2311	0.63565145\\
2321	0.59121202\\
2331	0.56162236\\
2341	0.57459305\\
2351	0.65418003\\
2361	0.58472047\\
2371	0.577206\\
2381	0.55866156\\
2391	0.53432653\\
2401	0.54467485\\
2411	0.54430411\\
2421	0.53021989\\
2431	0.63787923\\
2441	0.63869236\\
2451	0.59925459\\
2461	0.55781351\\
2471	0.6370338\\
2481	0.62478981\\
2491	0.59370873\\
2501	0.55821178\\
2511	0.53471194\\
2521	0.52251277\\
2531	0.58583401\\
2541	0.56726156\\
2551	0.49481473\\
2561	0.55288158\\
2571	0.5230274\\
2581	0.44246934\\
2591	0.45893977\\
2601	0.5137075\\
2611	0.51000617\\
2621	0.51332198\\
2631	0.45789419\\
2641	0.38873551\\
2651	0.45378957\\
2661	0.47059212\\
2671	0.45991526\\
2681	0.45586858\\
2691	0.41239212\\
2701	0.42662547\\
2711	0.43479763\\
2721	0.46408294\\
2731	0.41409359\\
2741	0.37342391\\
2751	0.44060193\\
2761	0.32895945\\
2771	0.37859819\\
2781	0.29960332\\
2791	0.31626723\\
2801	0.37620495\\
2811	0.40808855\\
2821	0.33942268\\
2831	0.45062421\\
2841	0.46739588\\
2851	0.42445276\\
2861	0.43391452\\
2871	0.39785538\\
2881	0.41250632\\
2891	0.45930205\\
2901	0.40771208\\
2911	0.36184428\\
2921	0.37919984\\
2931	0.40845261\\
2941	0.45140789\\
2951	0.4315717\\
2961	0.42822705\\
2971	0.44016788\\
2981	0.29707191\\
2991	0.2435541\\
3001	0.23156128\\
3011	0.28800951\\
3021	0.14336977\\
3031	0.18189881\\
3041	-0.00138368000000011\\
3051	0.12656603\\
3061	0.30021809\\
3071	0.41534648\\
3081	0.3722869\\
3091	0.58763979\\
3101	0.61342893\\
3111	0.61675416\\
3121	0.64070437\\
3131	0.54607771\\
3141	0.47615943\\
3151	0.18742071\\
3161	0.13519035\\
3171	-0.03478124\\
3181	0.11780391\\
3191	0.16463945\\
3201	0.0184622799999999\\
3211	0.05779956\\
3221	0.1198505\\
3231	0.12276183\\
3241	0.14609752\\
3251	0.11568068\\
3261	0.13248299\\
3271	0.19145463\\
3281	0.1490383\\
3291	0.18795107\\
3301	0.10369418\\
3311	0.24189768\\
3321	0.40205822\\
3331	0.50302003\\
3341	0.47757683\\
3351	0.50112663\\
3361	0.4990208\\
3371	0.34030769\\
3381	0.32297526\\
3391	0.1476029\\
3401	0.15967474\\
3411	0.0911093799999998\\
3421	0.0715230499999998\\
3431	-0.0361045799999999\\
3441	0.0086291799999999\\
3451	-0.16439404\\
3461	-0.12940903\\
3471	-0.00607564000000005\\
3481	0.0137836699999999\\
3491	-0.20425226\\
3501	-0.19559934\\
3511	-0.30873181\\
3521	-0.22013887\\
3531	0.00075588999999987\\
3541	0.00925145999999988\\
3551	0.000384669999999976\\
3561	0.00011715999999995\\
3571	-0.07564517\\
3581	-0.06123831\\
};

==> figures/results/CZE_z.tikz <==
\addplot [PStyle1]
  table[row sep=crcr]{%
1	-0.2507\\
11	-0.258\\
21	-0.2715\\
31	-0.2781\\
41	-0.2828\\
51	-0.2905\\
61	-0.2944\\
71	-0.2962\\
81	-0.297\\
91	-0.2954\\
101	-0.2903\\
111	-0.2837\\
121	-0.263\\
131	-0.2451\\
141	-0.2098\\
151	-0.1822\\
161	-0.1392\\
171	-0.0974\\
181	-0.0748\\
191	-0.0476\\
201	-0.0341\\
211	-0.0173\\
221	-0.0081\\
231	0.0054\\
241	0.0091\\
251	0.0142\\
261	0.0227\\
271	0.034\\
281	0.0435\\
291	0.0503\\
301	0.0609\\
311	0.0672\\
321	0.0726\\
331	0.0835\\
341	0.0898\\
351	0.0936\\
361	0.101\\
371	0.1088\\
381	0.1131\\
391	0.1158\\
401	0.1127\\
411	0.1051\\
421	0.1035\\
431	0.1002\\
441	0.0883\\
451	0.0742\\
461	0.0618\\
471	0.0444\\
481	0.0291\\
491	0.0168\\
501	-0.0044\\
511	-0.0174\\
521	-0.0251\\
531	-0.0306\\
541	-0.0371\\
551	-0.0362\\
561	-0.0285\\
571	-0.0152\\
581	0.0043\\
591	0.0329\\
601	0.0507\\
611	0.0604\\
621	0.0751\\
631	0.0866\\
641	0.0889\\
651	0.0906\\
661	0.0938\\
671	0.0949\\
681	0.0895\\
691	0.0866\\
701	0.0885\\
711	0.0893\\
721	0.0872\\
731	0.0805\\
741	0.0831\\
751	0.0874\\
761	0.0928\\
771	0.0991\\
781	0.1091\\
791	0.1235\\
801	0.1403\\
811	0.1514\\
821	0.1687\\
831	0.1842\\
841	0.2118\\
851	0.2305\\
861	0.2373\\
871	0.2433\\
881	0.25\\
891	0.2636\\
901	0.2688\\
911	0.2677\\
921	0.2663\\
931	0.2659\\
941	0.265\\
951	0.2566\\
961	0.2459\\
971	0.2361\\
981	0.2187\\
991	0.2084\\
1001	0.1976\\
1011	0.1783\\
1021	0.1597\\
1031	0.1463\\
1041	0.1421\\
1051	0.1396\\
1061	0.1386\\
1071	0.1384\\
1081	0.141\\
1091	0.152\\
1101	0.152\\
1111	0.1634\\
1121	0.1677\\
1131	0.1791\\
1141	0.1977\\
1151	0.2058\\
1161	0.225\\
1171	0.2318\\
1181	0.2376\\
1191	0.2458\\
1201	0.2524\\
1211	0.2572\\
1221	0.2601\\
1231	0.2612\\
1241	0.2613\\
1251	0.255\\
1261	0.2521\\
1271	0.2405\\
1281	0.2313\\
1291	0.2193\\
1301	0.2103\\
1311	0.1841\\
1321	0.1752\\
1331	0.1537\\
1341	0.1368\\
1351	0.1285\\
1361	0.1071\\
1371	0.0957\\
1381	0.0918\\
1391	0.079\\
1401	0.0743\\
1411	0.0679\\
1421	0.0606\\
1431	0.057\\
1441	0.0577\\
1451	0.0598\\
1461	0.0659\\
1471	0.0737\\
1481	0.0788\\
1491	0.0871\\
1501	0.1039\\
1511	0.1144\\
1521	0.127\\
1531	0.1416\\
1541	0.1602\\
1551	0.1722\\
1561	0.1813\\
1571	0.1897\\
1581	0.1928\\
1591	0.2047\\
1601	0.2086\\
1611	0.2118\\
1621	0.2155\\
1631	0.2192\\
1641	0.2221\\
1651	0.2253\\
1661	0.2276\\
1671	0.2301\\
1681	0.232\\
1691	0.2328\\
1701	0.231\\
1711	0.2287\\
1721	0.2238\\
1731	0.2213\\
1741	0.2138\\
1751	0.2102\\
1761	0.2081\\
1771	0.1994\\
1781	0.1988\\
1791	0.1937\\
1801	0.1913\\
1811	0.1857\\
1821	0.1814\\
1831	0.1779\\
1841	0.1761\\
1851	0.1764\\
1861	0.1807\\
1871	0.1807\\
1881	0.1807\\
1891	0.1807\\
1901	0.1807\\
1911	0.1807\\
1921	0.1807\\
1931	0.1807\\
1941	0.1807\\
1951	0.3852\\
1961	0.3852\\
1971	0.3852\\
1981	0.3852\\
1991	0.3852\\
2001	0.3852\\
2011	0.3852\\
2021	0.3852\\
2031	0.3852\\
2041	0.3852\\
2051	0.3879\\
2061	0.3963\\
2071	0.4023\\
2081	0.4083\\
2091	0.4117\\
2101	0.4169\\
2111	0.4206\\
2121	0.424\\
2131	0.4332\\
2141	0.4365\\
2151	0.4426\\
2161	0.4452\\
2171	0.4528\\
2181	0.4578\\
2191	0.4652\\
2201	0.4679\\
2211	0.4699\\
2221	0.4733\\
2231	0.4757\\
2241	0.4773\\
2251	0.4768\\
2261	0.476\\
2271	0.4748\\
2281	0.4724\\
2291	0.4712\\
2301	0.4696\\
2311	0.4716\\
2321	0.4638\\
2331	0.4619\\
2341	0.4591\\
2351	0.4564\\
2361	0.4542\\
2371	0.4528\\
2381	0.4498\\
2391	0.4485\\
2401	0.4447\\
2411	0.4421\\
2421	0.437\\
2431	0.4335\\
2441	0.4302\\
2451	0.4274\\
2461	0.4231\\
2471	0.421\\
2481	0.419\\
2491	0.4151\\
2501	0.4127\\
2511	0.407\\
2521	0.4043\\
2531	0.4002\\
2541	0.3959\\
2551	0.3888\\
2561	0.3854\\
2571	0.3755\\
2581	0.3733\\
2591	0.3695\\
2601	0.3573\\
2611	0.3517\\
2621	0.3426\\
2631	0.3354\\
2641	0.3197\\
2651	0.3111\\
2661	0.3024\\
2671	0.285\\
2681	0.2777\\
2691	0.2634\\
2701	0.2533\\
2711	0.2437\\
2721	0.2372\\
2731	0.2243\\
2741	0.2182\\
2751	0.2091\\
2761	0.1993\\
2771	0.1886\\
2781	0.1758\\
2791	0.1694\\
2801	0.1574\\
2811	0.1527\\
2821	0.1453\\
2831	0.1428\\
2841	0.1361\\
2851	0.1342\\
2861	0.1274\\
2871	0.1212\\
2881	0.1185\\
2891	0.116\\
2901	0.1157\\
2911	0.118\\
2921	0.1218\\
2931	0.1255\\
2941	0.128\\
2951	0.1264\\
2961	0.1179\\
2971	0.1065\\
2981	0.0972\\
2991	0.0762\\
3001	0.0661\\
3011	0.0445\\
3021	0.0202\\
3031	-0.0024\\
3041	-0.0319\\
3051	-0.0477\\
3061	-0.0791\\
3071	-0.0945\\
3081	-0.1207\\
3091	-0.132\\
3101	-0.1555\\
3111	-0.1674\\
3121	-0.1934\\
3131	-0.2065\\
3141	-0.2393\\
3151	-0.2442\\
3161	-0.2601\\
3171	-0.2754\\
3181	-0.2921\\
3191	-0.3105\\
3201	-0.329\\
3211	-0.3567\\
3221	-0.3792\\
3231	-0.3976\\
3241	-0.4162\\
3251	-0.4339\\
3261	-0.4463\\
3271	-0.4671\\
3281	-0.4823\\
3291	-0.4936\\
3301	-0.5057\\
3311	-0.5173\\
3321	-0.5327\\
3331	-0.5519\\
3341	-0.5778\\
3351	-0.5904\\
3361	-0.6133\\
3371	-0.631\\
3381	-0.652\\
3391	-0.666\\
3401	-0.6795\\
3411	-0.693\\
3421	-0.7118\\
3431	-0.7219\\
3441	-0.7423\\
3451	-0.7579\\
3461	-0.7796\\
3471	-0.7966\\
3481	-0.8139\\
3491	-0.8313\\
3501	-0.8556\\
3511	-0.8748\\
3521	-0.8913\\
3531	-0.9075\\
3541	-0.9255\\
3551	-0.9405\\
3561	-0.9568\\
3571	-0.968\\
3581	-0.9801\\
};

\addplot [PStyle2]
  table[row sep=crcr]{%
1	-0.15509306\\
11	-0.0177689\\
21	0.17448016\\
31	0.12565542\\
41	0.06564044\\
51	0.00878965000000004\\
61	-0.0589790799999999\\
71	-0.05802385\\
81	-0.0567673299999999\\
91	0.00263204000000006\\
101	0.13167729\\
111	0.13473431\\
121	0.05174388\\
131	0.08759456\\
141	0.20806596\\
151	0.25564107\\
161	0.13311443\\
171	0.28416111\\
181	0.35116502\\
191	0.38654819\\
201	0.35360292\\
211	0.42571758\\
221	0.3881428\\
231	0.51271594\\
241	0.50312072\\
251	0.51696712\\
261	0.40426867\\
271	0.38532848\\
281	0.56459911\\
291	0.60375716\\
301	0.65095343\\
311	0.65149515\\
321	0.56476869\\
331	0.47777449\\
341	0.55392431\\
351	0.5524592\\
361	0.6276794\\
371	0.55808588\\
381	0.45256125\\
391	0.53729283\\
401	0.50126085\\
411	0.44323319\\
421	0.44212431\\
431	0.38868376\\
441	0.59499638\\
451	0.59662281\\
461	0.53079731\\
471	0.40372844\\
481	0.39558743\\
491	0.35866746\\
501	0.29276124\\
511	0.38111142\\
521	0.26370953\\
531	0.32912484\\
541	0.39956052\\
551	0.46947562\\
561	0.31810138\\
571	0.30400047\\
581	0.42666409\\
591	0.30678335\\
601	0.34133802\\
611	0.40413372\\
621	0.49420496\\
631	0.55512558\\
641	0.40365747\\
651	0.38981083\\
661	0.62912025\\
671	0.53774311\\
681	0.50690954\\
691	0.42551348\\
701	0.44511439\\
711	0.38158396\\
721	0.42408069\\
731	0.42581329\\
741	0.43882737\\
751	0.46714072\\
761	0.35276\\
771	0.46800132\\
781	0.58465924\\
791	0.56379046\\
801	0.49890663\\
811	0.50655429\\
821	0.42419506\\
831	0.48204904\\
841	0.51924129\\
851	0.6286216\\
861	0.49813\\
871	0.48559077\\
881	0.54956515\\
891	0.54491338\\
901	0.5991699\\
911	0.59744881\\
921	0.57388144\\
931	0.60738735\\
941	0.69797184\\
951	0.58762361\\
961	0.5651841\\
971	0.50290224\\
981	0.51310152\\
991	0.57223048\\
1001	0.5016706\\
1011	0.67157932\\
1021	0.5219042\\
1031	0.46288771\\
1041	0.40235763\\
1051	0.49624901\\
1061	0.42647896\\
1071	0.58055087\\
1081	0.51803896\\
1091	0.50636843\\
1101	0.53231182\\
1111	0.527202\\
1121	0.5565513\\
1131	0.51569172\\
1141	0.50408753\\
1151	0.61100908\\
1161	0.65584643\\
1171	0.68499275\\
1181	0.66249638\\
1191	0.64360576\\
1201	0.60987304\\
1211	0.75306084\\
1221	0.66915007\\
1231	0.68154554\\
1241	0.68008776\\
1251	0.67176535\\
1261	0.6677578\\
1271	0.59436386\\
1281	0.63060619\\
1291	0.67952474\\
1301	0.58237852\\
1311	0.62446271\\
1321	0.59097104\\
1331	0.53695029\\
1341	0.51570864\\
1351	0.45274549\\
1361	0.58414783\\
1371	0.47066589\\
1381	0.49474326\\
1391	0.46579841\\
1401	0.43504831\\
1411	0.50039132\\
1421	0.411885\\
1431	0.39051018\\
1441	0.49880059\\
1451	0.41206909\\
1461	0.4390073\\
1471	0.43643487\\
1481	0.45112361\\
1491	0.49714928\\
1501	0.47323628\\
1511	0.45453435\\
1521	0.5541993\\
1531	0.48466875\\
1541	0.54052714\\
1551	0.50634221\\
1561	0.56527718\\
1571	0.48870643\\
1581	0.50876147\\
1591	0.53817089\\
1601	0.50912614\\
1611	0.64595925\\
1621	0.58942427\\
1631	0.59990408\\
1641	0.55937268\\
1651	0.60989951\\
1661	0.55542697\\
1671	0.56679912\\
1681	0.53187891\\
1691	0.56601228\\
1701	0.68913107\\
1711	0.60979699\\
1721	0.64318694\\
1731	0.52014359\\
1741	0.60027363\\
1751	0.52887953\\
1761	0.53778582\\
1771	0.51078721\\
1781	0.52544086\\
1791	0.6233375\\
1801	0.56566046\\
1811	0.5802406\\
1821	0.52090831\\
1831	0.57635631\\
1841	0.54448775\\
1851	0.52454606\\
1861	0.49507746\\
1871	0.50439178\\
1881	0.52859938\\
1891	0.5449903\\
1901	0.45366231\\
1911	0.5071043\\
1921	0.61759343\\
1931	0.60338353\\
1941	0.59628241\\
1951	0.57879164\\
1961	0.58611854\\
1971	0.6260524\\
1981	0.63975133\\
1991	0.6562012\\
2001	0.68522509\\
2011	0.75520195\\
2021	0.66379877\\
2031	0.71712317\\
2041	0.72121178\\
2051	0.66100218\\
2061	0.74196603\\
2071	0.75334366\\
2081	0.68850388\\
2091	0.72383817\\
2101	0.79903578\\
2111	0.68593856\\
2121	0.69981222\\
2131	0.69170876\\
2141	0.66606404\\
2151	0.7101972\\
2161	0.73798381\\
2171	0.72500478\\
2181	0.79194479\\
2191	0.70235916\\
2201	0.70217596\\
2211	0.74604576\\
2221	0.76006477\\
2231	0.74698688\\
2241	0.82608109\\
2251	0.73945131\\
2261	0.74952407\\
2271	0.72284986\\
2281	0.88825952\\
2291	0.76232718\\
2301	0.79381053\\
2311	0.78876294\\
2321	0.75070788\\
2331	0.82043468\\
2341	0.80669736\\
2351	0.7316631\\
2361	0.8186947\\
2371	0.73712592\\
2381	0.75203459\\
2391	0.75220324\\
2401	0.71480431\\
2411	0.74181275\\
2421	0.782658\\
2431	0.74095799\\
2441	0.7458681\\
2451	0.74637769\\
2461	0.83843051\\
2471	0.73427819\\
2481	0.73739015\\
2491	0.70215775\\
2501	0.69447212\\
2511	0.76979123\\
2521	0.73448931\\
2531	0.6775709\\
2541	0.66161417\\
2551	0.79715269\\
2561	0.68679597\\
2571	0.72841166\\
2581	0.69522183\\
2591	0.64667054\\
2601	0.67859043\\
2611	0.63113995\\
2621	0.64165224\\
2631	0.62044786\\
2641	0.75084608\\
2651	0.60910501\\
2661	0.5991519\\
2671	0.5411122\\
2681	0.54798849\\
2691	0.59924166\\
2701	0.55348598\\
2711	0.56732257\\
2721	0.5384776\\
2731	0.6356308\\
2741	0.55528359\\
2751	0.47206313\\
2761	0.50746687\\
2771	0.49100644\\
2781	0.49385298\\
2791	0.42129743\\
2801	0.53092234\\
2811	0.4468475\\
2821	0.56545143\\
2831	0.51294795\\
2841	0.49614455\\
2851	0.49176383\\
2861	0.53062339\\
2871	0.50851988\\
2881	0.42839453\\
2891	0.53877265\\
2901	0.46874872\\
2911	0.49209924\\
2921	0.4763867\\
2931	0.45233913\\
2941	0.42331586\\
2951	0.50002024\\
2961	0.39659468\\
2971	0.41060482\\
2981	0.37091489\\
2991	0.45438429\\
3001	0.3958584\\
3011	0.36002803\\
3021	0.29412733\\
3031	0.46566852\\
3041	0.20105439\\
3051	0.31984654\\
3061	0.43514292\\
3071	0.2111709\\
3081	0.28737606\\
3091	0.08389744\\
3101	0.06127943\\
3111	0.03508719\\
3121	0.00229572000000006\\
3131	0.08462583\\
3141	0.06613487\\
3151	-0.07130263\\
3161	0.04064299\\
3171	-0.0637897999999999\\
3181	0.00410493000000006\\
3191	-0.01915578\\
3201	-0.07396944\\
3211	-0.00767940999999994\\
3221	-0.07866753\\
3231	-0.00511536999999995\\
3241	-0.0778236499999999\\
3251	-0.03486477\\
3261	-0.09718702\\
3271	-0.12436182\\
3281	-0.20574726\\
3291	-0.20239033\\
3301	-0.16998423\\
3311	-0.22325386\\
3321	0.000495930000000006\\
3331	-0.14889897\\
3341	-0.10448347\\
3351	-0.22106965\\
3361	-0.22020597\\
3371	-0.29991246\\
3381	-0.19278826\\
3391	-0.36140449\\
3401	-0.34192545\\
3411	-0.39112879\\
3421	-0.37143208\\
3431	-0.60756607\\
3441	-0.61899353\\
3451	-0.74576063\\
3461	-0.40017326\\
3471	-0.56638403\\
3481	-0.50892068\\
3491	-0.66540004\\
3501	-0.67408187\\
3511	-0.73776908\\
3521	-0.80011375\\
3531	-0.68940611\\
3541	-0.53252341\\
3551	-0.56609644\\
3561	-0.56608291\\
3571	-0.8412338\\
3581	-0.78490896\\
};

\addplot [PStyle3]
  table[row sep=crcr]{%
1	-0.75264757\\
11	-0.61726938\\
21	-0.42372344\\
31	-0.47255817\\
41	-0.52344169\\
51	-0.59119924\\
61	-0.65818398\\
71	-0.6579174\\
81	-0.65355538\\
91	-0.59720166\\
101	-0.4657608\\
111	-0.46345237\\
121	-0.54816065\\
131	-0.51236901\\
141	-0.39142105\\
151	-0.34431021\\
161	-0.45006764\\
171	-0.31577798\\
181	-0.24836884\\
191	-0.21083287\\
201	-0.24636715\\
211	-0.17410882\\
221	-0.19866055\\
231	-0.08725255\\
241	-0.09671504\\
251	-0.08273161\\
261	-0.16963172\\
271	-0.21466752\\
281	-0.03537451\\
291	0.00412432999999995\\
301	0.0518638\\
311	0.0516170399999999\\
321	-0.03505476\\
331	-0.08432654\\
341	-0.04606466\\
351	-0.04750268\\
361	0.0278911999999999\\
371	-0.00890066000000006\\
381	-0.12999966\\
391	-0.0626577\\
401	-0.09867518\\
411	-0.1567421\\
421	-0.15773115\\
431	-0.21126994\\
441	-0.00497367000000004\\
451	-0.00318425000000006\\
461	-0.06917849\\
471	-0.19550409\\
481	-0.20440926\\
491	-0.21952811\\
501	-0.3071321\\
511	-0.19815548\\
521	-0.33625109\\
531	-0.27040818\\
541	-0.20002963\\
551	-0.13048907\\
561	-0.28165682\\
571	-0.29599552\\
581	-0.17320797\\
591	-0.29288266\\
601	-0.25855162\\
611	-0.19570903\\
621	-0.10537207\\
631	-0.04480614\\
641	-0.17768385\\
651	-0.17801803\\
661	0.02973126\\
671	-0.06149274\\
681	-0.09301909\\
691	-0.1741363\\
701	-0.12426511\\
711	-0.21784726\\
721	-0.14264717\\
731	-0.16705203\\
741	-0.16113097\\
751	-0.13282314\\
761	-0.2201842\\
771	-0.1277068\\
781	0.06685252\\
791	-0.03609832\\
801	-0.10100816\\
811	-0.09344355\\
821	-0.17574249\\
831	-0.1171695\\
841	-0.07216256\\
851	0.02863581\\
861	-0.06379307\\
871	-0.07498327\\
881	-0.050404\\
891	-0.05508103\\
901	-0.000824020000000036\\
911	-0.000972650000000019\\
921	-0.0260896\\
931	0.00749648999999997\\
941	0.0980831499999999\\
951	0.000247189999999953\\
961	-0.03481524\\
971	-0.09046799\\
981	-0.08422755\\
991	-0.02767389\\
1001	-0.0928582\\
1011	0.07158653\\
1021	-0.07493481\\
1031	-0.13421436\\
1041	-0.15154296\\
1051	-0.10366622\\
1061	-0.17222758\\
1071	-0.0191605300000001\\
1081	-0.05917801\\
1091	-0.07536859\\
1101	-0.06768818\\
1111	-0.02895521\\
1121	-0.04338463\\
1131	-0.07815655\\
1141	-0.0958315\\
1151	0.01104609\\
1161	0.0674098\\
1171	0.0850586399999999\\
1181	0.0625163999999999\\
1191	0.04362671\\
1201	0.00999034999999998\\
1211	0.15306879\\
1221	0.07095726\\
1231	0.0894154399999999\\
1241	0.09964783\\
1251	0.08899371\\
1261	0.06776289\\
1271	0.04064394\\
1281	0.0412869299999999\\
1291	0.08018855\\
1301	-0.01754363\\
1311	0.03007237\\
1321	-0.00902789000000004\\
1331	-0.06145701\\
1341	-0.08416102\\
1351	-0.14588905\\
1361	-0.0157680100000001\\
1371	-0.12669824\\
1381	-0.10525115\\
1391	-0.11473127\\
1401	-0.13458538\\
1411	-0.08176117\\
1421	-0.18806522\\
1431	-0.20947607\\
1441	-0.10040225\\
1451	-0.17858758\\
1461	-0.16095306\\
1471	-0.16157043\\
1481	-0.12183245\\
1491	-0.09546878\\
1501	-0.12671726\\
1511	-0.14543031\\
1521	-0.04563947\\
1531	-0.11329678\\
1541	-0.05947219\\
1551	-0.08434856\\
1561	-0.0346683700000001\\
1571	-0.09664798\\
1581	-0.08985769\\
1591	-0.04761567\\
1601	-0.09076649\\
1611	0.0739514899999999\\
1621	-0.01056145\\
1631	-7.89300000000326e-05\\
1641	-0.04061367\\
1651	0.01033367\\
1661	-0.04200475\\
1671	-0.0331989400000001\\
1681	-0.04107793\\
1691	-0.03392826\\
1701	0.10722871\\
1711	0.00980944999999994\\
1721	0.0431884299999999\\
1731	-0.06920272\\
1741	0.000274849999999938\\
1751	-0.06279745\\
1761	-0.06085417\\
1771	-0.07512032\\
1781	-0.07242373\\
1791	0.02341596\\
1801	-0.02385803\\
1811	-0.01974346\\
1821	-0.06128832\\
1831	-0.023643\\
1841	-0.05385663\\
1851	-0.0753918\\
1861	-0.08733663\\
1871	-0.09560764\\
1881	-0.0713507\\
1891	-0.05500612\\
1901	-0.14631445\\
1911	-0.09288848\\
1921	0.0178555399999999\\
1931	0.00887272999999994\\
1941	-0.00149526000000005\\
1951	-0.01308732\\
1961	-0.0137915200000001\\
1971	0.02613602\\
1981	0.0397545499999999\\
1991	0.05627532\\
2001	0.08885164\\
2011	0.15520845\\
2021	0.0736537999999999\\
2031	0.11712353\\
2041	0.12123803\\
2051	0.06114252\\
2061	0.14197598\\
2071	0.15334816\\
2081	0.0885051\\
2091	0.12914221\\
2101	0.19903888\\
2111	0.08663581\\
2121	0.10080744\\
2131	0.112797\\
2141	0.06619619\\
2151	0.11021481\\
2161	0.13799913\\
2171	0.12502263\\
2181	0.20147927\\
2191	0.10247989\\
2201	0.10978104\\
2211	0.15659041\\
2221	0.17299016\\
2231	0.14700816\\
2241	0.23442466\\
2251	0.13945497\\
2261	0.14953147\\
2271	0.12287877\\
2281	0.28833104\\
2291	0.16503842\\
2301	0.20457162\\
2311	0.19484253\\
2321	0.15071486\\
2331	0.22043617\\
2341	0.20675476\\
2351	0.13167907\\
2361	0.22184826\\
2371	0.1371396\\
2381	0.18894769\\
2391	0.1522047\\
2401	0.12125976\\
2411	0.1424336\\
2421	0.18269007\\
2431	0.15188484\\
2441	0.14589263\\
2451	0.15197126\\
2461	0.23843188\\
2471	0.1371278\\
2481	0.14471663\\
2491	0.10524036\\
2501	0.09447597\\
2511	0.1697991\\
2521	0.13450719\\
2531	0.07760162\\
2541	0.10224671\\
2551	0.19730566\\
2561	0.1236823\\
2571	0.1284274\\
2581	0.11324511\\
2591	0.05456172\\
2601	0.08455111\\
2611	0.03114427\\
2621	0.04167495\\
2631	0.02046053\\
2641	0.15095804\\
2651	0.01322399\\
2661	0.01250864\\
2671	-0.05687772\\
2681	-0.05199556\\
2691	0.00908190999999997\\
2701	-0.0465071400000001\\
2711	-0.03267436\\
2721	-0.06145297\\
2731	0.0357006599999999\\
2741	-0.03815459\\
2751	-0.12793644\\
2761	-0.09049586\\
2771	-0.10898921\\
2781	-0.0927908\\
2791	-0.17869799\\
2801	-0.05808644\\
2811	-0.1531514\\
2821	-0.03454672\\
2831	-0.08704038\\
2841	-0.10384807\\
2851	-0.10109499\\
2861	-0.06937062\\
2871	-0.0898034\\
2881	-0.17160531\\
2891	-0.05923531\\
2901	-0.13124681\\
2911	-0.09821104\\
2921	-0.12360978\\
2931	-0.14764011\\
2941	-0.16591835\\
2951	-0.0999317\\
2961	-0.18549083\\
2971	-0.18937449\\
2981	-0.22571573\\
2991	-0.14543121\\
3001	-0.18702805\\
3011	-0.23996947\\
3021	-0.3050479\\
3031	-0.1343278\\
3041	-0.38052057\\
3051	-0.28015325\\
3061	-0.1513604\\
3071	-0.38881941\\
3081	-0.31259678\\
3091	-0.51608935\\
3101	-0.5386965\\
3111	-0.56488957\\
3121	-0.59769614\\
3131	-0.51007645\\
3141	-0.53383726\\
3151	-0.66457056\\
3161	-0.52831215\\
3171	-0.66159548\\
3181	-0.5958934\\
3191	-0.61914261\\
3201	-0.67393412\\
3211	-0.60379546\\
3221	-0.67860522\\
3231	-0.60509114\\
3241	-0.67779582\\
3251	-0.63486232\\
3261	-0.67215725\\
3271	-0.72436171\\
3281	-0.80168169\\
3291	-0.80237674\\
3301	-0.76628487\\
3311	-0.82324718\\
3321	-0.50110248\\
3331	-0.74886535\\
3341	-0.7044832\\
3351	-0.82106631\\
3361	-0.82019972\\
3371	-0.89901971\\
3381	-0.79278751\\
3391	-0.96137904\\
3401	-0.9419183\\
3411	-0.99110101\\
3421	-0.97142862\\
3431	-1.20755886\\
3441	-1.2189688\\
3451	-1.34570937\\
3461	-1.00017248\\
3471	-1.16612409\\
3481	-1.1089155\\
3491	-1.26534115\\
3501	-1.27407556\\
3511	-1.33776908\\
3521	-1.40011172\\
3531	-1.28935884\\
3541	-1.13252287\\
3551	-1.16608934\\
3561	-1.1660599\\
3571	-1.42513804\\
3581	-1.38490145\\
};


==> figures/results/CZS_x.tikz <==
\addplot [PStyle1]
  table[row sep=crcr]{%
1	-0.0454\\
11	-0.0579\\
21	-0.0857\\
31	-0.1045\\
41	-0.1182\\
51	-0.148\\
61	-0.1715\\
71	-0.1914\\
81	-0.2363\\
91	-0.2607\\
101	-0.2962\\
111	-0.3248\\
121	-0.3843\\
131	-0.4255\\
141	-0.4856\\
151	-0.5221\\
161	-0.5705\\
171	-0.6078\\
181	-0.6251\\
191	-0.6415\\
201	-0.6471\\
211	-0.654\\
221	-0.6577\\
231	-0.6585\\
241	-0.6531\\
251	-0.6435\\
261	-0.6339\\
271	-0.6254\\
281	-0.6209\\
291	-0.6175\\
301	-0.6126\\
311	-0.6122\\
321	-0.6136\\
331	-0.6224\\
341	-0.6315\\
351	-0.6401\\
361	-0.66\\
371	-0.6807\\
381	-0.6977\\
391	-0.7241\\
401	-0.7342\\
411	-0.7552\\
421	-0.7784\\
431	-0.7981\\
441	-0.8235\\
451	-0.8527\\
461	-0.884\\
471	-0.9154\\
481	-0.949\\
491	-0.977\\
501	-1.0023\\
511	-1.0215\\
521	-1.043\\
531	-1.0682\\
541	-1.1092\\
551	-1.1527\\
561	-1.2113\\
571	-1.2756\\
581	-1.3264\\
591	-1.3864\\
601	-1.4322\\
611	-1.4768\\
621	-1.5234\\
631	-1.5599\\
641	-1.5794\\
651	-1.6309\\
661	-1.6612\\
671	-1.7078\\
681	-1.762\\
691	-1.8058\\
701	-1.8283\\
711	-1.8568\\
721	-1.8764\\
731	-1.9179\\
741	-1.9435\\
751	-1.9614\\
761	-2.0028\\
771	-2.0502\\
781	-2.0932\\
791	-2.1462\\
801	-2.2023\\
811	-2.2282\\
821	-2.261\\
831	-2.2864\\
841	-2.3295\\
851	-2.3693\\
861	-2.392\\
871	-2.4141\\
881	-2.4328\\
891	-2.4642\\
901	-2.4881\\
911	-2.524\\
921	-2.5399\\
931	-2.561\\
941	-2.5833\\
951	-2.6133\\
961	-2.636\\
971	-2.6518\\
981	-2.6847\\
991	-2.7097\\
1001	-2.7281\\
1011	-2.7557\\
1021	-2.7852\\
1031	-2.8203\\
1041	-2.8536\\
1051	-2.8634\\
1061	-2.8863\\
1071	-2.9108\\
1081	-2.9299\\
1091	-2.9728\\
1101	-2.9813\\
1111	-3.0282\\
1121	-3.0428\\
1131	-3.0684\\
1141	-3.0983\\
1151	-3.11\\
1161	-3.1372\\
1171	-3.1549\\
1181	-3.1841\\
1191	-3.2052\\
1201	-3.2143\\
1211	-3.2288\\
1221	-3.2359\\
1231	-3.2527\\
1241	-3.2667\\
1251	-3.2843\\
1261	-3.2925\\
1271	-3.3011\\
1281	-3.3243\\
1291	-3.327\\
1301	-3.3367\\
1311	-3.3579\\
1321	-3.366\\
1331	-3.3858\\
1341	-3.4025\\
1351	-3.4152\\
1361	-3.4357\\
1371	-3.4534\\
1381	-3.4589\\
1391	-3.4816\\
1401	-3.4898\\
1411	-3.5036\\
1421	-3.5156\\
1431	-3.5241\\
1441	-3.5294\\
1451	-3.5351\\
1461	-3.5388\\
1471	-3.5425\\
1481	-3.5452\\
1491	-3.5481\\
1501	-3.5495\\
1511	-3.5471\\
1521	-3.5431\\
1531	-3.5386\\
1541	-3.5341\\
1551	-3.5329\\
1561	-3.5337\\
1571	-3.5332\\
1581	-3.5319\\
1591	-3.5223\\
1601	-3.5156\\
1611	-3.5064\\
1621	-3.4992\\
1631	-3.4943\\
1641	-3.4907\\
1651	-3.4875\\
1661	-3.4844\\
1671	-3.4809\\
1681	-3.4776\\
1691	-3.4772\\
1701	-3.4772\\
1711	-3.4789\\
1721	-3.4802\\
1731	-3.4847\\
1741	-3.4885\\
1751	-3.4928\\
1761	-3.4959\\
1771	-3.5089\\
1781	-3.5135\\
1791	-3.5304\\
1801	-3.5413\\
1811	-3.5503\\
1821	-3.5552\\
1831	-3.5649\\
1841	-3.5812\\
1851	-3.5894\\
1861	-3.5944\\
1871	-3.5944\\
1881	-3.5944\\
1891	-3.5944\\
1901	-3.5944\\
1911	-3.5944\\
1921	-3.5944\\
1931	-3.5944\\
1941	-3.5944\\
1951	-3.6713\\
1961	-3.6713\\
1971	-3.6713\\
1981	-3.6713\\
1991	-3.6713\\
2001	-3.6713\\
2011	-3.6713\\
2021	-3.6713\\
2031	-3.6713\\
2041	-3.6713\\
2051	-3.6764\\
2061	-3.6893\\
2071	-3.7005\\
2081	-3.7121\\
2091	-3.7209\\
2101	-3.7387\\
2111	-3.749\\
2121	-3.76\\
2131	-3.7848\\
2141	-3.795\\
2151	-3.8152\\
2161	-3.8303\\
2171	-3.8433\\
2181	-3.8513\\
2191	-3.8646\\
2201	-3.8706\\
2211	-3.8741\\
2221	-3.8804\\
2231	-3.8823\\
2241	-3.8848\\
2251	-3.8869\\
2261	-3.8889\\
2271	-3.8917\\
2281	-3.8938\\
2291	-3.8946\\
2301	-3.8962\\
2311	-3.8986\\
2321	-3.8977\\
2331	-3.8986\\
2341	-3.8992\\
2351	-3.8985\\
2361	-3.899\\
2371	-3.8994\\
2381	-3.9\\
2391	-3.8999\\
2401	-3.9006\\
2411	-3.901\\
2421	-3.9018\\
2431	-3.9019\\
2441	-3.9018\\
2451	-3.9021\\
2461	-3.9019\\
2471	-3.9024\\
2481	-3.9024\\
2491	-3.903\\
2501	-3.9028\\
2511	-3.9033\\
2521	-3.9033\\
2531	-3.9029\\
2541	-3.9023\\
2551	-3.9015\\
2561	-3.9007\\
2571	-3.8988\\
2581	-3.8984\\
2591	-3.8972\\
2601	-3.8951\\
2611	-3.8943\\
2621	-3.8931\\
2631	-3.8927\\
2641	-3.8916\\
2651	-3.8916\\
2661	-3.8914\\
2671	-3.8917\\
2681	-3.8919\\
2691	-3.8934\\
2701	-3.8946\\
2711	-3.897\\
2721	-3.8981\\
2731	-3.8996\\
2741	-3.9003\\
2751	-3.9023\\
2761	-3.9051\\
2771	-3.9089\\
2781	-3.9112\\
2791	-3.9118\\
2801	-3.9117\\
2811	-3.9109\\
2821	-3.9123\\
2831	-3.9126\\
2841	-3.9129\\
2851	-3.9124\\
2861	-3.9132\\
2871	-3.9134\\
2881	-3.9138\\
2891	-3.915\\
2901	-3.916\\
2911	-3.9199\\
2921	-3.9238\\
2931	-3.9264\\
2941	-3.9275\\
2951	-3.9319\\
2961	-3.9382\\
2971	-3.9446\\
2981	-3.9517\\
2991	-3.9615\\
3001	-3.9656\\
3011	-3.9716\\
3021	-3.9798\\
3031	-3.987\\
3041	-3.9953\\
3051	-3.999\\
3061	-4.0048\\
3071	-4.0068\\
3081	-4.0104\\
3091	-4.0132\\
3101	-4.0205\\
3111	-4.0238\\
3121	-4.0254\\
3131	-4.0253\\
3141	-4.0211\\
3151	-4.0201\\
3161	-4.017\\
3171	-4.0134\\
3181	-4.0103\\
3191	-4.0066\\
3201	-4.0019\\
3211	-3.993\\
3221	-3.9851\\
3231	-3.9768\\
3241	-3.9664\\
3251	-3.9572\\
3261	-3.9502\\
3271	-3.9416\\
3281	-3.9421\\
3291	-3.9415\\
3301	-3.9437\\
3311	-3.9485\\
3321	-3.9555\\
3331	-3.9643\\
3341	-3.977\\
3351	-3.9826\\
3361	-3.9945\\
3371	-4.0039\\
3381	-4.0122\\
3391	-4.0163\\
3401	-4.0187\\
3411	-4.0207\\
3421	-4.0229\\
3431	-4.0228\\
3441	-4.022\\
3451	-4.0203\\
3461	-4.0164\\
3471	-4.0134\\
3481	-4.0079\\
3491	-4.0012\\
3501	-3.9933\\
3511	-3.9852\\
3521	-3.9792\\
3531	-3.9756\\
3541	-3.9685\\
3551	-3.9638\\
3561	-3.9535\\
3571	-3.9463\\
3581	-3.9335\\
};

\addplot [PStyle2]
  table[row sep=crcr]{%
1	0.8739494\\
11	-0.18174948\\
21	0.10779426\\
31	0.18133315\\
41	0.11414211\\
51	0.02664028\\
61	0.0469339100000001\\
71	0.00435733000000008\\
81	0.0220993300000001\\
91	0.0157130800000001\\
101	-0.0197587999999999\\
111	-0.00682825999999995\\
121	-0.0779109399999999\\
131	-0.12809996\\
141	-0.13646646\\
151	-0.1999103\\
161	-0.32035531\\
171	-0.29937465\\
181	-0.30833329\\
191	-0.32807137\\
201	-0.32918496\\
211	-0.33082182\\
221	-0.34496404\\
231	-0.3722647\\
241	-0.33228369\\
251	-0.33090473\\
261	-0.35881729\\
271	-0.39655943\\
281	-0.36245419\\
291	-0.30545862\\
301	-0.31460251\\
311	-0.31655015\\
321	-0.33314778\\
331	-0.32129647\\
341	-0.32206388\\
351	-0.28805406\\
361	-0.30068667\\
371	-0.37028236\\
381	-0.44693853\\
391	-0.46471639\\
401	-0.44527436\\
411	-0.43485017\\
421	-0.43748779\\
431	-0.49466015\\
441	-0.55168177\\
451	-0.54770125\\
461	-0.53460444\\
471	-0.57492526\\
481	-0.64706744\\
491	-0.60693951\\
501	-0.69345154\\
511	-0.74338539\\
521	-0.77526052\\
531	-0.79831119\\
541	-0.7763104\\
551	-0.75626619\\
561	-0.79320867\\
571	-0.9336638\\
581	-0.94651527\\
591	-1.02011533\\
601	-0.99070926\\
611	-1.13990135\\
621	-1.0819077\\
631	-1.09365375\\
641	-1.12314088\\
651	-1.14475329\\
661	-1.20555944\\
671	-1.27846355\\
681	-1.28395255\\
691	-1.34089537\\
701	-1.43654819\\
711	-1.43965168\\
721	-1.49839778\\
731	-1.51303167\\
741	-1.53258915\\
751	-1.49138362\\
761	-1.51131864\\
771	-1.55106814\\
781	-1.58742411\\
791	-1.61502285\\
801	-1.67120643\\
811	-1.79465027\\
821	-1.814151\\
831	-1.92611451\\
841	-1.97045751\\
851	-1.94332952\\
861	-1.90943427\\
871	-1.91259427\\
881	-1.90824504\\
891	-1.95643659\\
901	-1.94816918\\
911	-2.01282163\\
921	-2.03451772\\
931	-2.0446548\\
941	-2.12593861\\
951	-2.17559309\\
961	-2.1689393\\
971	-2.20298476\\
981	-2.23592587\\
991	-2.24000282\\
1001	-2.26887007\\
1011	-2.27708549\\
1021	-2.34271998\\
1031	-2.38825889\\
1041	-2.40170975\\
1051	-2.41888995\\
1061	-2.48086948\\
1071	-2.47275038\\
1081	-2.54046555\\
1091	-2.59788103\\
1101	-2.59065862\\
1111	-2.62222738\\
1121	-2.63790603\\
1131	-2.6940958\\
1141	-2.69157023\\
1151	-2.74391217\\
1161	-2.75014181\\
1171	-2.76227899\\
1181	-2.79575105\\
1191	-2.80258889\\
1201	-2.84060879\\
1211	-2.83818884\\
1221	-2.88280935\\
1231	-2.87651367\\
1241	-2.90306802\\
1251	-2.90148563\\
1261	-2.92336841\\
1271	-2.90222664\\
1281	-2.95233388\\
1291	-2.96028776\\
1301	-2.97048707\\
1311	-2.94781966\\
1321	-2.95330472\\
1331	-2.97517557\\
1341	-2.98033876\\
1351	-3.00376244\\
1361	-2.99380894\\
1371	-3.04463286\\
1381	-3.04255385\\
1391	-3.03887219\\
1401	-3.07660503\\
1411	-3.12218518\\
1421	-3.11272116\\
1431	-3.14628\\
1441	-3.13747973\\
1451	-3.14642615\\
1461	-3.14846177\\
1471	-3.1602921\\
1481	-3.16914601\\
1491	-3.15082808\\
1501	-3.16981716\\
1511	-3.17029424\\
1521	-3.17262669\\
1531	-3.16641827\\
1541	-3.15897889\\
1551	-3.140835\\
1561	-3.13113995\\
1571	-3.10569472\\
1581	-3.10481067\\
1591	-3.1321413\\
1601	-3.1272964\\
1611	-3.12352343\\
1621	-3.13761802\\
1631	-3.13288255\\
1641	-3.11932917\\
1651	-3.11081715\\
1661	-3.1295764\\
1671	-3.12142105\\
1681	-3.12380524\\
1691	-3.11713285\\
1701	-3.11289735\\
1711	-3.13514633\\
1721	-3.122575\\
1731	-3.13571734\\
1741	-3.12760849\\
1751	-3.1272511\\
1761	-3.12139935\\
1771	-3.13842053\\
1781	-3.1480288\\
1791	-3.13684053\\
1801	-3.15680165\\
1811	-3.14536996\\
1821	-3.17218442\\
1831	-3.18327875\\
1841	-3.19023008\\
1851	-3.20484967\\
1861	-3.2063045\\
1871	-3.23149104\\
1881	-3.24283142\\
1891	-3.25860853\\
1901	-3.27227898\\
1911	-3.28151293\\
1921	-3.26819201\\
1931	-3.24465961\\
1941	-3.25006456\\
1951	-3.27002544\\
1961	-3.26591797\\
1971	-3.26111002\\
1981	-3.28674574\\
1991	-3.27365513\\
2001	-3.27360482\\
2011	-3.28188748\\
2021	-3.27614779\\
2031	-3.28652186\\
2041	-3.29054303\\
2051	-3.33828373\\
2061	-3.32883425\\
2071	-3.31767197\\
2081	-3.34422083\\
2091	-3.3900816\\
2101	-3.38409872\\
2111	-3.43244929\\
2121	-3.44359417\\
2131	-3.43100901\\
2141	-3.46882434\\
2151	-3.46419544\\
2161	-3.5071506\\
2171	-3.50108786\\
2181	-3.48313518\\
2191	-3.52116771\\
2201	-3.5725903\\
2211	-3.55908008\\
2221	-3.58001728\\
2231	-3.60086627\\
2241	-3.59023733\\
2251	-3.60506554\\
2261	-3.5851192\\
2271	-3.60088201\\
2281	-3.59356756\\
2291	-3.57436724\\
2301	-3.57412667\\
2311	-3.57100005\\
2321	-3.59889932\\
2331	-3.58989568\\
2341	-3.5853519\\
2351	-3.59989114\\
2361	-3.57221766\\
2371	-3.59795041\\
2381	-3.61716123\\
2391	-3.60872288\\
2401	-3.58199353\\
2411	-3.58776469\\
2421	-3.58193822\\
2431	-3.57725949\\
2441	-3.59333415\\
2451	-3.58688684\\
2461	-3.58949394\\
2471	-3.57455034\\
2481	-3.56921453\\
2491	-3.56043668\\
2501	-3.59075971\\
2511	-3.58082433\\
2521	-3.57433767\\
2531	-3.57398982\\
2541	-3.57628961\\
2551	-3.58867164\\
2561	-3.54009051\\
2571	-3.54209871\\
2581	-3.55861421\\
2591	-3.57543344\\
2601	-3.57895465\\
2611	-3.57912965\\
2621	-3.5599391\\
2631	-3.57675929\\
2641	-3.5688798\\
2651	-3.56274004\\
2661	-3.55047603\\
2671	-3.59777803\\
2681	-3.59092302\\
2691	-3.58235307\\
2701	-3.59556456\\
2711	-3.57684131\\
2721	-3.62353082\\
2731	-3.61884995\\
2741	-3.60587187\\
2751	-3.59557099\\
2761	-3.61542649\\
2771	-3.6071486\\
2781	-3.63733859\\
2791	-3.63104196\\
2801	-3.62120647\\
2811	-3.63128014\\
2821	-3.62717576\\
2831	-3.6229784\\
2841	-3.60617728\\
2851	-3.65657492\\
2861	-3.63457794\\
2871	-3.68264885\\
2881	-3.66455264\\
2891	-3.67167587\\
2901	-3.66416521\\
2911	-3.68649693\\
2921	-3.66547461\\
2931	-3.64047475\\
2941	-3.6513979\\
2951	-3.642415\\
2961	-3.66508288\\
2971	-3.64763732\\
2981	-3.68323488\\
2991	-3.67968459\\
3001	-3.68749733\\
3011	-3.65544219\\
3021	-3.72125835\\
3031	-3.66898198\\
3041	-3.70119972\\
3051	-3.71341152\\
3061	-3.70903225\\
3071	-3.76268597\\
3081	-3.761553\\
3091	-3.79301901\\
3101	-3.76069374\\
3111	-3.79987926\\
3121	-3.79420252\\
3131	-3.79704733\\
3141	-3.78582926\\
3151	-3.78015156\\
3161	-3.76529188\\
3171	-3.76366348\\
3181	-3.74552794\\
3191	-3.71087666\\
3201	-3.76855154\\
3211	-3.73862476\\
3221	-3.73597116\\
3231	-3.69976134\\
3241	-3.70289297\\
3251	-3.7013485\\
3261	-3.66853399\\
3271	-3.64524646\\
3281	-3.62244434\\
3291	-3.64308901\\
3301	-3.64372225\\
3311	-3.66740818\\
3321	-3.66306849\\
3331	-3.71187468\\
3341	-3.7117774\\
3351	-3.71844025\\
3361	-3.71503801\\
3371	-3.77364178\\
3381	-3.76543827\\
3391	-3.72304459\\
3401	-3.7165081\\
3411	-3.73334522\\
3421	-3.73281546\\
3431	-3.72657175\\
3441	-3.70205564\\
3451	-3.71110172\\
3461	-3.67766924\\
3471	-3.69343562\\
3481	-3.66318293\\
3491	-3.61827083\\
3501	-3.61762781\\
3511	-3.58323975\\
3521	-3.57721777\\
3531	-3.63000293\\
3541	-3.61315651\\
3551	-3.62439675\\
3561	-3.62448521\\
3571	-3.59484048\\
3581	-3.59374757\\
};

\addplot [PStyle3]
  table[row sep=crcr]{%
1	0.2739494\\
11	-0.78174948\\
21	-0.49220574\\
31	-0.41866685\\
41	-0.48585789\\
51	-0.57335972\\
61	-0.55306609\\
71	-0.59564267\\
81	-0.57790067\\
91	-0.58428692\\
101	-0.6197588\\
111	-0.60682826\\
121	-0.67791094\\
131	-0.72809996\\
141	-0.73646646\\
151	-0.7999103\\
161	-0.92035531\\
171	-0.89937465\\
181	-0.90833329\\
191	-0.92807137\\
201	-0.92918496\\
211	-0.93082182\\
221	-0.94496404\\
231	-0.9722647\\
241	-0.93228369\\
251	-0.93090473\\
261	-0.95881729\\
271	-0.99655943\\
281	-0.96245419\\
291	-0.90545862\\
301	-0.91460251\\
311	-0.91655015\\
321	-0.93314778\\
331	-0.92129647\\
341	-0.92206388\\
351	-0.88805406\\
361	-0.90068667\\
371	-0.97028236\\
381	-1.04693853\\
391	-1.06471639\\
401	-1.04527436\\
411	-1.03485017\\
421	-1.03748779\\
431	-1.09466015\\
441	-1.15168177\\
451	-1.14770125\\
461	-1.13460444\\
471	-1.17492526\\
481	-1.24706744\\
491	-1.20693951\\
501	-1.29345154\\
511	-1.34338539\\
521	-1.37526052\\
531	-1.39831119\\
541	-1.3763104\\
551	-1.35626619\\
561	-1.39320867\\
571	-1.5336638\\
581	-1.54651527\\
591	-1.62011533\\
601	-1.59070926\\
611	-1.73990135\\
621	-1.6819077\\
631	-1.69365375\\
641	-1.72314088\\
651	-1.74475329\\
661	-1.80555944\\
671	-1.87846355\\
681	-1.88395255\\
691	-1.94089537\\
701	-2.03654819\\
711	-2.03965168\\
721	-2.09839778\\
731	-2.11303167\\
741	-2.13258915\\
751	-2.09138362\\
761	-2.11131864\\
771	-2.15106814\\
781	-2.18742411\\
791	-2.21502285\\
801	-2.27120643\\
811	-2.39465027\\
821	-2.414151\\
831	-2.52611451\\
841	-2.57045751\\
851	-2.54332952\\
861	-2.50943427\\
871	-2.51259427\\
881	-2.50824504\\
891	-2.55643659\\
901	-2.54816918\\
911	-2.61282163\\
921	-2.63451772\\
931	-2.6446548\\
941	-2.72593861\\
951	-2.77559309\\
961	-2.7689393\\
971	-2.80298476\\
981	-2.83592587\\
991	-2.84000282\\
1001	-2.86887007\\
1011	-2.87708549\\
1021	-2.94271998\\
1031	-2.98825889\\
1041	-3.00170975\\
1051	-3.01888995\\
1061	-3.08086948\\
1071	-3.07275038\\
1081	-3.14046555\\
1091	-3.19788103\\
1101	-3.19065862\\
1111	-3.22222738\\
1121	-3.23790603\\
1131	-3.2940958\\
1141	-3.29157023\\
1151	-3.34391217\\
1161	-3.35014181\\
1171	-3.36227899\\
1181	-3.39575105\\
1191	-3.40258889\\
1201	-3.44060879\\
1211	-3.43818884\\
1221	-3.48280935\\
1231	-3.47651367\\
1241	-3.50306802\\
1251	-3.50148563\\
1261	-3.52336841\\
1271	-3.50222664\\
1281	-3.55233388\\
1291	-3.56028776\\
1301	-3.57048707\\
1311	-3.54781966\\
1321	-3.55330472\\
1331	-3.57517557\\
1341	-3.58033876\\
1351	-3.60376244\\
1361	-3.59380894\\
1371	-3.64463286\\
1381	-3.64255385\\
1391	-3.63887219\\
1401	-3.67660503\\
1411	-3.72218518\\
1421	-3.71272116\\
1431	-3.74628\\
1441	-3.73747973\\
1451	-3.74642615\\
1461	-3.74846177\\
1471	-3.7602921\\
1481	-3.76914601\\
1491	-3.75082808\\
1501	-3.76981716\\
1511	-3.77029424\\
1521	-3.77262669\\
1531	-3.76641827\\
1541	-3.75897889\\
1551	-3.740835\\
1561	-3.73113995\\
1571	-3.70569472\\
1581	-3.70481067\\
1591	-3.7321413\\
1601	-3.7272964\\
1611	-3.72352343\\
1621	-3.73761802\\
1631	-3.73288255\\
1641	-3.71932917\\
1651	-3.71081715\\
1661	-3.7295764\\
1671	-3.72142105\\
1681	-3.72380524\\
1691	-3.71713285\\
1701	-3.71289735\\
1711	-3.73514633\\
1721	-3.722575\\
1731	-3.73571734\\
1741	-3.72760849\\
1751	-3.7272511\\
1761	-3.72139935\\
1771	-3.73842053\\
1781	-3.7480288\\
1791	-3.73684053\\
1801	-3.75680165\\
1811	-3.74536996\\
1821	-3.77218442\\
1831	-3.78327875\\
1841	-3.79023008\\
1851	-3.80484967\\
1861	-3.8063045\\
1871	-3.83149104\\
1881	-3.84283142\\
1891	-3.85860853\\
1901	-3.87227898\\
1911	-3.88151293\\
1921	-3.86819201\\
1931	-3.84465961\\
1941	-3.85006456\\
1951	-3.87002544\\
1961	-3.86591797\\
1971	-3.86111002\\
1981	-3.88674574\\
1991	-3.87365513\\
2001	-3.87360482\\
2011	-3.88188748\\
2021	-3.87614779\\
2031	-3.88652186\\
2041	-3.89054303\\
2051	-3.93828373\\
2061	-3.92883425\\
2071	-3.91767197\\
2081	-3.94422083\\
2091	-3.9900816\\
2101	-3.98409872\\
2111	-4.03244929\\
2121	-4.04359417\\
2131	-4.03100901\\
2141	-4.06882434\\
2151	-4.06419544\\
2161	-4.1071506\\
2171	-4.10108786\\
2181	-4.08313518\\
2191	-4.12116771\\
2201	-4.1725903\\
2211	-4.15908008\\
2221	-4.18001728\\
2231	-4.20086627\\
2241	-4.19023733\\
2251	-4.20506554\\
2261	-4.1851192\\
2271	-4.20088201\\
2281	-4.19356756\\
2291	-4.17436724\\
2301	-4.17412667\\
2311	-4.17100005\\
2321	-4.19889932\\
2331	-4.18989568\\
2341	-4.1853519\\
2351	-4.19989114\\
2361	-4.17221766\\
2371	-4.19795041\\
2381	-4.21716123\\
2391	-4.20872288\\
2401	-4.18199353\\
2411	-4.18776469\\
2421	-4.18193822\\
2431	-4.17725949\\
2441	-4.19333415\\
2451	-4.18688684\\
2461	-4.18949394\\
2471	-4.17455034\\
2481	-4.16921453\\
2491	-4.16043668\\
2501	-4.19075971\\
2511	-4.18082433\\
2521	-4.17433767\\
2531	-4.17398982\\
2541	-4.17628961\\
2551	-4.18867164\\
2561	-4.14009051\\
2571	-4.14209871\\
2581	-4.15861421\\
2591	-4.17543344\\
2601	-4.17895465\\
2611	-4.17912965\\
2621	-4.1599391\\
2631	-4.17675929\\
2641	-4.1688798\\
2651	-4.16274004\\
2661	-4.15047603\\
2671	-4.19777803\\
2681	-4.19092302\\
2691	-4.18235307\\
2701	-4.19556456\\
2711	-4.17684131\\
2721	-4.22353082\\
2731	-4.21884995\\
2741	-4.20587187\\
2751	-4.19557099\\
2761	-4.21542649\\
2771	-4.2071486\\
2781	-4.23733859\\
2791	-4.23104196\\
2801	-4.22120647\\
2811	-4.23128014\\
2821	-4.22717576\\
2831	-4.2229784\\
2841	-4.20617728\\
2851	-4.25657492\\
2861	-4.23457794\\
2871	-4.28264885\\
2881	-4.26455264\\
2891	-4.27167587\\
2901	-4.26416521\\
2911	-4.28649693\\
2921	-4.26547461\\
2931	-4.24047475\\
2941	-4.2513979\\
2951	-4.242415\\
2961	-4.26508288\\
2971	-4.24763732\\
2981	-4.28323488\\
2991	-4.27968459\\
3001	-4.28749733\\
3011	-4.25544219\\
3021	-4.32125835\\
3031	-4.26898198\\
3041	-4.30119972\\
3051	-4.31341152\\
3061	-4.30903225\\
3071	-4.36268597\\
3081	-4.361553\\
3091	-4.39301901\\
3101	-4.36069374\\
3111	-4.39987926\\
3121	-4.39420252\\
3131	-4.39704733\\
3141	-4.38582926\\
3151	-4.38015156\\
3161	-4.36529188\\
3171	-4.36366348\\
3181	-4.34552794\\
3191	-4.31087666\\
3201	-4.36855154\\
3211	-4.33862476\\
3221	-4.33597116\\
3231	-4.29976134\\
3241	-4.30289297\\
3251	-4.3013485\\
3261	-4.26853399\\
3271	-4.24524646\\
3281	-4.22244434\\
3291	-4.24308901\\
3301	-4.24372225\\
3311	-4.26740818\\
3321	-4.26306849\\
3331	-4.31187468\\
3341	-4.3117774\\
3351	-4.31844025\\
3361	-4.31503801\\
3371	-4.37364178\\
3381	-4.36543827\\
3391	-4.32304459\\
3401	-4.3165081\\
3411	-4.33334522\\
3421	-4.33281546\\
3431	-4.32657175\\
3441	-4.30205564\\
3451	-4.31110172\\
3461	-4.27766924\\
3471	-4.29343562\\
3481	-4.26318293\\
3491	-4.21827083\\
3501	-4.21762781\\
3511	-4.18323975\\
3521	-4.17721777\\
3531	-4.23000293\\
3541	-4.21315651\\
3551	-4.22439675\\
3561	-4.22448521\\
3571	-4.19484048\\
3581	-4.19374757\\
};


==> figures/results/CZS_y.tikz <==
\addplot [PStyle1]
  table[row sep=crcr]{%
1	1.7206\\
11	1.7215\\
21	1.7233\\
31	1.7239\\
41	1.7243\\
51	1.7246\\
61	1.7248\\
71	1.725\\
81	1.726\\
91	1.7256\\
101	1.725\\
111	1.724\\
121	1.7194\\
131	1.7144\\
141	1.7087\\
151	1.7053\\
161	1.7007\\
171	1.6972\\
181	1.6926\\
191	1.6846\\
201	1.6811\\
211	1.6779\\
221	1.6768\\
231	1.6775\\
241	1.6774\\
251	1.6742\\
261	1.6699\\
271	1.6689\\
281	1.6725\\
291	1.6758\\
301	1.6803\\
311	1.6816\\
321	1.6821\\
331	1.6829\\
341	1.6833\\
351	1.6833\\
361	1.6838\\
371	1.683\\
381	1.6849\\
391	1.6963\\
401	1.6998\\
411	1.7011\\
421	1.7019\\
431	1.7022\\
441	1.6982\\
451	1.6909\\
461	1.6854\\
471	1.6857\\
481	1.6871\\
491	1.691\\
501	1.6934\\
511	1.691\\
521	1.6883\\
531	1.6896\\
541	1.692\\
551	1.6918\\
561	1.6893\\
571	1.6855\\
581	1.6858\\
591	1.692\\
601	1.7035\\
611	1.7058\\
621	1.7078\\
631	1.7105\\
641	1.7096\\
651	1.7015\\
661	1.6964\\
671	1.6929\\
681	1.6948\\
691	1.6993\\
701	1.7016\\
711	1.7062\\
721	1.7091\\
731	1.7101\\
741	1.7103\\
751	1.7109\\
761	1.7119\\
771	1.7098\\
781	1.7058\\
791	1.7007\\
801	1.6946\\
811	1.6932\\
821	1.69\\
831	1.6856\\
841	1.6866\\
851	1.69\\
861	1.6879\\
871	1.6844\\
881	1.6833\\
891	1.6854\\
901	1.6842\\
911	1.6807\\
921	1.6795\\
931	1.6781\\
941	1.6759\\
951	1.6735\\
961	1.6729\\
971	1.6736\\
981	1.6745\\
991	1.677\\
1001	1.6795\\
1011	1.6805\\
1021	1.6789\\
1031	1.6765\\
1041	1.6785\\
1051	1.6792\\
1061	1.6817\\
1071	1.6809\\
1081	1.6787\\
1091	1.673\\
1101	1.6719\\
1111	1.6655\\
1121	1.6645\\
1131	1.6625\\
1141	1.6591\\
1151	1.6606\\
1161	1.6696\\
1171	1.6731\\
1181	1.6709\\
1191	1.6647\\
1201	1.6609\\
1211	1.6569\\
1221	1.6543\\
1231	1.6518\\
1241	1.6509\\
1251	1.6497\\
1261	1.6497\\
1271	1.6496\\
1281	1.6506\\
1291	1.6515\\
1301	1.6509\\
1311	1.6495\\
1321	1.6479\\
1331	1.646\\
1341	1.6466\\
1351	1.6466\\
1361	1.6445\\
1371	1.6426\\
1381	1.642\\
1391	1.6414\\
1401	1.6423\\
1411	1.6468\\
1421	1.655\\
1431	1.6603\\
1441	1.6625\\
1451	1.6641\\
1461	1.6646\\
1471	1.6646\\
1481	1.6646\\
1491	1.6636\\
1501	1.6601\\
1511	1.6573\\
1521	1.654\\
1531	1.6521\\
1541	1.6527\\
1551	1.6517\\
1561	1.6482\\
1571	1.642\\
1581	1.6395\\
1591	1.6308\\
1601	1.6293\\
1611	1.6281\\
1621	1.6269\\
1631	1.6254\\
1641	1.6235\\
1651	1.6223\\
1661	1.6216\\
1671	1.6209\\
1681	1.6208\\
1691	1.6209\\
1701	1.6206\\
1711	1.6203\\
1721	1.6212\\
1731	1.6221\\
1741	1.6242\\
1751	1.6273\\
1761	1.6304\\
1771	1.6387\\
1781	1.6401\\
1791	1.6446\\
1801	1.648\\
1811	1.6534\\
1821	1.658\\
1831	1.668\\
1841	1.6785\\
1851	1.6855\\
1861	1.6963\\
1871	1.6963\\
1881	1.6963\\
1891	1.6963\\
1901	1.6963\\
1911	1.6963\\
1921	1.6963\\
1931	1.6963\\
1941	1.6963\\
1951	1.696\\
1961	1.696\\
1971	1.696\\
1981	1.696\\
1991	1.696\\
2001	1.696\\
2011	1.696\\
2021	1.696\\
2031	1.696\\
2041	1.696\\
2051	1.7009\\
2061	1.7079\\
2071	1.71\\
2081	1.709\\
2091	1.7074\\
2101	1.7025\\
2111	1.6997\\
2121	1.6969\\
2131	1.691\\
2141	1.6889\\
2151	1.6878\\
2161	1.6879\\
2171	1.6874\\
2181	1.6866\\
2191	1.6855\\
2201	1.6853\\
2211	1.685\\
2221	1.6859\\
2231	1.6871\\
2241	1.6919\\
2251	1.6973\\
2261	1.7035\\
2271	1.7092\\
2281	1.7137\\
2291	1.7159\\
2301	1.7178\\
2311	1.7201\\
2321	1.7216\\
2331	1.7236\\
2341	1.7248\\
2351	1.7252\\
2361	1.7259\\
2371	1.7251\\
2381	1.726\\
2391	1.7258\\
2401	1.7251\\
2411	1.7249\\
2421	1.7239\\
2431	1.7228\\
2441	1.7215\\
2451	1.7209\\
2461	1.72\\
2471	1.7197\\
2481	1.7197\\
2491	1.7199\\
2501	1.72\\
2511	1.7204\\
2521	1.7203\\
2531	1.7199\\
2541	1.7192\\
2551	1.7185\\
2561	1.7182\\
2571	1.7174\\
2581	1.7174\\
2591	1.717\\
2601	1.7164\\
2611	1.7161\\
2621	1.7155\\
2631	1.7153\\
2641	1.7154\\
2651	1.7158\\
2661	1.7162\\
2671	1.717\\
2681	1.7169\\
2691	1.7158\\
2701	1.7138\\
2711	1.7108\\
2721	1.7082\\
2731	1.7022\\
2741	1.6997\\
2751	1.6966\\
2761	1.6952\\
2771	1.6946\\
2781	1.694\\
2791	1.694\\
2801	1.6948\\
2811	1.6958\\
2821	1.6988\\
2831	1.7003\\
2841	1.703\\
2851	1.703\\
2861	1.7033\\
2871	1.7014\\
2881	1.7001\\
2891	1.7007\\
2901	1.7021\\
2911	1.7048\\
2921	1.7047\\
2931	1.703\\
2941	1.7003\\
2951	1.6981\\
2961	1.6988\\
2971	1.7013\\
2981	1.7048\\
2991	1.7083\\
3001	1.709\\
3011	1.7078\\
3021	1.7075\\
3031	1.7089\\
3041	1.7104\\
3051	1.7109\\
3061	1.7118\\
3071	1.7113\\
3081	1.7098\\
3091	1.7077\\
3101	1.704\\
3111	1.7015\\
3121	1.6917\\
3131	1.687\\
3141	1.6728\\
3151	1.6711\\
3161	1.6649\\
3171	1.6596\\
3181	1.6545\\
3191	1.6488\\
3201	1.6428\\
3211	1.6377\\
3221	1.6366\\
3231	1.6365\\
3241	1.6396\\
3251	1.6435\\
3261	1.6468\\
3271	1.6547\\
3281	1.6646\\
3291	1.6703\\
3301	1.6751\\
3311	1.675\\
3321	1.6734\\
3331	1.6721\\
3341	1.6688\\
3351	1.668\\
3361	1.6669\\
3371	1.668\\
3381	1.6698\\
3391	1.6704\\
3401	1.6714\\
3411	1.6737\\
3421	1.6794\\
3431	1.682\\
3441	1.6874\\
3451	1.6912\\
3461	1.6947\\
3471	1.6965\\
3481	1.6958\\
3491	1.6941\\
3501	1.6931\\
3511	1.6923\\
3521	1.6919\\
3531	1.6938\\
3541	1.6943\\
3551	1.6948\\
3561	1.6933\\
3571	1.6941\\
3581	1.6951\\
};

\addplot [PStyle2]
  table[row sep=crcr]{%
1	2.75639763\\
11	3.1801125\\
21	3.01113501\\
31	2.98824492\\
41	3.0245234\\
51	2.78765526\\
61	2.58570495\\
71	2.58387294\\
81	2.56961563\\
91	2.54679551\\
101	2.65810611\\
111	2.64713361\\
121	2.55004361\\
131	2.56934586\\
141	2.45147052\\
151	2.53526297\\
161	2.46078792\\
171	2.3982866\\
181	2.42469277\\
191	2.36570337\\
201	2.37341692\\
211	2.50317504\\
221	2.48928251\\
231	2.38546731\\
241	2.37007847\\
251	2.372875\\
261	2.41122248\\
271	2.37921205\\
281	2.37541416\\
291	2.38607469\\
301	2.34833159\\
311	2.34748783\\
321	2.54968598\\
331	2.50359335\\
341	2.49040225\\
351	2.47796669\\
361	2.42848709\\
371	2.57293501\\
381	2.52750316\\
391	2.50045683\\
401	2.48459127\\
411	2.51666775\\
421	2.52142229\\
431	2.47850182\\
441	2.40955582\\
451	2.39327862\\
461	2.40921774\\
471	2.50628533\\
481	2.43824663\\
491	2.48425009\\
501	2.47556093\\
511	2.48782566\\
521	2.46156886\\
531	2.44546773\\
541	2.45817425\\
551	2.42740228\\
561	2.58796551\\
571	2.49184992\\
581	2.52170529\\
591	2.46047904\\
601	2.62805214\\
611	2.46150103\\
621	2.47825923\\
631	2.37771943\\
641	2.58450344\\
651	2.62363746\\
661	2.55918934\\
671	2.55740025\\
681	2.55383077\\
691	2.68665376\\
701	2.5779449\\
711	2.54737093\\
721	2.54049065\\
731	2.52860203\\
741	2.51010993\\
751	2.48839071\\
761	2.40834703\\
771	2.29005113\\
781	2.30397406\\
791	2.31263652\\
801	2.42043974\\
811	2.38885965\\
821	2.35974874\\
831	2.42985859\\
841	2.45213058\\
851	2.41565576\\
861	2.43298342\\
871	2.38251843\\
881	2.32395949\\
891	2.27097883\\
901	2.28967359\\
911	2.26963856\\
921	2.334232\\
931	2.31852689\\
941	2.26281478\\
951	2.25858369\\
961	2.24191\\
971	2.21319296\\
981	2.22758391\\
991	2.23944523\\
1001	2.29916706\\
1011	2.29402187\\
1021	2.36324694\\
1031	2.38011076\\
1041	2.42739573\\
1051	2.42839255\\
1061	2.41721287\\
1071	2.40505722\\
1081	2.38416448\\
1091	2.39676776\\
1101	2.36971691\\
1111	2.4294348\\
1121	2.42255714\\
1131	2.42772009\\
1141	2.39527395\\
1151	2.43644264\\
1161	2.45601799\\
1171	2.43726852\\
1181	2.46050622\\
1191	2.47083499\\
1201	2.45122471\\
1211	2.42688384\\
1221	2.47060266\\
1231	2.48991587\\
1241	2.48622634\\
1251	2.51881936\\
1261	2.52449312\\
1271	2.48704734\\
1281	2.47519722\\
1291	2.49988773\\
1301	2.45681467\\
1311	2.46073987\\
1321	2.39766409\\
1331	2.43129351\\
1341	2.45096316\\
1351	2.44660141\\
1361	2.39375951\\
1371	2.45039406\\
1381	2.42604592\\
1391	2.47392275\\
1401	2.39521875\\
1411	2.42506196\\
1421	2.41994908\\
1431	2.47529306\\
1441	2.46452835\\
1451	2.4980674\\
1461	2.50922039\\
1471	2.54291537\\
1481	2.52432992\\
1491	2.54788449\\
1501	2.51374032\\
1511	2.50737813\\
1521	2.47331705\\
1531	2.50725415\\
1541	2.4856843\\
1551	2.49925985\\
1561	2.4812211\\
1571	2.50636353\\
1581	2.5044277\\
1591	2.51321437\\
1601	2.48871031\\
1611	2.50279489\\
1621	2.52117612\\
1631	2.52195539\\
1641	2.55859818\\
1651	2.54771366\\
1661	2.59687462\\
1671	2.59757545\\
1681	2.61986067\\
1691	2.59134057\\
1701	2.59402921\\
1711	2.60691061\\
1721	2.60087266\\
1731	2.59822872\\
1741	2.57991555\\
1751	2.58509007\\
1761	2.57912841\\
1771	2.54929342\\
1781	2.4973165\\
1791	2.47025516\\
1801	2.46723654\\
1811	2.46980026\\
1821	2.46989694\\
1831	2.45345356\\
1841	2.46001532\\
1851	2.47386374\\
1861	2.4466466\\
1871	2.45929899\\
1881	2.45009949\\
1891	2.42988303\\
1901	2.46376565\\
1911	2.4737896\\
1921	2.44449832\\
1931	2.48724606\\
1941	2.48937466\\
1951	2.495631\\
1961	2.49696865\\
1971	2.49433687\\
1981	2.49853423\\
1991	2.51922979\\
2001	2.52127864\\
2011	2.49431434\\
2021	2.52519395\\
2031	2.52709105\\
2041	2.52491608\\
2051	2.54293671\\
2061	2.52734556\\
2071	2.49864056\\
2081	2.50735917\\
2091	2.49841597\\
2101	2.47642972\\
2111	2.45312562\\
2121	2.46005085\\
2131	2.45493438\\
2141	2.425208\\
2151	2.41534724\\
2161	2.42311122\\
2171	2.44866934\\
2181	2.4130775\\
2191	2.4296948\\
2201	2.43965449\\
2211	2.42964866\\
2221	2.45109394\\
2231	2.436695\\
2241	2.44340363\\
2251	2.47779312\\
2261	2.47823861\\
2271	2.49448147\\
2281	2.45837488\\
2291	2.48426738\\
2301	2.5016643\\
2311	2.51023593\\
2321	2.49956062\\
2331	2.48470356\\
2341	2.49211302\\
2351	2.52248063\\
2361	2.50833776\\
2371	2.50726345\\
2381	2.47978833\\
2391	2.47503021\\
2401	2.46847692\\
2411	2.47261133\\
2421	2.46522298\\
2431	2.50570002\\
2441	2.50596275\\
2451	2.49037948\\
2461	2.47772124\\
2471	2.50604417\\
2481	2.5102643\\
2491	2.49045732\\
2501	2.48420289\\
2511	2.47240748\\
2521	2.46296349\\
2531	2.48296776\\
2541	2.48149302\\
2551	2.44547799\\
2561	2.45644989\\
2571	2.4560894\\
2581	2.40622189\\
2591	2.41772869\\
2601	2.42910483\\
2611	2.41970851\\
2621	2.42015126\\
2631	2.3978224\\
2641	2.36228123\\
2651	2.36493196\\
2661	2.38218608\\
2671	2.36494508\\
2681	2.37173691\\
2691	2.34795263\\
2701	2.35206642\\
2711	2.35245898\\
2721	2.36349108\\
2731	2.33931544\\
2741	2.31352153\\
2751	2.34708753\\
2761	2.29698637\\
2771	2.32087471\\
2781	2.27542033\\
2791	2.28106549\\
2801	2.30045559\\
2811	2.30977108\\
2821	2.27477517\\
2831	2.32948115\\
2841	2.33921542\\
2851	2.3244163\\
2861	2.33533146\\
2871	2.32114186\\
2881	2.332073\\
2891	2.34796658\\
2901	2.33467045\\
2911	2.30476871\\
2921	2.30856409\\
2931	2.32412269\\
2941	2.3457233\\
2951	2.33561876\\
2961	2.33792081\\
2971	2.34048941\\
2981	2.26947882\\
2991	2.24115231\\
3001	2.20336225\\
3011	2.22981288\\
3021	2.14817276\\
3031	2.15177169\\
3041	2.0643281\\
3051	2.09897866\\
3061	2.17722728\\
3071	2.2299973\\
3081	2.21771886\\
3091	2.34232094\\
3101	2.35937908\\
3111	2.41364791\\
3121	2.43912985\\
3131	2.41678967\\
3141	2.39654567\\
3151	2.24665525\\
3161	2.1983501\\
3171	2.11380508\\
3181	2.13400283\\
3191	2.15712407\\
3201	2.07364824\\
3211	2.07581522\\
3221	2.07694473\\
3231	2.07223155\\
3241	2.07446291\\
3251	2.05998292\\
3261	2.05093291\\
3271	2.09004834\\
3281	2.07928886\\
3291	2.09100952\\
3301	2.05775073\\
3311	2.11489739\\
3321	2.21376386\\
3331	2.27135553\\
3341	2.26582077\\
3351	2.31369736\\
3361	2.31555572\\
3371	2.26310863\\
3381	2.25476673\\
3391	2.18290272\\
3401	2.18557384\\
3411	2.10380068\\
3421	2.08876719\\
3431	1.97940161\\
3441	1.99809792\\
3451	1.87832149\\
3461	1.88124355\\
3471	1.91058364\\
3481	1.91747167\\
3491	1.81478717\\
3501	1.80737027\\
3511	1.74021521\\
3521	1.77274826\\
3531	1.86459281\\
3541	1.87058541\\
3551	1.86933198\\
3561	1.86928102\\
3571	1.85504135\\
3581	1.85866621\\
};

\addplot [PStyle3]
  table[row sep=crcr]{%
1	0.956397629999999\\
11	1.3801125\\
21	1.21113501\\
31	1.18824492\\
41	1.2245234\\
51	0.987655259999999\\
61	0.78570495\\
71	0.78387294\\
81	0.76961563\\
91	0.746795509999999\\
101	0.85810611\\
111	0.84713361\\
121	0.75004361\\
131	0.76934586\\
141	0.65147052\\
151	0.73526297\\
161	0.66078792\\
171	0.5982866\\
181	0.62469277\\
191	0.56570337\\
201	0.57341692\\
211	0.70317504\\
221	0.68928251\\
231	0.58546731\\
241	0.570078469999999\\
251	0.572875\\
261	0.611222479999999\\
271	0.57921205\\
281	0.57541416\\
291	0.58607469\\
301	0.54833159\\
311	0.54748783\\
321	0.74968598\\
331	0.70359335\\
341	0.69040225\\
351	0.67796669\\
361	0.62848709\\
371	0.77293501\\
381	0.72750316\\
391	0.70045683\\
401	0.68459127\\
411	0.71666775\\
421	0.72142229\\
431	0.67850182\\
441	0.60955582\\
451	0.59327862\\
461	0.60921774\\
471	0.70628533\\
481	0.63824663\\
491	0.68425009\\
501	0.67556093\\
511	0.68782566\\
521	0.66156886\\
531	0.64546773\\
541	0.65817425\\
551	0.62740228\\
561	0.787965509999999\\
571	0.69184992\\
581	0.72170529\\
591	0.66047904\\
601	0.82805214\\
611	0.66150103\\
621	0.67825923\\
631	0.57771943\\
641	0.784503439999999\\
651	0.82363746\\
661	0.75918934\\
671	0.757400249999999\\
681	0.75383077\\
691	0.88665376\\
701	0.7779449\\
711	0.74737093\\
721	0.74049065\\
731	0.72860203\\
741	0.71010993\\
751	0.68839071\\
761	0.60834703\\
771	0.490051129999999\\
781	0.50397406\\
791	0.51263652\\
801	0.62043974\\
811	0.588859649999999\\
821	0.559748739999999\\
831	0.62985859\\
841	0.652130579999999\\
851	0.61565576\\
861	0.63298342\\
871	0.58251843\\
881	0.52395949\\
891	0.47097883\\
901	0.48967359\\
911	0.46963856\\
921	0.534232\\
931	0.51852689\\
941	0.46281478\\
951	0.45858369\\
961	0.44191\\
971	0.41319296\\
981	0.42758391\\
991	0.43944523\\
1001	0.49916706\\
1011	0.49402187\\
1021	0.56324694\\
1031	0.58011076\\
1041	0.62739573\\
1051	0.62839255\\
1061	0.61721287\\
1071	0.60505722\\
1081	0.58416448\\
1091	0.59676776\\
1101	0.56971691\\
1111	0.6294348\\
1121	0.62255714\\
1131	0.62772009\\
1141	0.59527395\\
1151	0.63644264\\
1161	0.65601799\\
1171	0.637268519999999\\
1181	0.66050622\\
1191	0.670834989999999\\
1201	0.65122471\\
1211	0.62688384\\
1221	0.67060266\\
1231	0.689915869999999\\
1241	0.686226339999999\\
1251	0.718819359999999\\
1261	0.72449312\\
1271	0.687047339999999\\
1281	0.67519722\\
1291	0.69988773\\
1301	0.65681467\\
1311	0.66073987\\
1321	0.597664089999999\\
1331	0.631293509999999\\
1341	0.65096316\\
1351	0.64660141\\
1361	0.59375951\\
1371	0.65039406\\
1381	0.62604592\\
1391	0.67392275\\
1401	0.59521875\\
1411	0.62506196\\
1421	0.61994908\\
1431	0.67529306\\
1441	0.664528349999999\\
1451	0.6980674\\
1461	0.70922039\\
1471	0.74291537\\
1481	0.72432992\\
1491	0.74788449\\
1501	0.71374032\\
1511	0.70737813\\
1521	0.67331705\\
1531	0.70725415\\
1541	0.6856843\\
1551	0.69925985\\
1561	0.6812211\\
1571	0.70636353\\
1581	0.7044277\\
1591	0.71321437\\
1601	0.68871031\\
1611	0.70279489\\
1621	0.72117612\\
1631	0.72195539\\
1641	0.75859818\\
1651	0.74771366\\
1661	0.79687462\\
1671	0.79757545\\
1681	0.81986067\\
1691	0.79134057\\
1701	0.79402921\\
1711	0.806910609999999\\
1721	0.80087266\\
1731	0.79822872\\
1741	0.77991555\\
1751	0.78509007\\
1761	0.77912841\\
1771	0.749293419999999\\
1781	0.697316499999999\\
1791	0.67025516\\
1801	0.66723654\\
1811	0.66980026\\
1821	0.66989694\\
1831	0.65345356\\
1841	0.66001532\\
1851	0.67386374\\
1861	0.6466466\\
1871	0.65929899\\
1881	0.650099489999999\\
1891	0.62988303\\
1901	0.66376565\\
1911	0.6737896\\
1921	0.64449832\\
1931	0.68724606\\
1941	0.68937466\\
1951	0.695631\\
1961	0.696968649999999\\
1971	0.694336869999999\\
1981	0.698534229999999\\
1991	0.71922979\\
2001	0.72127864\\
2011	0.69431434\\
2021	0.72519395\\
2031	0.72709105\\
2041	0.72491608\\
2051	0.74293671\\
2061	0.72734556\\
2071	0.69864056\\
2081	0.70735917\\
2091	0.698415969999999\\
2101	0.67642972\\
2111	0.65312562\\
2121	0.66005085\\
2131	0.65493438\\
2141	0.625208\\
2151	0.61534724\\
2161	0.62311122\\
2171	0.64866934\\
2181	0.613077499999999\\
2191	0.6296948\\
2201	0.63965449\\
2211	0.62964866\\
2221	0.65109394\\
2231	0.636695\\
2241	0.64340363\\
2251	0.67779312\\
2261	0.67823861\\
2271	0.69448147\\
2281	0.65837488\\
2291	0.68426738\\
2301	0.7016643\\
2311	0.71023593\\
2321	0.69956062\\
2331	0.68470356\\
2341	0.69211302\\
2351	0.72248063\\
2361	0.70833776\\
2371	0.707263449999999\\
2381	0.67978833\\
2391	0.67503021\\
2401	0.66847692\\
2411	0.67261133\\
2421	0.66522298\\
2431	0.70570002\\
2441	0.70596275\\
2451	0.69037948\\
2461	0.67772124\\
2471	0.70604417\\
2481	0.7102643\\
2491	0.690457319999999\\
2501	0.684202889999999\\
2511	0.67240748\\
2521	0.662963489999999\\
2531	0.68296776\\
2541	0.68149302\\
2551	0.64547799\\
2561	0.65644989\\
2571	0.656089399999999\\
2581	0.60622189\\
2591	0.617728689999999\\
2601	0.62910483\\
2611	0.619708509999999\\
2621	0.62015126\\
2631	0.5978224\\
2641	0.56228123\\
2651	0.56493196\\
2661	0.58218608\\
2671	0.56494508\\
2681	0.57173691\\
2691	0.54795263\\
2701	0.55206642\\
2711	0.55245898\\
2721	0.563491079999999\\
2731	0.53931544\\
2741	0.51352153\\
2751	0.54708753\\
2761	0.496986369999999\\
2771	0.52087471\\
2781	0.47542033\\
2791	0.48106549\\
2801	0.500455589999999\\
2811	0.509771079999999\\
2821	0.47477517\\
2831	0.52948115\\
2841	0.53921542\\
2851	0.5244163\\
2861	0.535331459999999\\
2871	0.52114186\\
2881	0.532073\\
2891	0.54796658\\
2901	0.53467045\\
2911	0.50476871\\
2921	0.50856409\\
2931	0.52412269\\
2941	0.5457233\\
2951	0.53561876\\
2961	0.53792081\\
2971	0.54048941\\
2981	0.46947882\\
2991	0.44115231\\
3001	0.40336225\\
3011	0.42981288\\
3021	0.34817276\\
3031	0.35177169\\
3041	0.2643281\\
3051	0.29897866\\
3061	0.37722728\\
3071	0.429997299999999\\
3081	0.41771886\\
3091	0.54232094\\
3101	0.55937908\\
3111	0.61364791\\
3121	0.63912985\\
3131	0.61678967\\
3141	0.59654567\\
3151	0.44665525\\
3161	0.3983501\\
3171	0.31380508\\
3181	0.33400283\\
3191	0.35712407\\
3201	0.27364824\\
3211	0.27581522\\
3221	0.27694473\\
3231	0.27223155\\
3241	0.27446291\\
3251	0.25998292\\
3261	0.25093291\\
3271	0.29004834\\
3281	0.27928886\\
3291	0.29100952\\
3301	0.25775073\\
3311	0.31489739\\
3321	0.41376386\\
3331	0.47135553\\
3341	0.46582077\\
3351	0.513697359999999\\
3361	0.51555572\\
3371	0.46310863\\
3381	0.45476673\\
3391	0.38290272\\
3401	0.38557384\\
3411	0.30380068\\
3421	0.28876719\\
3431	0.17940161\\
3441	0.19809792\\
3451	0.0783214899999998\\
3461	0.0812435499999998\\
3471	0.11058364\\
3481	0.11747167\\
3491	0.0147871699999998\\
3501	0.0073702699999999\\
3511	-0.0597847900000001\\
3521	-0.0272517400000002\\
3531	0.0645928099999998\\
3541	0.0705854099999998\\
3551	0.0693319799999998\\
3561	0.0692810199999998\\
3571	0.0550413499999998\\
3581	0.0586662099999998\\
};


==> figures/results/CZS_z.tikz <==
\addplot [PStyle1]
  table[row sep=crcr]{%
1	-0.2507\\
11	-0.258\\
21	-0.2715\\
31	-0.2781\\
41	-0.2828\\
51	-0.2905\\
61	-0.2944\\
71	-0.2962\\
81	-0.297\\
91	-0.2954\\
101	-0.2903\\
111	-0.2837\\
121	-0.263\\
131	-0.2451\\
141	-0.2098\\
151	-0.1822\\
161	-0.1392\\
171	-0.0974\\
181	-0.0748\\
191	-0.0476\\
201	-0.0341\\
211	-0.0173\\
221	-0.0081\\
231	0.0054\\
241	0.0091\\
251	0.0142\\
261	0.0227\\
271	0.034\\
281	0.0435\\
291	0.0503\\
301	0.0609\\
311	0.0672\\
321	0.0726\\
331	0.0835\\
341	0.0898\\
351	0.0936\\
361	0.101\\
371	0.1088\\
381	0.1131\\
391	0.1158\\
401	0.1127\\
411	0.1051\\
421	0.1035\\
431	0.1002\\
441	0.0883\\
451	0.0742\\
461	0.0618\\
471	0.0444\\
481	0.0291\\
491	0.0168\\
501	-0.0044\\
511	-0.0174\\
521	-0.0251\\
531	-0.0306\\
541	-0.0371\\
551	-0.0362\\
561	-0.0285\\
571	-0.0152\\
581	0.0043\\
591	0.0329\\
601	0.0507\\
611	0.0604\\
621	0.0751\\
631	0.0866\\
641	0.0889\\
651	0.0906\\
661	0.0938\\
671	0.0949\\
681	0.0895\\
691	0.0866\\
701	0.0885\\
711	0.0893\\
721	0.0872\\
731	0.0805\\
741	0.0831\\
751	0.0874\\
761	0.0928\\
771	0.0991\\
781	0.1091\\
791	0.1235\\
801	0.1403\\
811	0.1514\\
821	0.1687\\
831	0.1842\\
841	0.2118\\
851	0.2305\\
861	0.2373\\
871	0.2433\\
881	0.25\\
891	0.2636\\
901	0.2688\\
911	0.2677\\
921	0.2663\\
931	0.2659\\
941	0.265\\
951	0.2566\\
961	0.2459\\
971	0.2361\\
981	0.2187\\
991	0.2084\\
1001	0.1976\\
1011	0.1783\\
1021	0.1597\\
1031	0.1463\\
1041	0.1421\\
1051	0.1396\\
1061	0.1386\\
1071	0.1384\\
1081	0.141\\
1091	0.152\\
1101	0.152\\
1111	0.1634\\
1121	0.1677\\
1131	0.1791\\
1141	0.1977\\
1151	0.2058\\
1161	0.225\\
1171	0.2318\\
1181	0.2376\\
1191	0.2458\\
1201	0.2524\\
1211	0.2572\\
1221	0.2601\\
1231	0.2612\\
1241	0.2613\\
1251	0.255\\
1261	0.2521\\
1271	0.2405\\
1281	0.2313\\
1291	0.2193\\
1301	0.2103\\
1311	0.1841\\
1321	0.1752\\
1331	0.1537\\
1341	0.1368\\
1351	0.1285\\
1361	0.1071\\
1371	0.0957\\
1381	0.0918\\
1391	0.079\\
1401	0.0743\\
1411	0.0679\\
1421	0.0606\\
1431	0.057\\
1441	0.0577\\
1451	0.0598\\
1461	0.0659\\
1471	0.0737\\
1481	0.0788\\
1491	0.0871\\
1501	0.1039\\
1511	0.1144\\
1521	0.127\\
1531	0.1416\\
1541	0.1602\\
1551	0.1722\\
1561	0.1813\\
1571	0.1897\\
1581	0.1928\\
1591	0.2047\\
1601	0.2086\\
1611	0.2118\\
1621	0.2155\\
1631	0.2192\\
1641	0.2221\\
1651	0.2253\\
1661	0.2276\\
1671	0.2301\\
1681	0.232\\
1691	0.2328\\
1701	0.231\\
1711	0.2287\\
1721	0.2238\\
1731	0.2213\\
1741	0.2138\\
1751	0.2102\\
1761	0.2081\\
1771	0.1994\\
1781	0.1988\\
1791	0.1937\\
1801	0.1913\\
1811	0.1857\\
1821	0.1814\\
1831	0.1779\\
1841	0.1761\\
1851	0.1764\\
1861	0.1807\\
1871	0.1807\\
1881	0.1807\\
1891	0.1807\\
1901	0.1807\\
1911	0.1807\\
1921	0.1807\\
1931	0.1807\\
1941	0.1807\\
1951	0.3852\\
1961	0.3852\\
1971	0.3852\\
1981	0.3852\\
1991	0.3852\\
2001	0.3852\\
2011	0.3852\\
2021	0.3852\\
2031	0.3852\\
2041	0.3852\\
2051	0.3879\\
2061	0.3963\\
2071	0.4023\\
2081	0.4083\\
2091	0.4117\\
2101	0.4169\\
2111	0.4206\\
2121	0.424\\
2131	0.4332\\
2141	0.4365\\
2151	0.4426\\
2161	0.4452\\
2171	0.4528\\
2181	0.4578\\
2191	0.4652\\
2201	0.4679\\
2211	0.4699\\
2221	0.4733\\
2231	0.4757\\
2241	0.4773\\
2251	0.4768\\
2261	0.476\\
2271	0.4748\\
2281	0.4724\\
2291	0.4712\\
2301	0.4696\\
2311	0.4716\\
2321	0.4638\\
2331	0.4619\\
2341	0.4591\\
2351	0.4564\\
2361	0.4542\\
2371	0.4528\\
2381	0.4498\\
2391	0.4485\\
2401	0.4447\\
2411	0.4421\\
2421	0.437\\
2431	0.4335\\
2441	0.4302\\
2451	0.4274\\
2461	0.4231\\
2471	0.421\\
2481	0.419\\
2491	0.4151\\
2501	0.4127\\
2511	0.407\\
2521	0.4043\\
2531	0.4002\\
2541	0.3959\\
2551	0.3888\\
2561	0.3854\\
2571	0.3755\\
2581	0.3733\\
2591	0.3695\\
2601	0.3573\\
2611	0.3517\\
2621	0.3426\\
2631	0.3354\\
2641	0.3197\\
2651	0.3111\\
2661	0.3024\\
2671	0.285\\
2681	0.2777\\
2691	0.2634\\
2701	0.2533\\
2711	0.2437\\
2721	0.2372\\
2731	0.2243\\
2741	0.2182\\
2751	0.2091\\
2761	0.1993\\
2771	0.1886\\
2781	0.1758\\
2791	0.1694\\
2801	0.1574\\
2811	0.1527\\
2821	0.1453\\
2831	0.1428\\
2841	0.1361\\
2851	0.1342\\
2861	0.1274\\
2871	0.1212\\
2881	0.1185\\
2891	0.116\\
2901	0.1157\\
2911	0.118\\
2921	0.1218\\
2931	0.1255\\
2941	0.128\\
2951	0.1264\\
2961	0.1179\\
2971	0.1065\\
2981	0.0972\\
2991	0.0762\\
3001	0.0661\\
3011	0.0445\\
3021	0.0202\\
3031	-0.0024\\
3041	-0.0319\\
3051	-0.0477\\
3061	-0.0791\\
3071	-0.0945\\
3081	-0.1207\\
3091	-0.132\\
3101	-0.1555\\
3111	-0.1674\\
3121	-0.1934\\
3131	-0.2065\\
3141	-0.2393\\
3151	-0.2442\\
3161	-0.2601\\
3171	-0.2754\\
3181	-0.2921\\
3191	-0.3105\\
3201	-0.329\\
3211	-0.3567\\
3221	-0.3792\\
3231	-0.3976\\
3241	-0.4162\\
3251	-0.4339\\
3261	-0.4463\\
3271	-0.4671\\
3281	-0.4823\\
3291	-0.4936\\
3301	-0.5057\\
3311	-0.5173\\
3321	-0.5327\\
3331	-0.5519\\
3341	-0.5778\\
3351	-0.5904\\
3361	-0.6133\\
3371	-0.631\\
3381	-0.652\\
3391	-0.666\\
3401	-0.6795\\
3411	-0.693\\
3421	-0.7118\\
3431	-0.7219\\
3441	-0.7423\\
3451	-0.7579\\
3461	-0.7796\\
3471	-0.7966\\
3481	-0.8139\\
3491	-0.8313\\
3501	-0.8556\\
3511	-0.8748\\
3521	-0.8913\\
3531	-0.9075\\
3541	-0.9255\\
3551	-0.9405\\
3561	-0.9568\\
3571	-0.968\\
3581	-0.9801\\
};

\addplot [PStyle2]
  table[row sep=crcr]{%
1	-0.15264757\\
11	-0.00203225999999992\\
21	0.15920991\\
31	0.14006609\\
41	0.09000898\\
51	0.0480013700000001\\
61	-0.0188387499999999\\
71	-0.0200380499999999\\
81	-0.0218022599999999\\
91	-0.0059427699999999\\
101	0.08173143\\
111	0.0912745000000001\\
121	0.0540103800000001\\
131	0.09000081\\
141	0.16867188\\
151	0.20444208\\
161	0.11599736\\
171	0.25609272\\
181	0.29102817\\
191	0.33523459\\
201	0.33378954\\
211	0.38894736\\
221	0.38092353\\
231	0.47175235\\
241	0.47065269\\
251	0.49575126\\
261	0.45461472\\
271	0.42879799\\
281	0.51705481\\
291	0.54814114\\
301	0.58852618\\
311	0.58808001\\
321	0.59553667\\
331	0.55299016\\
341	0.55800398\\
351	0.55077906\\
361	0.5911416\\
371	0.5872642\\
381	0.50259131\\
391	0.5341512\\
401	0.52390197\\
411	0.4906158\\
421	0.48928055\\
431	0.43742197\\
441	0.54956873\\
451	0.54891973\\
461	0.54985833\\
471	0.47163546\\
481	0.43416946\\
491	0.3924404\\
501	0.31981524\\
511	0.35490094\\
521	0.31000374\\
531	0.32912175\\
541	0.36356248\\
551	0.42229475\\
561	0.36746791\\
571	0.33735276\\
581	0.38755808\\
591	0.34165649\\
601	0.35150832\\
611	0.3511886\\
621	0.40520484\\
631	0.49665714\\
641	0.44511634\\
651	0.45155235\\
661	0.55882933\\
671	0.52151084\\
681	0.51243624\\
691	0.47612964\\
701	0.46181545\\
711	0.41246856\\
721	0.44880002\\
731	0.4507673\\
741	0.43826667\\
751	0.44321917\\
761	0.39742292\\
771	0.46834082\\
781	0.54904568\\
791	0.51883114\\
801	0.52372812\\
811	0.51188568\\
821	0.47049259\\
831	0.50949791\\
841	0.52692347\\
851	0.57849084\\
861	0.53946613\\
871	0.53315966\\
881	0.54599384\\
891	0.54068367\\
901	0.57253097\\
911	0.58373453\\
921	0.5803019\\
931	0.59749918\\
941	0.62907581\\
951	0.60257037\\
961	0.59401389\\
971	0.54095312\\
981	0.53514599\\
991	0.55982118\\
1001	0.53028708\\
1011	0.58529057\\
1021	0.54396689\\
1031	0.50471101\\
1041	0.48294737\\
1051	0.49837543\\
1061	0.47013778\\
1071	0.51706378\\
1081	0.52681142\\
1091	0.51464236\\
1101	0.52142853\\
1111	0.52651052\\
1121	0.54233375\\
1131	0.53269457\\
1141	0.52535452\\
1151	0.58938991\\
1161	0.6301509\\
1171	0.64907684\\
1181	0.66205027\\
1191	0.64944582\\
1201	0.6218475\\
1211	0.6812798\\
1221	0.68096464\\
1231	0.68934663\\
1241	0.68600239\\
1251	0.68784584\\
1261	0.6729547\\
1271	0.65219502\\
1281	0.64850836\\
1291	0.67133151\\
1301	0.6217158\\
1311	0.62309541\\
1321	0.60427611\\
1331	0.58143999\\
1341	0.55632355\\
1351	0.49499004\\
1361	0.53751189\\
1371	0.50354015\\
1381	0.50234498\\
1391	0.48494922\\
1401	0.47191352\\
1411	0.47980893\\
1421	0.45240496\\
1431	0.42841883\\
1441	0.46123386\\
1451	0.44053833\\
1461	0.44989196\\
1471	0.44883399\\
1481	0.45598388\\
1491	0.47522769\\
1501	0.46916956\\
1511	0.46327786\\
1521	0.50208266\\
1531	0.49636998\\
1541	0.51331306\\
1551	0.50690699\\
1561	0.53469205\\
1571	0.51613958\\
1581	0.51884082\\
1591	0.52279134\\
1601	0.51946275\\
1611	0.59040328\\
1621	0.57090889\\
1631	0.57558121\\
1641	0.56025197\\
1651	0.58194273\\
1661	0.56885992\\
1671	0.57115011\\
1681	0.56188406\\
1691	0.56852608\\
1701	0.63155003\\
1711	0.6085379\\
1721	0.62083598\\
1731	0.56271456\\
1741	0.59168931\\
1751	0.56522717\\
1761	0.55869808\\
1771	0.52811168\\
1781	0.53093693\\
1791	0.5705732\\
1801	0.56822719\\
1811	0.57106416\\
1821	0.5435817\\
1831	0.55804937\\
1841	0.55306588\\
1851	0.53672761\\
1861	0.53115613\\
1871	0.51821347\\
1881	0.52508058\\
1891	0.53950192\\
1901	0.49653603\\
1911	0.5133316\\
1921	0.55868198\\
1931	0.58368056\\
1941	0.58021795\\
1951	0.57845147\\
1961	0.5864221\\
1971	0.59994717\\
1981	0.62701537\\
1991	0.63951923\\
2001	0.66934924\\
2011	0.69908773\\
2021	0.68425428\\
2031	0.70428889\\
2041	0.70703836\\
2051	0.68644433\\
2061	0.71157764\\
2071	0.73513966\\
2081	0.70835223\\
2091	0.72647427\\
2101	0.7589597\\
2111	0.72229214\\
2121	0.71103044\\
2131	0.70974554\\
2141	0.68849092\\
2151	0.70189692\\
2161	0.72989525\\
2171	0.726397\\
2181	0.75875734\\
2191	0.71999334\\
2201	0.72510089\\
2211	0.73890807\\
2221	0.75020977\\
2231	0.75732138\\
2241	0.79626049\\
2251	0.77264272\\
2261	0.77905678\\
2271	0.74722697\\
2281	0.80707459\\
2291	0.78388824\\
2301	0.78417687\\
2311	0.79280944\\
2321	0.77045809\\
2331	0.79428165\\
2341	0.80201225\\
2351	0.76617681\\
2361	0.79300355\\
2371	0.75455229\\
2381	0.77674933\\
2391	0.7595508\\
2401	0.74069362\\
2411	0.74977173\\
2421	0.76496248\\
2431	0.76932331\\
2441	0.7652589\\
2451	0.75600781\\
2461	0.78020303\\
2471	0.75777142\\
2481	0.74190675\\
2491	0.72530316\\
2501	0.71721496\\
2511	0.74356731\\
2521	0.73782559\\
2531	0.7091897\\
2541	0.68776052\\
2551	0.73428519\\
2561	0.71415334\\
2571	0.7152683\\
2581	0.70822282\\
2591	0.67267622\\
2601	0.67922314\\
2611	0.65950282\\
2621	0.66632803\\
2631	0.64574327\\
2641	0.69479306\\
2651	0.64768888\\
2661	0.62577273\\
2671	0.59223397\\
2681	0.583912\\
2691	0.59879868\\
2701	0.5828114\\
2711	0.59056624\\
2721	0.5641547\\
2731	0.59797614\\
2741	0.57056274\\
2751	0.52599292\\
2761	0.51653235\\
2771	0.49396304\\
2781	0.49993919\\
2791	0.45924147\\
2801	0.50290186\\
2811	0.46717242\\
2821	0.51114419\\
2831	0.50720726\\
2841	0.49932671\\
2851	0.49884443\\
2861	0.50213771\\
2871	0.50465863\\
2881	0.46590011\\
2891	0.51195644\\
2901	0.48053997\\
2911	0.4952831\\
2921	0.47997581\\
2931	0.46875747\\
2941	0.45250769\\
2951	0.47707722\\
2961	0.43125509\\
2971	0.43885009\\
2981	0.39239801\\
2991	0.4262989\\
3001	0.40393851\\
3011	0.38642875\\
3021	0.33156356\\
3031	0.4020819\\
3041	0.28090492\\
3051	0.30675516\\
3061	0.36155784\\
3071	0.25955666\\
3081	0.27440584\\
3091	0.17874351\\
3101	0.16620434\\
3111	0.11033616\\
3121	0.0701989400000001\\
3131	0.08357551\\
3141	0.07415381\\
3151	-0.0203896\\
3161	0.0488161900000001\\
3171	-0.0294581199999999\\
3181	0.00560732000000005\\
3191	-0.00510428999999993\\
3201	-0.0438762999999999\\
3211	-0.0315145699999999\\
3221	-0.0639056099999999\\
3231	-0.0256274499999999\\
3241	-0.0644331999999999\\
3251	-0.0482962799999999\\
3261	-0.0711684899999999\\
3271	-0.0975591099999999\\
3281	-0.15664677\\
3291	-0.16666476\\
3301	-0.15512787\\
3311	-0.18607677\\
3321	-0.0477620199999999\\
3331	-0.14097561\\
3341	-0.13452027\\
3351	-0.19533296\\
3361	-0.19584597\\
3371	-0.26926715\\
3381	-0.23379375\\
3391	-0.30790569\\
3401	-0.30325497\\
3411	-0.36265094\\
3421	-0.35082234\\
3431	-0.50941141\\
3441	-0.51460804\\
3451	-0.66171349\\
3461	-0.53071536\\
3471	-0.56620325\\
3481	-0.54063834\\
3491	-0.6471963\\
3501	-0.64306391\\
3511	-0.70145924\\
3521	-0.72195454\\
3531	-0.6868719\\
3541	-0.61925067\\
3551	-0.62636061\\
3561	-0.62635107\\
3571	-0.78099556\\
3581	-0.76233358\\
};

\addplot [PStyle3]
  table[row sep=crcr]{%
1	-0.75264757\\
11	-0.60203226\\
21	-0.44079009\\
31	-0.45993391\\
41	-0.50999102\\
51	-0.55199863\\
61	-0.61883875\\
71	-0.62003805\\
81	-0.62180226\\
91	-0.60594277\\
101	-0.51826857\\
111	-0.5087255\\
121	-0.54598962\\
131	-0.50999919\\
141	-0.43132812\\
151	-0.39555792\\
161	-0.48400264\\
171	-0.34390728\\
181	-0.30897183\\
191	-0.26476541\\
201	-0.26621046\\
211	-0.21105264\\
221	-0.21907647\\
231	-0.12824765\\
241	-0.12934731\\
251	-0.10424874\\
261	-0.14538528\\
271	-0.17120201\\
281	-0.0829451900000001\\
291	-0.0518588600000001\\
301	-0.0114738200000001\\
311	-0.0119199900000001\\
321	-0.00446333000000007\\
331	-0.0470098400000001\\
341	-0.0419960200000001\\
351	-0.04922094\\
361	-0.00885840000000007\\
371	-0.0127358\\
381	-0.09740869\\
391	-0.0658488000000001\\
401	-0.07609803\\
411	-0.1093842\\
421	-0.11071945\\
431	-0.16257803\\
441	-0.0504312700000001\\
451	-0.0510802700000001\\
461	-0.0501416700000001\\
471	-0.12836454\\
481	-0.16583054\\
491	-0.2075596\\
501	-0.28018476\\
511	-0.24509906\\
521	-0.28999626\\
531	-0.27087825\\
541	-0.23643752\\
551	-0.17770525\\
561	-0.23253209\\
571	-0.26264724\\
581	-0.21244192\\
591	-0.25834351\\
601	-0.24849168\\
611	-0.2488114\\
621	-0.19479516\\
631	-0.10334286\\
641	-0.15488366\\
651	-0.14844765\\
661	-0.04117067\\
671	-0.0784891600000001\\
681	-0.08756376\\
691	-0.12387036\\
701	-0.13818455\\
711	-0.18753144\\
721	-0.15119998\\
731	-0.1492327\\
741	-0.16173333\\
751	-0.15678083\\
761	-0.20257708\\
771	-0.13165918\\
781	-0.0509543200000001\\
791	-0.08116886\\
801	-0.07627188\\
811	-0.0881143200000001\\
821	-0.12950741\\
831	-0.0905020900000001\\
841	-0.0730765300000001\\
851	-0.0215091600000001\\
861	-0.06053387\\
871	-0.0668403400000001\\
881	-0.0540061600000001\\
891	-0.0593163300000001\\
901	-0.02746903\\
911	-0.01626547\\
921	-0.0196981000000001\\
931	-0.00250082000000004\\
941	0.02907581\\
951	0.00257036999999996\\
961	-0.00598611000000007\\
971	-0.0590468800000001\\
981	-0.06485401\\
991	-0.04017882\\
1001	-0.06971292\\
1011	-0.0147094300000001\\
1021	-0.0560331100000001\\
1031	-0.0952889900000001\\
1041	-0.11705263\\
1051	-0.10162457\\
1061	-0.12986222\\
1071	-0.08293622\\
1081	-0.0731885800000001\\
1091	-0.0853576400000001\\
1101	-0.07857147\\
1111	-0.0734894800000001\\
1121	-0.0576662500000001\\
1131	-0.06730543\\
1141	-0.07464548\\
1151	-0.01061009\\
1161	0.0301509\\
1171	0.0490768399999999\\
1181	0.0620502699999999\\
1191	0.0494458199999999\\
1201	0.0218474999999999\\
1211	0.0812798\\
1221	0.0809646399999999\\
1231	0.0893466299999999\\
1241	0.0860023899999999\\
1251	0.0878458399999999\\
1261	0.0729546999999999\\
1271	0.0521950199999999\\
1281	0.0485083599999999\\
1291	0.0713315099999999\\
1301	0.0217157999999999\\
1311	0.0230954099999999\\
1321	0.00427610999999992\\
1331	-0.01856001\\
1341	-0.0436764500000001\\
1351	-0.10500996\\
1361	-0.06248811\\
1371	-0.09645985\\
1381	-0.09765502\\
1391	-0.11505078\\
1401	-0.12808648\\
1411	-0.12019107\\
1421	-0.14759504\\
1431	-0.17158117\\
1441	-0.13876614\\
1451	-0.15946167\\
1461	-0.15010804\\
1471	-0.15116601\\
1481	-0.14401612\\
1491	-0.12477231\\
1501	-0.13083044\\
1511	-0.13672214\\
1521	-0.09791734\\
1531	-0.10363002\\
1541	-0.08668694\\
1551	-0.09309301\\
1561	-0.0653079500000001\\
1571	-0.08386042\\
1581	-0.08115918\\
1591	-0.07720866\\
1601	-0.0805372500000001\\
1611	-0.00959672000000003\\
1621	-0.0290911100000001\\
1631	-0.0244187900000001\\
1641	-0.0397480300000001\\
1651	-0.01805727\\
1661	-0.03114008\\
1671	-0.0288498900000001\\
1681	-0.03811594\\
1691	-0.0314739200000001\\
1701	0.0315500299999999\\
1711	0.0085378999999999\\
1721	0.0208359799999999\\
1731	-0.03728544\\
1741	-0.00831069000000004\\
1751	-0.0347728300000001\\
1761	-0.0413019200000001\\
1771	-0.07188832\\
1781	-0.06906307\\
1791	-0.0294268000000001\\
1801	-0.0317728100000001\\
1811	-0.02893584\\
1821	-0.0564183\\
1831	-0.04195063\\
1841	-0.0469341200000001\\
1851	-0.0632723900000001\\
1861	-0.06884387\\
1871	-0.0817865300000001\\
1881	-0.0749194200000001\\
1891	-0.0604980800000001\\
1901	-0.10346397\\
1911	-0.0866684\\
1921	-0.04131802\\
1931	-0.01631944\\
1941	-0.0197820500000001\\
1951	-0.02154853\\
1961	-0.0135779000000001\\
1971	-5.2830000000087e-05\\
1981	0.02701537\\
1991	0.0395192299999999\\
2001	0.0693492399999999\\
2011	0.09908773\\
2021	0.08425428\\
2031	0.10428889\\
2041	0.10703836\\
2051	0.0864443299999999\\
2061	0.11157764\\
2071	0.13513966\\
2081	0.10835223\\
2091	0.12647427\\
2101	0.1589597\\
2111	0.12229214\\
2121	0.11103044\\
2131	0.10974554\\
2141	0.08849092\\
2151	0.10189692\\
2161	0.12989525\\
2171	0.126397\\
2181	0.15875734\\
2191	0.11999334\\
2201	0.12510089\\
2211	0.13890807\\
2221	0.15020977\\
2231	0.15732138\\
2241	0.19626049\\
2251	0.17264272\\
2261	0.17905678\\
2271	0.14722697\\
2281	0.20707459\\
2291	0.18388824\\
2301	0.18417687\\
2311	0.19280944\\
2321	0.17045809\\
2331	0.19428165\\
2341	0.20201225\\
2351	0.16617681\\
2361	0.19300355\\
2371	0.15455229\\
2381	0.17674933\\
2391	0.1595508\\
2401	0.14069362\\
2411	0.14977173\\
2421	0.16496248\\
2431	0.16932331\\
2441	0.1652589\\
2451	0.15600781\\
2461	0.18020303\\
2471	0.15777142\\
2481	0.14190675\\
2491	0.12530316\\
2501	0.11721496\\
2511	0.14356731\\
2521	0.13782559\\
2531	0.1091897\\
2541	0.0877605199999998\\
2551	0.13428519\\
2561	0.11415334\\
2571	0.1152683\\
2581	0.10822282\\
2591	0.0726762199999999\\
2601	0.0792231399999999\\
2611	0.0595028199999999\\
2621	0.0663280299999999\\
2631	0.0457432699999999\\
2641	0.0947930599999999\\
2651	0.0476888799999999\\
2661	0.0257727299999999\\
2671	-0.00776603000000006\\
2681	-0.0160880000000001\\
2691	-0.00120132000000003\\
2701	-0.0171886\\
2711	-0.00943376000000004\\
2721	-0.0358453000000001\\
2731	-0.00202386000000007\\
2741	-0.02943726\\
2751	-0.0740070800000001\\
2761	-0.08346765\\
2771	-0.10603696\\
2781	-0.10006081\\
2791	-0.14075853\\
2801	-0.09709814\\
2811	-0.13282758\\
2821	-0.0888558100000001\\
2831	-0.09279274\\
2841	-0.10067329\\
2851	-0.10115557\\
2861	-0.09786229\\
2871	-0.09534137\\
2881	-0.13409989\\
2891	-0.08804356\\
2901	-0.11946003\\
2911	-0.1047169\\
2921	-0.12002419\\
2931	-0.13124253\\
2941	-0.14749231\\
2951	-0.12292278\\
2961	-0.16874491\\
2971	-0.16114991\\
2981	-0.20760199\\
2991	-0.1737011\\
3001	-0.19606149\\
3011	-0.21357125\\
3021	-0.26843644\\
3031	-0.1979181\\
3041	-0.31909508\\
3051	-0.29324484\\
3061	-0.23844216\\
3071	-0.34044334\\
3081	-0.32559416\\
3091	-0.42125649\\
3101	-0.43379566\\
3111	-0.48966384\\
3121	-0.52980106\\
3131	-0.51642449\\
3141	-0.52584619\\
3151	-0.6203896\\
3161	-0.55118381\\
3171	-0.62945812\\
3181	-0.59439268\\
3191	-0.60510429\\
3201	-0.6438763\\
3211	-0.63151457\\
3221	-0.66390561\\
3231	-0.62562745\\
3241	-0.6644332\\
3251	-0.64829628\\
3261	-0.67116849\\
3271	-0.69755911\\
3281	-0.75664677\\
3291	-0.76666476\\
3301	-0.75512787\\
3311	-0.78607677\\
3321	-0.64776202\\
3331	-0.74097561\\
3341	-0.73452027\\
3351	-0.79533296\\
3361	-0.79584597\\
3371	-0.86926715\\
3381	-0.83379375\\
3391	-0.90790569\\
3401	-0.90325497\\
3411	-0.96265094\\
3421	-0.95082234\\
3431	-1.10941141\\
3441	-1.11460804\\
3451	-1.26171349\\
3461	-1.13071536\\
3471	-1.16620325\\
3481	-1.14063834\\
3491	-1.2471963\\
3501	-1.24306391\\
3511	-1.30145924\\
3521	-1.32195454\\
3531	-1.2868719\\
3541	-1.21925067\\
3551	-1.22636061\\
3561	-1.22635107\\
3571	-1.38099556\\
3581	-1.36233358\\
};


==> figures/results/ZE_x.tikz <==
\addplot [PStyle1]
  table[row sep=crcr]{%
1	-0.0454\\
11	-0.0579\\
21	-0.0857\\
31	-0.1045\\
41	-0.1182\\
51	-0.148\\
61	-0.1715\\
71	-0.1914\\
81	-0.2363\\
91	-0.2607\\
101	-0.2962\\
111	-0.3248\\
121	-0.3843\\
131	-0.4255\\
141	-0.4856\\
151	-0.5221\\
161	-0.5705\\
171	-0.6078\\
181	-0.6251\\
191	-0.6415\\
201	-0.6471\\
211	-0.654\\
221	-0.6577\\
231	-0.6585\\
241	-0.6531\\
251	-0.6435\\
261	-0.6339\\
271	-0.6254\\
281	-0.6209\\
291	-0.6175\\
301	-0.6126\\
311	-0.6122\\
321	-0.6136\\
331	-0.6224\\
341	-0.6315\\
351	-0.6401\\
361	-0.66\\
371	-0.6807\\
381	-0.6977\\
391	-0.7241\\
401	-0.7342\\
411	-0.7552\\
421	-0.7784\\
431	-0.7981\\
441	-0.8235\\
451	-0.8527\\
461	-0.884\\
471	-0.9154\\
481	-0.949\\
491	-0.977\\
501	-1.0023\\
511	-1.0215\\
521	-1.043\\
531	-1.0682\\
541	-1.1092\\
551	-1.1527\\
561	-1.2113\\
571	-1.2756\\
581	-1.3264\\
591	-1.3864\\
601	-1.4322\\
611	-1.4768\\
621	-1.5234\\
631	-1.5599\\
641	-1.5794\\
651	-1.6309\\
661	-1.6612\\
671	-1.7078\\
681	-1.762\\
691	-1.8058\\
701	-1.8283\\
711	-1.8568\\
721	-1.8764\\
731	-1.9179\\
741	-1.9435\\
751	-1.9614\\
761	-2.0028\\
771	-2.0502\\
781	-2.0932\\
791	-2.1462\\
801	-2.2023\\
811	-2.2282\\
821	-2.261\\
831	-2.2864\\
841	-2.3295\\
851	-2.3693\\
861	-2.392\\
871	-2.4141\\
881	-2.4328\\
891	-2.4642\\
901	-2.4881\\
911	-2.524\\
921	-2.5399\\
931	-2.561\\
941	-2.5833\\
951	-2.6133\\
961	-2.636\\
971	-2.6518\\
981	-2.6847\\
991	-2.7097\\
1001	-2.7281\\
1011	-2.7557\\
1021	-2.7852\\
1031	-2.8203\\
1041	-2.8536\\
1051	-2.8634\\
1061	-2.8863\\
1071	-2.9108\\
1081	-2.9299\\
1091	-2.9728\\
1101	-2.9813\\
1111	-3.0282\\
1121	-3.0428\\
1131	-3.0684\\
1141	-3.0983\\
1151	-3.11\\
1161	-3.1372\\
1171	-3.1549\\
1181	-3.1841\\
1191	-3.2052\\
1201	-3.2143\\
1211	-3.2288\\
1221	-3.2359\\
1231	-3.2527\\
1241	-3.2667\\
1251	-3.2843\\
1261	-3.2925\\
1271	-3.3011\\
1281	-3.3243\\
1291	-3.327\\
1301	-3.3367\\
1311	-3.3579\\
1321	-3.366\\
1331	-3.3858\\
1341	-3.4025\\
1351	-3.4152\\
1361	-3.4357\\
1371	-3.4534\\
1381	-3.4589\\
1391	-3.4816\\
1401	-3.4898\\
1411	-3.5036\\
1421	-3.5156\\
1431	-3.5241\\
1441	-3.5294\\
1451	-3.5351\\
1461	-3.5388\\
1471	-3.5425\\
1481	-3.5452\\
1491	-3.5481\\
1501	-3.5495\\
1511	-3.5471\\
1521	-3.5431\\
1531	-3.5386\\
1541	-3.5341\\
1551	-3.5329\\
1561	-3.5337\\
1571	-3.5332\\
1581	-3.5319\\
1591	-3.5223\\
1601	-3.5156\\
1611	-3.5064\\
1621	-3.4992\\
1631	-3.4943\\
1641	-3.4907\\
1651	-3.4875\\
1661	-3.4844\\
1671	-3.4809\\
1681	-3.4776\\
1691	-3.4772\\
1701	-3.4772\\
1711	-3.4789\\
1721	-3.4802\\
1731	-3.4847\\
1741	-3.4885\\
1751	-3.4928\\
1761	-3.4959\\
1771	-3.5089\\
1781	-3.5135\\
1791	-3.5304\\
1801	-3.5413\\
1811	-3.5503\\
1821	-3.5552\\
1831	-3.5649\\
1841	-3.5812\\
1851	-3.5894\\
1861	-3.5944\\
1871	-3.5944\\
1881	-3.5944\\
1891	-3.5944\\
1901	-3.5944\\
1911	-3.5944\\
1921	-3.5944\\
1931	-3.5944\\
1941	-3.5944\\
1951	-3.6713\\
1961	-3.6713\\
1971	-3.6713\\
1981	-3.6713\\
1991	-3.6713\\
2001	-3.6713\\
2011	-3.6713\\
2021	-3.6713\\
2031	-3.6713\\
2041	-3.6713\\
2051	-3.6764\\
2061	-3.6893\\
2071	-3.7005\\
2081	-3.7121\\
2091	-3.7209\\
2101	-3.7387\\
2111	-3.749\\
2121	-3.76\\
2131	-3.7848\\
2141	-3.795\\
2151	-3.8152\\
2161	-3.8303\\
2171	-3.8433\\
2181	-3.8513\\
2191	-3.8646\\
2201	-3.8706\\
2211	-3.8741\\
2221	-3.8804\\
2231	-3.8823\\
2241	-3.8848\\
2251	-3.8869\\
2261	-3.8889\\
2271	-3.8917\\
2281	-3.8938\\
2291	-3.8946\\
2301	-3.8962\\
2311	-3.8986\\
2321	-3.8977\\
2331	-3.8986\\
2341	-3.8992\\
2351	-3.8985\\
2361	-3.899\\
2371	-3.8994\\
2381	-3.9\\
2391	-3.8999\\
2401	-3.9006\\
2411	-3.901\\
2421	-3.9018\\
2431	-3.9019\\
2441	-3.9018\\
2451	-3.9021\\
2461	-3.9019\\
2471	-3.9024\\
2481	-3.9024\\
2491	-3.903\\
2501	-3.9028\\
2511	-3.9033\\
2521	-3.9033\\
2531	-3.9029\\
2541	-3.9023\\
2551	-3.9015\\
2561	-3.9007\\
2571	-3.8988\\
2581	-3.8984\\
2591	-3.8972\\
2601	-3.8951\\
2611	-3.8943\\
2621	-3.8931\\
2631	-3.8927\\
2641	-3.8916\\
2651	-3.8916\\
2661	-3.8914\\
2671	-3.8917\\
2681	-3.8919\\
2691	-3.8934\\
2701	-3.8946\\
2711	-3.897\\
2721	-3.8981\\
2731	-3.8996\\
2741	-3.9003\\
2751	-3.9023\\
2761	-3.9051\\
2771	-3.9089\\
2781	-3.9112\\
2791	-3.9118\\
2801	-3.9117\\
2811	-3.9109\\
2821	-3.9123\\
2831	-3.9126\\
2841	-3.9129\\
2851	-3.9124\\
2861	-3.9132\\
2871	-3.9134\\
2881	-3.9138\\
2891	-3.915\\
2901	-3.916\\
2911	-3.9199\\
2921	-3.9238\\
2931	-3.9264\\
2941	-3.9275\\
2951	-3.9319\\
2961	-3.9382\\
2971	-3.9446\\
2981	-3.9517\\
2991	-3.9615\\
3001	-3.9656\\
3011	-3.9716\\
3021	-3.9798\\
3031	-3.987\\
3041	-3.9953\\
3051	-3.999\\
3061	-4.0048\\
3071	-4.0068\\
3081	-4.0104\\
3091	-4.0132\\
3101	-4.0205\\
3111	-4.0238\\
3121	-4.0254\\
3131	-4.0253\\
3141	-4.0211\\
3151	-4.0201\\
3161	-4.017\\
3171	-4.0134\\
3181	-4.0103\\
3191	-4.0066\\
3201	-4.0019\\
3211	-3.993\\
3221	-3.9851\\
3231	-3.9768\\
3241	-3.9664\\
3251	-3.9572\\
3261	-3.9502\\
3271	-3.9416\\
3281	-3.9421\\
3291	-3.9415\\
3301	-3.9437\\
3311	-3.9485\\
3321	-3.9555\\
3331	-3.9643\\
3341	-3.977\\
3351	-3.9826\\
3361	-3.9945\\
3371	-4.0039\\
3381	-4.0122\\
3391	-4.0163\\
3401	-4.0187\\
3411	-4.0207\\
3421	-4.0229\\
3431	-4.0228\\
3441	-4.022\\
3451	-4.0203\\
3461	-4.0164\\
3471	-4.0134\\
3481	-4.0079\\
3491	-4.0012\\
3501	-3.9933\\
3511	-3.9852\\
3521	-3.9792\\
3531	-3.9756\\
3541	-3.9685\\
3551	-3.9638\\
3561	-3.9535\\
3571	-3.9463\\
3581	-3.9335\\
};

\addplot [PStyle2]
  table[row sep=crcr]{%
1	0.865430097407795\\
11	-0.106167433852906\\
21	0.149683937187541\\
31	0.270851001109761\\
41	0.198713287865222\\
51	0.0868145960166453\\
61	0.105593615201708\\
71	0.0354707947913202\\
81	0.059328484609689\\
91	0.09805473466488\\
101	0.0459723413803861\\
111	0.0792445910205475\\
121	-0.0799713032179311\\
131	-0.124302398330692\\
141	-0.118734057842712\\
151	-0.165625967004554\\
161	-0.252919883720568\\
171	-0.196415920070314\\
181	-0.224880075115343\\
191	-0.238095516985763\\
201	-0.260619175149591\\
211	-0.249818381783724\\
221	-0.241078065731349\\
231	-0.285150867701083\\
241	-0.219226888153598\\
251	-0.212526940133697\\
261	-0.240944621978931\\
271	-0.318582710355362\\
281	-0.246367990351939\\
291	-0.168839265043774\\
301	-0.17874853919443\\
311	-0.180377869739691\\
321	-0.195090555894669\\
331	-0.238209883845138\\
341	-0.200549430953232\\
351	-0.179994043078206\\
361	-0.204099848367791\\
371	-0.326455426680295\\
381	-0.346296423868739\\
391	-0.43139558341705\\
401	-0.365170903604761\\
411	-0.352468845728343\\
421	-0.35292116838857\\
431	-0.394052722966627\\
441	-0.516228335034774\\
451	-0.477975178122148\\
461	-0.44715179573432\\
471	-0.520154398971549\\
481	-0.641555742160009\\
491	-0.538962634714546\\
501	-0.654554546717617\\
511	-0.690967656604791\\
521	-0.735793744977632\\
531	-0.768776667105436\\
541	-0.674658067946412\\
551	-0.644940770099801\\
561	-0.698741411595429\\
571	-0.959378832639741\\
581	-0.881696816972103\\
591	-1.01056984536895\\
601	-0.879281088449929\\
611	-1.09037102388927\\
621	-0.981167468487364\\
631	-1.02627408184311\\
641	-1.0760231050862\\
651	-1.06544700560416\\
661	-1.21483967418524\\
671	-1.24902915231946\\
681	-1.1971475143516\\
691	-1.34054740740393\\
701	-1.43907535381378\\
711	-1.38578791825377\\
721	-1.4229626812373\\
731	-1.44496538693558\\
741	-1.47981937006258\\
751	-1.40016166543077\\
761	-1.43399048772191\\
771	-1.48230980034568\\
781	-1.41470475353994\\
791	-1.61106631439693\\
801	-1.67688198775385\\
811	-1.80645916672352\\
821	-1.83539656901577\\
831	-1.88920762585878\\
841	-1.90532565626859\\
851	-1.87832224635355\\
861	-1.84127072558662\\
871	-1.83145521898908\\
881	-1.81582873113498\\
891	-1.90709737336306\\
901	-1.8970159314078\\
911	-1.9735504137998\\
921	-1.98957665948375\\
931	-2.02857261583065\\
941	-2.11388917819272\\
951	-2.13088718609342\\
961	-2.12782173105394\\
971	-2.14399277443689\\
981	-2.17320537120779\\
991	-2.18892689118155\\
1001	-2.23999859750765\\
1011	-2.23218726692843\\
1021	-2.28012288698841\\
1031	-2.34278596576907\\
1041	-2.29532146987011\\
1051	-2.39138732902534\\
1061	-2.43874861337492\\
1071	-2.43463845354496\\
1081	-2.49203048697753\\
1091	-2.5078573912984\\
1101	-2.51723522257394\\
1111	-2.50212287921515\\
1121	-2.59783929020701\\
1131	-2.64467720254205\\
1141	-2.63407477387959\\
1151	-2.68935135029266\\
1161	-2.66386592814843\\
1171	-2.71758317263253\\
1181	-2.73999867031688\\
1191	-2.76469273906068\\
1201	-2.78902611969205\\
1211	-2.76684634451292\\
1221	-2.82999234686638\\
1231	-2.79444366162418\\
1241	-2.85171683729377\\
1251	-2.80364660228794\\
1261	-2.86698007381265\\
1271	-2.82683939575826\\
1281	-2.88543546172001\\
1291	-2.90858104506874\\
1301	-2.89037533313696\\
1311	-2.83306694397978\\
1321	-2.86373717086862\\
1331	-2.89855419078508\\
1341	-2.92762508907898\\
1351	-2.9451538969005\\
1361	-2.92614635995164\\
1371	-2.99661244124583\\
1381	-2.9798294075629\\
1391	-2.94587892032356\\
1401	-3.02277825016716\\
1411	-3.03510277809809\\
1421	-3.05559468232828\\
1431	-3.08175980824287\\
1441	-3.04890673577956\\
1451	-3.0809010739188\\
1461	-3.07139280516419\\
1471	-3.09303117016085\\
1481	-3.10283672146146\\
1491	-3.06370169858555\\
1501	-3.08700594623867\\
1511	-3.08753271787458\\
1521	-3.08086978399708\\
1531	-3.07373257382867\\
1541	-3.06091398193049\\
1551	-3.03174396064228\\
1561	-3.04183163980623\\
1571	-3.03406250708196\\
1581	-3.00971633765134\\
1591	-3.02501032365582\\
1601	-3.0509469180865\\
1611	-3.01985600109468\\
1621	-3.05988658435733\\
1631	-3.05195410006233\\
1641	-3.03159373276879\\
1651	-3.01794696410122\\
1661	-3.06067538820631\\
1671	-3.03936409161199\\
1681	-3.04845517797539\\
1691	-3.02756138672418\\
1701	-2.99987001193514\\
1711	-3.06127980419769\\
1721	-3.03138635538273\\
1731	-3.04686499669303\\
1741	-3.05534263784356\\
1751	-3.04542321001325\\
1761	-3.04505504993681\\
1771	-3.03209473466539\\
1781	-3.06726533549102\\
1791	-3.04208709742435\\
1801	-3.07446298333894\\
1811	-3.04684212364486\\
1821	-3.09266190427857\\
1831	-3.12366841583493\\
1841	-3.09815506851162\\
1851	-3.14480375162213\\
1861	-3.16764687094067\\
1871	-3.1595259986878\\
1881	-3.18497123929289\\
1891	-3.1787533960466\\
1901	-3.2087536224341\\
1911	-3.19601699923323\\
1921	-3.18784150722371\\
1931	-3.15565695680494\\
1941	-3.16726140575234\\
1951	-3.1783849552118\\
1961	-3.1887192822907\\
1971	-3.18052602153232\\
1981	-3.20812514107953\\
1991	-3.17788673115951\\
2001	-3.17763049957962\\
2011	-3.2136339615721\\
2021	-3.18222958533606\\
2031	-3.21574484863965\\
2041	-3.22246738917027\\
2051	-3.28933670386088\\
2061	-3.26013433112623\\
2071	-3.21414195735482\\
2081	-3.26716820751682\\
2091	-3.30207102486029\\
2101	-3.32395512600729\\
2111	-3.36744952910958\\
2121	-3.38513545397949\\
2131	-3.362609392404\\
2141	-3.39857905217013\\
2151	-3.38309736700411\\
2161	-3.43762680206444\\
2171	-3.41963162653812\\
2181	-3.37284076640505\\
2191	-3.45527093803075\\
2201	-3.52352570804718\\
2211	-3.4968449628182\\
2221	-3.47396682484237\\
2231	-3.53381350552909\\
2241	-3.5050448785484\\
2251	-3.51187184572443\\
2261	-3.47871047817864\\
2271	-3.51839100964984\\
2281	-3.53981546248687\\
2291	-3.49281642957881\\
2301	-3.51000489289268\\
2311	-3.47165807400124\\
2321	-3.52410591750003\\
2331	-3.4918988052615\\
2341	-3.49512698267831\\
2351	-3.51399255939155\\
2361	-3.46330934822476\\
2371	-3.5281104584534\\
2381	-3.56951252975243\\
2391	-3.5421923433052\\
2401	-3.49183173900907\\
2411	-3.49790172920495\\
2421	-3.4852234119841\\
2431	-3.45785653052741\\
2441	-3.5192981919775\\
2451	-3.51993943934401\\
2461	-3.51473484999016\\
2471	-3.49410750854744\\
2481	-3.49546613588767\\
2491	-3.46294631085976\\
2501	-3.51570579915365\\
2511	-3.48414253473797\\
2521	-3.48386521892177\\
2531	-3.47265357494084\\
2541	-3.46539083514203\\
2551	-3.52821184046948\\
2561	-3.42432599163894\\
2571	-3.44257001616847\\
2581	-3.47800844328913\\
2591	-3.49834932673149\\
2601	-3.5049475366358\\
2611	-3.49466290118638\\
2621	-3.44499678630369\\
2631	-3.48669246354477\\
2641	-3.49102784641853\\
2651	-3.4761877227228\\
2661	-3.47819619661029\\
2671	-3.51213476882085\\
2681	-3.51595895623238\\
2691	-3.48375377185131\\
2701	-3.50552506859981\\
2711	-3.46026951242573\\
2721	-3.55252687517974\\
2731	-3.55818222256061\\
2741	-3.5172058257974\\
2751	-3.49759877190792\\
2761	-3.54083248207527\\
2771	-3.51090567435331\\
2781	-3.55168453379515\\
2791	-3.5443052864691\\
2801	-3.48918610597817\\
2811	-3.55686849055354\\
2821	-3.56095200433375\\
2831	-3.54278859411816\\
2841	-3.50297716864943\\
2851	-3.60234892513618\\
2861	-3.534760686722\\
2871	-3.61325487536314\\
2881	-3.59117088611899\\
2891	-3.58915491940591\\
2901	-3.5910163309836\\
2911	-3.61993170660532\\
2921	-3.58077797718456\\
2931	-3.51287031841583\\
2941	-3.58355892610587\\
2951	-3.52754843950265\\
2961	-3.58140068352608\\
2971	-3.53788070157032\\
2981	-3.59630415234401\\
2991	-3.61191172955963\\
3001	-3.60248220336433\\
3011	-3.55090033548887\\
3021	-3.60388324426096\\
3031	-3.53098288922337\\
3041	-3.57260864620772\\
3051	-3.63240788288742\\
3061	-3.62138155829703\\
3071	-3.71573291987681\\
3081	-3.72519284302186\\
3091	-3.74441941091986\\
3101	-3.69218773183856\\
3111	-3.72784543955906\\
3121	-3.72454189242671\\
3131	-3.73905945393017\\
3141	-3.69747508564284\\
3151	-3.6838343110332\\
3161	-3.64809135318168\\
3171	-3.63238217028093\\
3181	-3.62827557751196\\
3191	-3.53258187910798\\
3201	-3.67940000523903\\
3211	-3.65854357261464\\
3221	-3.63442794870954\\
3231	-3.56144828819803\\
3241	-3.61279646401883\\
3251	-3.61518265333895\\
3261	-3.57406581883729\\
3271	-3.53612897539579\\
3281	-3.50170510367425\\
3291	-3.54150710618848\\
3301	-3.52263975840265\\
3311	-3.60934146610737\\
3321	-3.56566361872069\\
3331	-3.67167240270773\\
3341	-3.68282330749416\\
3351	-3.65275830133462\\
3361	-3.65822184577398\\
3371	-3.71893595153196\\
3381	-3.69260030236683\\
3391	-3.61854617360214\\
3401	-3.58657077246545\\
3411	-3.64037604715394\\
3421	-3.64385402861615\\
3431	-3.61976633527156\\
3441	-3.55605572377395\\
3451	-3.59886164054472\\
3461	-3.51739040943952\\
3471	-3.60988544187838\\
3481	-3.54272692306986\\
3491	-3.47727123204087\\
3501	-3.48308440914071\\
3511	-3.43256476774009\\
3521	-3.43162023280989\\
3531	-3.56735755750274\\
3541	-3.53138502887233\\
3551	-3.59133396447783\\
3561	-3.59184003113042\\
3571	-3.50402706267148\\
3581	-3.49911167109438\\
};

\addplot [PStyle3]
  table[row sep=crcr]{%
1	0.276461726539886\\
11	-0.864300732702944\\
21	-0.608454288265119\\
31	-0.487287221710106\\
41	-0.55942493495208\\
51	-0.671323626800655\\
61	-0.652544607615593\\
71	-0.72266742802598\\
81	-0.698809738207612\\
91	-0.660083488152421\\
101	-0.712165881436915\\
111	-0.678893631796753\\
121	-0.838109526035232\\
131	-0.882440621147992\\
141	-0.876872280660013\\
151	-0.923764189821854\\
161	-1.01105810653787\\
171	-0.954554142887615\\
181	-0.983018297932644\\
191	-0.996233739803064\\
201	-1.01875739796689\\
211	-1.00795660460102\\
221	-0.99921628854865\\
231	-1.04328909051838\\
241	-0.977365110970898\\
251	-0.970665162950998\\
261	-0.999082844796231\\
271	-1.07672093317266\\
281	-1.00450621316924\\
291	-0.926977487861074\\
301	-0.93688676201173\\
311	-0.938516092556991\\
321	-0.953228778711969\\
331	-0.996348106662438\\
341	-0.958687653770532\\
351	-0.938132265895506\\
361	-0.962238071185092\\
371	-1.0845936494976\\
381	-1.10443464668604\\
391	-1.18953380623435\\
401	-1.12330912642206\\
411	-1.11060706854564\\
421	-1.11105939120587\\
431	-1.15219094578393\\
441	-1.27436655785207\\
451	-1.23611340093945\\
461	-1.20529001855162\\
471	-1.27829262178885\\
481	-1.39969396497731\\
491	-1.29710085753185\\
501	-1.41269276953492\\
511	-1.44910587942209\\
521	-1.49393196779493\\
531	-1.52691488992274\\
541	-1.43279629076371\\
551	-1.4030789929171\\
561	-1.45687963441273\\
571	-1.71751705545704\\
581	-1.6398350397894\\
591	-1.76870806818625\\
601	-1.63741931126723\\
611	-1.84850924670657\\
621	-1.73930569130466\\
631	-1.78441230466041\\
641	-1.83416132790351\\
651	-1.82358522842146\\
661	-1.97297789700254\\
671	-2.00716737513676\\
681	-1.9552857371689\\
691	-2.09868563022123\\
701	-2.19721357663108\\
711	-2.14392614107107\\
721	-2.1811009040546\\
731	-2.20310360975288\\
741	-2.23795759287988\\
751	-2.15829988824807\\
761	-2.19212871053921\\
771	-2.24044802316298\\
781	-2.17284297635724\\
791	-2.36920453721423\\
801	-2.43502021057116\\
811	-2.56459738954082\\
821	-2.59353479183307\\
831	-2.64734584867609\\
841	-2.66346387908589\\
851	-2.63646046917085\\
861	-2.59940894840393\\
871	-2.58959344180638\\
881	-2.57396695395228\\
891	-2.66523559618036\\
901	-2.6551541542251\\
911	-2.7316886366171\\
921	-2.74771488230105\\
931	-2.78671083864795\\
941	-2.87202740101002\\
951	-2.88902540891072\\
961	-2.88595995387124\\
971	-2.90213099725419\\
981	-2.93134359402509\\
991	-2.94706511399885\\
1001	-2.99813682032495\\
1011	-2.99032548974573\\
1021	-3.03826110980571\\
1031	-3.10092418858637\\
1041	-3.05345969268741\\
1051	-3.14952555184264\\
1061	-3.19688683619222\\
1071	-3.19277667636227\\
1081	-3.25016870979483\\
1091	-3.2659956141157\\
1101	-3.27537344539125\\
1111	-3.26026110203245\\
1121	-3.35597751302431\\
1131	-3.40281542535935\\
1141	-3.39221299669689\\
1151	-3.44748957310996\\
1161	-3.42200415096573\\
1171	-3.47572139544983\\
1181	-3.49813689313418\\
1191	-3.52283096187798\\
1201	-3.54716434250935\\
1211	-3.52498456733022\\
1221	-3.58813056968368\\
1231	-3.55258188444148\\
1241	-3.60985506011108\\
1251	-3.56178482510524\\
1261	-3.62511829662995\\
1271	-3.58497761857556\\
1281	-3.64357368453731\\
1291	-3.66671926788604\\
1301	-3.64851355595426\\
1311	-3.59120516679708\\
1321	-3.62187539368592\\
1331	-3.65669241360238\\
1341	-3.68576331189628\\
1351	-3.7032921197178\\
1361	-3.68428458276894\\
1371	-3.75475066406313\\
1381	-3.7379676303802\\
1391	-3.70401714314087\\
1401	-3.78091647298447\\
1411	-3.79324100091539\\
1421	-3.81373290514558\\
1431	-3.83989803106017\\
1441	-3.80704495859686\\
1451	-3.83903929673611\\
1461	-3.82953102798149\\
1471	-3.85116939297816\\
1481	-3.86097494427876\\
1491	-3.82183992140285\\
1501	-3.84514416905597\\
1511	-3.84567094069188\\
1521	-3.83900800681438\\
1531	-3.83187079664597\\
1541	-3.81905220474779\\
1551	-3.78988218345959\\
1561	-3.79996986262353\\
1571	-3.79220072989926\\
1581	-3.76785456046864\\
1591	-3.78314854647312\\
1601	-3.80908514090381\\
1611	-3.77799422391198\\
1621	-3.81802480717463\\
1631	-3.81009232287964\\
1641	-3.78973195558609\\
1651	-3.77608518691852\\
1661	-3.81881361102361\\
1671	-3.79750231442929\\
1681	-3.80659340079269\\
1691	-3.78569960954149\\
1701	-3.75800823475244\\
1711	-3.81941802701499\\
1721	-3.78952457820003\\
1731	-3.80500321951033\\
1741	-3.81348086066087\\
1751	-3.80356143283055\\
1761	-3.80319327275411\\
1771	-3.79023295748269\\
1781	-3.82540355830832\\
1791	-3.80022532024165\\
1801	-3.83260120615624\\
1811	-3.80498034646216\\
1821	-3.85080012709587\\
1831	-3.88180663865223\\
1841	-3.85629329132892\\
1851	-3.90294197443943\\
1861	-3.92578509375797\\
1871	-3.9176642215051\\
1881	-3.94310946211019\\
1891	-3.93689161886391\\
1901	-3.9668918452514\\
1911	-3.95415522205053\\
1921	-3.94597973004101\\
1931	-3.91379517962224\\
1941	-3.92539962856964\\
1951	-3.9365231780291\\
1961	-3.946857505108\\
1971	-3.93866424434963\\
1981	-3.96626336389683\\
1991	-3.93602495397681\\
2001	-3.93576872239692\\
2011	-3.9717721843894\\
2021	-3.94036780815336\\
2031	-3.97388307145695\\
2041	-3.98060561198758\\
2051	-4.04747492667818\\
2061	-4.01827255394353\\
2071	-3.97228018017212\\
2081	-4.02530643033412\\
2091	-4.06020924767759\\
2101	-4.08209334882459\\
2111	-4.12558775192688\\
2121	-4.14327367679679\\
2131	-4.1207476152213\\
2141	-4.15671727498743\\
2151	-4.14123558982141\\
2161	-4.19576502488174\\
2171	-4.17776984935542\\
2181	-4.13097898922235\\
2191	-4.21340916084805\\
2201	-4.28166393086448\\
2211	-4.2549831856355\\
2221	-4.23210504765967\\
2231	-4.29195172834639\\
2241	-4.2631831013657\\
2251	-4.27001006854173\\
2261	-4.23684870099594\\
2271	-4.27652923246715\\
2281	-4.29795368530417\\
2291	-4.25095465239611\\
2301	-4.26814311570998\\
2311	-4.22979629681854\\
2321	-4.28224414031733\\
2331	-4.2500370280788\\
2341	-4.25326520549561\\
2351	-4.27213078220885\\
2361	-4.22144757104206\\
2371	-4.2862486812707\\
2381	-4.32765075256973\\
2391	-4.3003305661225\\
2401	-4.24996996182637\\
2411	-4.25603995202225\\
2421	-4.2433616348014\\
2431	-4.21599475334471\\
2441	-4.2774364147948\\
2451	-4.27807766216131\\
2461	-4.27287307280746\\
2471	-4.25224573136474\\
2481	-4.25360435870497\\
2491	-4.22108453367706\\
2501	-4.27384402197095\\
2511	-4.24228075755527\\
2521	-4.24200344173907\\
2531	-4.23079179775814\\
2541	-4.22352905795933\\
2551	-4.28635006328678\\
2561	-4.18246421445624\\
2571	-4.20070823898577\\
2581	-4.23614666610643\\
2591	-4.25648754954879\\
2601	-4.2630857594531\\
2611	-4.25280112400368\\
2621	-4.20313500912099\\
2631	-4.24483068636207\\
2641	-4.24916606923583\\
2651	-4.2343259455401\\
2661	-4.23633441942759\\
2671	-4.27027299163815\\
2681	-4.27409717904968\\
2691	-4.24189199466861\\
2701	-4.26366329141711\\
2711	-4.21840773524303\\
2721	-4.31066509799703\\
2731	-4.31632044537791\\
2741	-4.2753440486147\\
2751	-4.25573699472522\\
2761	-4.29897070489257\\
2771	-4.26904389717061\\
2781	-4.30982275661245\\
2791	-4.3024435092864\\
2801	-4.24732432879547\\
2811	-4.31500671337084\\
2821	-4.31909022715105\\
2831	-4.30092681693546\\
2841	-4.26111539146673\\
2851	-4.36048714795348\\
2861	-4.2928989095393\\
2871	-4.37139309818044\\
2881	-4.34930910893629\\
2891	-4.3472931422232\\
2901	-4.3491545538009\\
2911	-4.37806992942262\\
2921	-4.33891620000186\\
2931	-4.27100854123313\\
2941	-4.34169714892317\\
2951	-4.28568666231995\\
2961	-4.33953890634338\\
2971	-4.29601892438762\\
2981	-4.35444237516131\\
2991	-4.37004995237693\\
3001	-4.36062042618163\\
3011	-4.30903855830617\\
3021	-4.36202146707826\\
3031	-4.28912111204067\\
3041	-4.33074686902502\\
3051	-4.39054610570471\\
3061	-4.37951978111433\\
3071	-4.47387114269411\\
3081	-4.48333106583916\\
3091	-4.50255763373716\\
3101	-4.45032595465586\\
3111	-4.48598366237636\\
3121	-4.48268011524401\\
3131	-4.49719767674747\\
3141	-4.45561330846014\\
3151	-4.4419725338505\\
3161	-4.40622957599898\\
3171	-4.39052039309823\\
3181	-4.38641380032926\\
3191	-4.29072010192528\\
3201	-4.43753822805633\\
3211	-4.41668179543194\\
3221	-4.39256617152684\\
3231	-4.31958651101533\\
3241	-4.37093468683613\\
3251	-4.37332087615625\\
3261	-4.33220404165459\\
3271	-4.29426719821308\\
3281	-4.25984332649155\\
3291	-4.29964532900578\\
3301	-4.28077798121995\\
3311	-4.36747968892467\\
3321	-4.32380184153799\\
3331	-4.42981062552503\\
3341	-4.44096153031146\\
3351	-4.41089652415192\\
3361	-4.41636006859128\\
3371	-4.47707417434926\\
3381	-4.45073852518413\\
3391	-4.37668439641944\\
3401	-4.34470899528275\\
3411	-4.39851426997124\\
3421	-4.40199225143345\\
3431	-4.37790455808886\\
3441	-4.31419394659125\\
3451	-4.35699986336202\\
3461	-4.27552863225682\\
3471	-4.36802366469568\\
3481	-4.30086514588716\\
3491	-4.23540945485817\\
3501	-4.24122263195801\\
3511	-4.19070299055739\\
3521	-4.18975845562719\\
3531	-4.32549578032004\\
3541	-4.28952325168963\\
3551	-4.34947218729513\\
3561	-4.34997825394772\\
3571	-4.26216528548878\\
3581	-4.25724989391168\\
};

==> figures/results/ZE_y.tikz <==
\addplot [PStyle1]
  table[row sep=crcr]{%
1	1.7206\\
11	1.7215\\
21	1.7233\\
31	1.7239\\
41	1.7243\\
51	1.7246\\
61	1.7248\\
71	1.725\\
81	1.726\\
91	1.7256\\
101	1.725\\
111	1.724\\
121	1.7194\\
131	1.7144\\
141	1.7087\\
151	1.7053\\
161	1.7007\\
171	1.6972\\
181	1.6926\\
191	1.6846\\
201	1.6811\\
211	1.6779\\
221	1.6768\\
231	1.6775\\
241	1.6774\\
251	1.6742\\
261	1.6699\\
271	1.6689\\
281	1.6725\\
291	1.6758\\
301	1.6803\\
311	1.6816\\
321	1.6821\\
331	1.6829\\
341	1.6833\\
351	1.6833\\
361	1.6838\\
371	1.683\\
381	1.6849\\
391	1.6963\\
401	1.6998\\
411	1.7011\\
421	1.7019\\
431	1.7022\\
441	1.6982\\
451	1.6909\\
461	1.6854\\
471	1.6857\\
481	1.6871\\
491	1.691\\
501	1.6934\\
511	1.691\\
521	1.6883\\
531	1.6896\\
541	1.692\\
551	1.6918\\
561	1.6893\\
571	1.6855\\
581	1.6858\\
591	1.692\\
601	1.7035\\
611	1.7058\\
621	1.7078\\
631	1.7105\\
641	1.7096\\
651	1.7015\\
661	1.6964\\
671	1.6929\\
681	1.6948\\
691	1.6993\\
701	1.7016\\
711	1.7062\\
721	1.7091\\
731	1.7101\\
741	1.7103\\
751	1.7109\\
761	1.7119\\
771	1.7098\\
781	1.7058\\
791	1.7007\\
801	1.6946\\
811	1.6932\\
821	1.69\\
831	1.6856\\
841	1.6866\\
851	1.69\\
861	1.6879\\
871	1.6844\\
881	1.6833\\
891	1.6854\\
901	1.6842\\
911	1.6807\\
921	1.6795\\
931	1.6781\\
941	1.6759\\
951	1.6735\\
961	1.6729\\
971	1.6736\\
981	1.6745\\
991	1.677\\
1001	1.6795\\
1011	1.6805\\
1021	1.6789\\
1031	1.6765\\
1041	1.6785\\
1051	1.6792\\
1061	1.6817\\
1071	1.6809\\
1081	1.6787\\
1091	1.673\\
1101	1.6719\\
1111	1.6655\\
1121	1.6645\\
1131	1.6625\\
1141	1.6591\\
1151	1.6606\\
1161	1.6696\\
1171	1.6731\\
1181	1.6709\\
1191	1.6647\\
1201	1.6609\\
1211	1.6569\\
1221	1.6543\\
1231	1.6518\\
1241	1.6509\\
1251	1.6497\\
1261	1.6497\\
1271	1.6496\\
1281	1.6506\\
1291	1.6515\\
1301	1.6509\\
1311	1.6495\\
1321	1.6479\\
1331	1.646\\
1341	1.6466\\
1351	1.6466\\
1361	1.6445\\
1371	1.6426\\
1381	1.642\\
1391	1.6414\\
1401	1.6423\\
1411	1.6468\\
1421	1.655\\
1431	1.6603\\
1441	1.6625\\
1451	1.6641\\
1461	1.6646\\
1471	1.6646\\
1481	1.6646\\
1491	1.6636\\
1501	1.6601\\
1511	1.6573\\
1521	1.654\\
1531	1.6521\\
1541	1.6527\\
1551	1.6517\\
1561	1.6482\\
1571	1.642\\
1581	1.6395\\
1591	1.6308\\
1601	1.6293\\
1611	1.6281\\
1621	1.6269\\
1631	1.6254\\
1641	1.6235\\
1651	1.6223\\
1661	1.6216\\
1671	1.6209\\
1681	1.6208\\
1691	1.6209\\
1701	1.6206\\
1711	1.6203\\
1721	1.6212\\
1731	1.6221\\
1741	1.6242\\
1751	1.6273\\
1761	1.6304\\
1771	1.6387\\
1781	1.6401\\
1791	1.6446\\
1801	1.648\\
1811	1.6534\\
1821	1.658\\
1831	1.668\\
1841	1.6785\\
1851	1.6855\\
1861	1.6963\\
1871	1.6963\\
1881	1.6963\\
1891	1.6963\\
1901	1.6963\\
1911	1.6963\\
1921	1.6963\\
1931	1.6963\\
1941	1.6963\\
1951	1.696\\
1961	1.696\\
1971	1.696\\
1981	1.696\\
1991	1.696\\
2001	1.696\\
2011	1.696\\
2021	1.696\\
2031	1.696\\
2041	1.696\\
2051	1.7009\\
2061	1.7079\\
2071	1.71\\
2081	1.709\\
2091	1.7074\\
2101	1.7025\\
2111	1.6997\\
2121	1.6969\\
2131	1.691\\
2141	1.6889\\
2151	1.6878\\
2161	1.6879\\
2171	1.6874\\
2181	1.6866\\
2191	1.6855\\
2201	1.6853\\
2211	1.685\\
2221	1.6859\\
2231	1.6871\\
2241	1.6919\\
2251	1.6973\\
2261	1.7035\\
2271	1.7092\\
2281	1.7137\\
2291	1.7159\\
2301	1.7178\\
2311	1.7201\\
2321	1.7216\\
2331	1.7236\\
2341	1.7248\\
2351	1.7252\\
2361	1.7259\\
2371	1.7251\\
2381	1.726\\
2391	1.7258\\
2401	1.7251\\
2411	1.7249\\
2421	1.7239\\
2431	1.7228\\
2441	1.7215\\
2451	1.7209\\
2461	1.72\\
2471	1.7197\\
2481	1.7197\\
2491	1.7199\\
2501	1.72\\
2511	1.7204\\
2521	1.7203\\
2531	1.7199\\
2541	1.7192\\
2551	1.7185\\
2561	1.7182\\
2571	1.7174\\
2581	1.7174\\
2591	1.717\\
2601	1.7164\\
2611	1.7161\\
2621	1.7155\\
2631	1.7153\\
2641	1.7154\\
2651	1.7158\\
2661	1.7162\\
2671	1.717\\
2681	1.7169\\
2691	1.7158\\
2701	1.7138\\
2711	1.7108\\
2721	1.7082\\
2731	1.7022\\
2741	1.6997\\
2751	1.6966\\
2761	1.6952\\
2771	1.6946\\
2781	1.694\\
2791	1.694\\
2801	1.6948\\
2811	1.6958\\
2821	1.6988\\
2831	1.7003\\
2841	1.703\\
2851	1.703\\
2861	1.7033\\
2871	1.7014\\
2881	1.7001\\
2891	1.7007\\
2901	1.7021\\
2911	1.7048\\
2921	1.7047\\
2931	1.703\\
2941	1.7003\\
2951	1.6981\\
2961	1.6988\\
2971	1.7013\\
2981	1.7048\\
2991	1.7083\\
3001	1.709\\
3011	1.7078\\
3021	1.7075\\
3031	1.7089\\
3041	1.7104\\
3051	1.7109\\
3061	1.7118\\
3071	1.7113\\
3081	1.7098\\
3091	1.7077\\
3101	1.704\\
3111	1.7015\\
3121	1.6917\\
3131	1.687\\
3141	1.6728\\
3151	1.6711\\
3161	1.6649\\
3171	1.6596\\
3181	1.6545\\
3191	1.6488\\
3201	1.6428\\
3211	1.6377\\
3221	1.6366\\
3231	1.6365\\
3241	1.6396\\
3251	1.6435\\
3261	1.6468\\
3271	1.6547\\
3281	1.6646\\
3291	1.6703\\
3301	1.6751\\
3311	1.675\\
3321	1.6734\\
3331	1.6721\\
3341	1.6688\\
3351	1.668\\
3361	1.6669\\
3371	1.668\\
3381	1.6698\\
3391	1.6704\\
3401	1.6714\\
3411	1.6737\\
3421	1.6794\\
3431	1.682\\
3441	1.6874\\
3451	1.6912\\
3461	1.6947\\
3471	1.6965\\
3481	1.6958\\
3491	1.6941\\
3501	1.6931\\
3511	1.6923\\
3521	1.6919\\
3531	1.6938\\
3541	1.6943\\
3551	1.6948\\
3561	1.6933\\
3571	1.6941\\
3581	1.6951\\
};

\addplot [PStyle2]
  table[row sep=crcr]{%
1	2.78842706893712\\
11	3.24684800476079\\
21	3.1318758411509\\
31	3.13014924346365\\
41	3.2406577625377\\
51	2.96629039465195\\
61	2.69591484030282\\
71	2.6631533755845\\
81	2.6479463920006\\
91	2.64005455981047\\
101	2.80953331443091\\
111	2.81752444075281\\
121	2.65142358868174\\
131	2.65872822363726\\
141	2.51602580085797\\
151	2.59182389715202\\
161	2.61120341219416\\
171	2.40212325410574\\
181	2.45281427354226\\
191	2.41948195625876\\
201	2.43514077942654\\
211	2.67306691672044\\
221	2.66365106036774\\
231	2.43373938510422\\
241	2.39799124503974\\
251	2.41380456783916\\
261	2.44760461079145\\
271	2.47362788519737\\
281	2.45063747514331\\
291	2.45785251265429\\
301	2.42257833484165\\
311	2.41906519564927\\
321	2.83255902035176\\
331	2.70001553018861\\
341	2.58358166145197\\
351	2.57503438249383\\
361	2.49449395888325\\
371	2.71616807464327\\
381	2.75195052853306\\
391	2.60296997989844\\
401	2.55864814721328\\
411	2.60226138091017\\
421	2.60871649488531\\
431	2.58048204831188\\
441	2.43039986280247\\
451	2.36226767797099\\
461	2.43893250416783\\
471	2.67187292574926\\
481	2.59161108020434\\
491	2.59985033957257\\
501	2.61765024709005\\
511	2.65992753988694\\
521	2.58060366894962\\
531	2.56508150251367\\
541	2.57503160380014\\
551	2.52446325844942\\
561	2.83885070184327\\
571	2.5856165469012\\
581	2.62824861687019\\
591	2.54203539499927\\
601	2.85858007534612\\
611	2.47130687547123\\
621	2.48759458993069\\
631	2.35877704359875\\
641	2.73217182660458\\
651	2.8382640554142\\
661	2.67451673716081\\
671	2.60716834599921\\
681	2.58148235243828\\
691	2.89239575199481\\
701	2.70695164761691\\
711	2.64354593060384\\
721	2.69458174416304\\
731	2.65416947347568\\
741	2.62378582609495\\
751	2.6110150562622\\
761	2.48301246212916\\
771	2.2403318036471\\
781	2.19354541207073\\
791	2.50903160711104\\
801	2.65995522152673\\
811	2.56323946653673\\
821	2.49889387719357\\
831	2.62737597688598\\
841	2.59896397723784\\
851	2.54220895970164\\
861	2.61315007300002\\
871	2.48089520106551\\
881	2.40644682606872\\
891	2.31918398306544\\
901	2.41112136286121\\
911	2.36591038490663\\
921	2.52023823553507\\
931	2.48608559779693\\
941	2.36569343359161\\
951	2.34143972370508\\
961	2.35761684433233\\
971	2.35490929708064\\
981	2.38431609759337\\
991	2.41874650646458\\
1001	2.47214464606402\\
1011	2.53787755028225\\
1021	2.62686236431461\\
1031	2.64786020671805\\
1041	2.71243866385273\\
1051	2.7130793670099\\
1061	2.63170714816073\\
1071	2.58653334308693\\
1081	2.55815254063642\\
1091	2.53913185290531\\
1101	2.48708199343746\\
1111	2.5740563309972\\
1121	2.64958840715931\\
1131	2.60213001582515\\
1141	2.52595086062068\\
1151	2.6387669144323\\
1161	2.63902439300546\\
1171	2.65576757265083\\
1181	2.67001507235325\\
1191	2.69206073438061\\
1201	2.61691756786956\\
1211	2.57204181475261\\
1221	2.64881227508558\\
1231	2.66766692912665\\
1241	2.69473777925662\\
1251	2.72058046402828\\
1261	2.72603844351731\\
1271	2.65936723941457\\
1281	2.62733597350354\\
1291	2.6360604785304\\
1301	2.56417949710972\\
1311	2.57523101407829\\
1321	2.47445298568332\\
1331	2.58208161751439\\
1341	2.62949666577796\\
1351	2.60727352523767\\
1361	2.50934963479922\\
1371	2.58427382476322\\
1381	2.56050192567173\\
1391	2.63848932862762\\
1401	2.51882838499779\\
1411	2.53959402345467\\
1421	2.58619550273791\\
1431	2.67305058384595\\
1441	2.6232716064534\\
1451	2.69787360645347\\
1461	2.6830689334311\\
1471	2.75413535987914\\
1481	2.69187067803436\\
1491	2.69078878395691\\
1501	2.62425194288395\\
1511	2.63166767141953\\
1521	2.57261809348488\\
1531	2.64558410956503\\
1541	2.59793806804905\\
1551	2.63806179367604\\
1561	2.58455787991472\\
1571	2.69126372277138\\
1581	2.62399990139858\\
1591	2.62494845190763\\
1601	2.59886675372712\\
1611	2.58242352285062\\
1621	2.65903891246335\\
1631	2.67435603763709\\
1641	2.73668416288702\\
1651	2.70099861678802\\
1661	2.78621850099145\\
1671	2.77187701100584\\
1681	2.7755185747631\\
1691	2.71406224292054\\
1701	2.68825064261178\\
1711	2.75694244707626\\
1721	2.7418596881063\\
1731	2.75261690975603\\
1741	2.67239002722249\\
1751	2.70920911858998\\
1761	2.69869066030062\\
1771	2.66153253958027\\
1781	2.56061963802189\\
1791	2.51956022294761\\
1801	2.55715581499408\\
1811	2.57182708912249\\
1821	2.58628275734261\\
1831	2.55953908214181\\
1841	2.59534682937023\\
1851	2.61501870619739\\
1861	2.5826996489536\\
1871	2.58616149042737\\
1881	2.56682349798419\\
1891	2.53772190079664\\
1901	2.61434934614622\\
1911	2.61537619563304\\
1921	2.56492098483326\\
1931	2.64992478243014\\
1941	2.6491282026383\\
1951	2.63620085275987\\
1961	2.63976280874572\\
1971	2.62936088137433\\
1981	2.63193342439872\\
1991	2.67242095830887\\
2001	2.66416606966019\\
2011	2.61963335945608\\
2021	2.67096891934805\\
2031	2.68448311968471\\
2041	2.67922941976887\\
2051	2.68940279973171\\
2061	2.65861198063756\\
2071	2.58117247199404\\
2081	2.59349971879341\\
2091	2.59338479488183\\
2101	2.57474054753864\\
2111	2.56552940285093\\
2121	2.58192143614491\\
2131	2.56919258212805\\
2141	2.51146190909334\\
2151	2.49484842845784\\
2161	2.54284305142726\\
2171	2.60102825984583\\
2181	2.54962593580802\\
2191	2.53440098287427\\
2201	2.61685609699983\\
2211	2.54792658542668\\
2221	2.57916751798294\\
2231	2.55944530038779\\
2241	2.55061442352699\\
2251	2.62519501958276\\
2261	2.67235600063417\\
2271	2.64789230240729\\
2281	2.60533854089764\\
2291	2.64579458447269\\
2301	2.67229373252905\\
2311	2.67613971638453\\
2321	2.62665425148651\\
2331	2.60283941236054\\
2341	2.61677001537252\\
2351	2.69408625640621\\
2361	2.6469853329187\\
2371	2.61768772518329\\
2381	2.55839267971484\\
2391	2.57564215330009\\
2401	2.58970426442504\\
2411	2.58233454001462\\
2421	2.57089394504675\\
2431	2.6247086656014\\
2441	2.67870364253967\\
2451	2.65308059414938\\
2461	2.6111192186303\\
2471	2.66532466281401\\
2481	2.65836768955722\\
2491	2.64610500135914\\
2501	2.5927183303618\\
2511	2.57521705445582\\
2521	2.57141452887805\\
2531	2.62521648311179\\
2541	2.57388422898135\\
2551	2.55162762880144\\
2561	2.56656682973945\\
2571	2.56450216235067\\
2581	2.50325685054524\\
2591	2.4954959094632\\
2601	2.53671723482341\\
2611	2.53983300356684\\
2621	2.55363210261967\\
2631	2.49163094787315\\
2641	2.43458722730458\\
2651	2.47037589996588\\
2661	2.49527350854641\\
2671	2.50044391574358\\
2681	2.49275190286586\\
2691	2.46115447110522\\
2701	2.45708667509429\\
2711	2.47487306746063\\
2721	2.49028673917347\\
2731	2.46110032056336\\
2741	2.38567214094286\\
2751	2.4744010178686\\
2761	2.40308028710851\\
2771	2.42065607376189\\
2781	2.36260159152322\\
2791	2.35522252395234\\
2801	2.40098870609944\\
2811	2.44789140317764\\
2821	2.3822997060624\\
2831	2.49817445814339\\
2841	2.50563470989162\\
2851	2.47890037229758\\
2861	2.47921855999548\\
2871	2.44651637984211\\
2881	2.45229332236953\\
2891	2.50120267617419\\
2901	2.44907502722441\\
2911	2.39492252985034\\
2921	2.42084210000508\\
2931	2.44806345662234\\
2941	2.47209053412126\\
2951	2.4724953050257\\
2961	2.45779769808098\\
2971	2.47948942121112\\
2981	2.32853851938318\\
2991	2.29604686353122\\
3001	2.24071021217716\\
3011	2.31088548638261\\
3021	2.21748240465739\\
3031	2.23382995703081\\
3041	2.02771557629714\\
3051	2.16629116359695\\
3061	2.26608005016591\\
3071	2.45386448536984\\
3081	2.41385267150596\\
3091	2.61496538992047\\
3101	2.65183364540806\\
3111	2.64134942224186\\
3121	2.67981919249373\\
3131	2.60439090363138\\
3141	2.51712749966949\\
3151	2.20803092997279\\
3161	2.18737609078176\\
3171	2.03895460325491\\
3181	2.15673397106905\\
3191	2.20406124153593\\
3201	2.06251264017842\\
3211	2.08524604565867\\
3221	2.15806184365923\\
3231	2.163047867333\\
3241	2.1834559539626\\
3251	2.15819554785671\\
3261	2.15835771040545\\
3271	2.22004716528755\\
3281	2.18751006569452\\
3291	2.22516580690374\\
3301	2.17079374874352\\
3311	2.27782907072661\\
3321	2.34396846921409\\
3331	2.54504760056585\\
3341	2.51883018612084\\
3351	2.53573890226746\\
3361	2.53950115492534\\
3371	2.38644125914603\\
3381	2.36434033532454\\
3391	2.19688242692431\\
3401	2.19988889296185\\
3411	2.13912329697392\\
3421	2.11343960944237\\
3431	1.99453886429259\\
3441	2.04786726729023\\
3451	1.86754400117241\\
3461	1.91077674048813\\
3471	2.02846758725129\\
3481	2.05334963905447\\
3491	1.83583036483609\\
3501	1.84430016517495\\
3511	1.73298965711694\\
3521	1.8195008866299\\
3531	2.03677065666366\\
3541	2.04991061671457\\
3551	2.04090148787311\\
3561	2.04057978469931\\
3571	1.9287363928758\\
3581	1.97899612737031\\
};

\addplot [PStyle3]
  table[row sep=crcr]{%
1	0.884615494921674\\
11	1.20578618187913\\
21	1.0909290879795\\
31	1.08920254563845\\
41	1.19971106473762\\
51	0.925343696851886\\
61	0.654968142502751\\
71	0.622206677784436\\
81	0.60699969420053\\
91	0.599107862010406\\
101	0.768586616630844\\
111	0.776577742952739\\
121	0.610476890881673\\
131	0.617781525837191\\
141	0.475079103057907\\
151	0.550877199351949\\
161	0.570256714394096\\
171	0.361176556305674\\
181	0.411867575742197\\
191	0.378535258458693\\
201	0.394194081626472\\
211	0.632120218920371\\
221	0.622704362567668\\
231	0.392792687304151\\
241	0.357044547239677\\
251	0.372857870039092\\
261	0.406657912991379\\
271	0.432681187397304\\
281	0.409690777343247\\
291	0.416905814854228\\
301	0.381631637041581\\
311	0.378118497849201\\
321	0.791612322551695\\
331	0.659068832388542\\
341	0.542634963651898\\
351	0.534087684693768\\
361	0.453547261083184\\
371	0.675221376843207\\
381	0.711003830732994\\
391	0.562023282098373\\
401	0.517701449413216\\
411	0.561314683110107\\
421	0.567769797085239\\
431	0.539535350511812\\
441	0.389453165002408\\
451	0.321320980170925\\
461	0.397985806367767\\
471	0.63092622794919\\
481	0.550664382404273\\
491	0.558903641772506\\
501	0.576703549289981\\
511	0.618980842086872\\
521	0.53965697114955\\
531	0.5241348047136\\
541	0.534084906000076\\
551	0.483516560649351\\
561	0.7979040040432\\
571	0.544669849101128\\
581	0.587301919070126\\
591	0.501088697199202\\
601	0.817633377546058\\
611	0.430360177671167\\
621	0.44664789213062\\
631	0.317830345798678\\
641	0.691225128804515\\
651	0.797317357614129\\
661	0.633570039360747\\
671	0.566221648199142\\
681	0.540535654638211\\
691	0.851449054194738\\
701	0.666004949816839\\
711	0.602599232803768\\
721	0.653635046362973\\
731	0.613222775675609\\
741	0.58283912829488\\
751	0.570068358462133\\
761	0.442065764329088\\
771	0.19938510584703\\
781	0.152598714270663\\
791	0.468084909310968\\
801	0.619008523726661\\
811	0.522292768736664\\
821	0.457947179393503\\
831	0.586429279085913\\
841	0.558017279437775\\
851	0.501262261901573\\
861	0.572203375199951\\
871	0.439948503265446\\
881	0.365500128268658\\
891	0.278237285265369\\
901	0.370174665061139\\
911	0.324963687106567\\
921	0.479291537735004\\
931	0.445138899996861\\
941	0.324746735791539\\
951	0.300493025905009\\
961	0.316670146532267\\
971	0.313962599280571\\
981	0.343369399793301\\
991	0.377799808664508\\
1001	0.431197948263952\\
1011	0.496930852482186\\
1021	0.585915666514544\\
1031	0.60691350891798\\
1041	0.671491966052664\\
1051	0.672132669209834\\
1061	0.590760450360662\\
1071	0.545586645286861\\
1081	0.517205842836348\\
1091	0.498185155105246\\
1101	0.446135295637395\\
1111	0.533109633197128\\
1121	0.608641709359247\\
1131	0.561183318025079\\
1141	0.485004162820617\\
1151	0.597820216632229\\
1161	0.598077695205396\\
1171	0.614820874850759\\
1181	0.629068374553181\\
1191	0.651114036580543\\
1201	0.575970870069493\\
1211	0.531095116952542\\
1221	0.607865577285509\\
1231	0.626720231326579\\
1241	0.653791081456552\\
1251	0.679633766228215\\
1261	0.685091745717241\\
1271	0.618420541614498\\
1281	0.586389275703469\\
1291	0.595113780730336\\
1301	0.523232799309651\\
1311	0.534284316278227\\
1321	0.433506287883255\\
1331	0.54113491971432\\
1341	0.588549967977893\\
1351	0.566326827437601\\
1361	0.468402936999155\\
1371	0.543327126963152\\
1381	0.519555227871659\\
1391	0.597542630827549\\
1401	0.477881687197718\\
1411	0.498647325654603\\
1421	0.545248804937844\\
1431	0.632103886045886\\
1441	0.582324908653331\\
1451	0.656926908653406\\
1461	0.642122235631033\\
1471	0.713188662079073\\
1481	0.650923980234296\\
1491	0.649842086156842\\
1501	0.58330524508388\\
1511	0.590720973619459\\
1521	0.531671395684809\\
1531	0.604637411764962\\
1541	0.556991370248979\\
1551	0.597115095875973\\
1561	0.543611182114656\\
1571	0.650317024971311\\
1581	0.583053203598508\\
1591	0.584001754107566\\
1601	0.55792005592705\\
1611	0.541476825050549\\
1621	0.618092214663288\\
1631	0.633409339837022\\
1641	0.695737465086955\\
1651	0.660051918987949\\
1661	0.745271803191384\\
1671	0.730930313205771\\
1681	0.734571876963036\\
1691	0.673115545120474\\
1701	0.647303944811714\\
1711	0.715995749276191\\
1721	0.700912990306231\\
1731	0.711670211955959\\
1741	0.631443329422425\\
1751	0.668262420789916\\
1761	0.657743962500549\\
1771	0.620585841780205\\
1781	0.519672940221819\\
1791	0.478613525147547\\
1801	0.516209117194011\\
1811	0.530880391322427\\
1821	0.545336059542547\\
1831	0.518592384341741\\
1841	0.554400131570167\\
1851	0.574072008397322\\
1861	0.541752951153532\\
1871	0.5452147926273\\
1881	0.525876800184124\\
1891	0.496775202996569\\
1901	0.573402648346149\\
1911	0.574429497832972\\
1921	0.523974287033194\\
1931	0.60897808463007\\
1941	0.608181504838235\\
1951	0.595254154959799\\
1961	0.598816110945655\\
1971	0.588414183574265\\
1981	0.590986726598649\\
1991	0.631474260508798\\
2001	0.623219371860119\\
2011	0.578686661656008\\
2021	0.63002222154798\\
2031	0.643536421884644\\
2041	0.6382827219688\\
2051	0.648456101931646\\
2061	0.617665282837492\\
2071	0.540225774193972\\
2081	0.552553020993346\\
2091	0.552438097081765\\
2101	0.533793849738568\\
2111	0.524582705050861\\
2121	0.540974738344843\\
2131	0.528245884327983\\
2141	0.470515211293274\\
2151	0.45390173065777\\
2161	0.501896353627193\\
2171	0.560081562045761\\
2181	0.508679238007954\\
2191	0.4934542850742\\
2201	0.575909399199763\\
2211	0.506979887626614\\
2221	0.538220820182871\\
2231	0.518498602587718\\
2241	0.509667725726919\\
2251	0.584248321782697\\
2261	0.631409302834105\\
2271	0.606945604607219\\
2281	0.56439184309757\\
2291	0.604847886672619\\
2301	0.631347034728987\\
2311	0.63519301858446\\
2321	0.585707553686442\\
2331	0.56189271456047\\
2341	0.575823317572453\\
2351	0.653139558606139\\
2361	0.606038635118633\\
2371	0.576741027383223\\
2381	0.517445981914777\\
2391	0.534695455500027\\
2401	0.548757566624969\\
2411	0.541387842214549\\
2421	0.529947247246682\\
2431	0.583761967801335\\
2441	0.637756944739599\\
2451	0.612133896349312\\
2461	0.570172520830232\\
2471	0.624377965013942\\
2481	0.617420991757152\\
2491	0.605158303559069\\
2501	0.551771632561731\\
2511	0.534270356655757\\
2521	0.530467831077979\\
2531	0.58426978531172\\
2541	0.532937531181288\\
2551	0.510680931001372\\
2561	0.525620131939387\\
2571	0.523555464550602\\
2581	0.462310152745178\\
2591	0.454549211663134\\
2601	0.495770537023346\\
2611	0.498886305766772\\
2621	0.512685404819605\\
2631	0.450684250073079\\
2641	0.393640529504512\\
2651	0.429429202165814\\
2661	0.454326810746344\\
2671	0.459497217943516\\
2681	0.45180520506579\\
2691	0.420207773305156\\
2701	0.416139977294218\\
2711	0.433926369660566\\
2721	0.449340041373398\\
2731	0.420153622763292\\
2741	0.344725443142793\\
2751	0.433454320068531\\
2761	0.362133589308441\\
2771	0.37970937596182\\
2781	0.321654893723149\\
2791	0.314275826152272\\
2801	0.360042008299368\\
2811	0.406944705377569\\
2821	0.341353008262335\\
2831	0.457227760343321\\
2841	0.46468801209155\\
2851	0.437953674497513\\
2861	0.43827186219541\\
2871	0.405569682042045\\
2881	0.411346624569463\\
2891	0.460255978374126\\
2901	0.408128329424343\\
2911	0.353975832050272\\
2921	0.379895402205016\\
2931	0.407116758822272\\
2941	0.431143836321193\\
2951	0.431548607225631\\
2961	0.416851000280913\\
2971	0.438542723411056\\
2981	0.287591821583117\\
2991	0.255100165731151\\
3001	0.19976351437709\\
3011	0.269938788582544\\
3021	0.176535706857321\\
3031	0.19288325923074\\
3041	-0.0132311215029257\\
3051	0.125344465796883\\
3061	0.225133352365843\\
3071	0.412917787569773\\
3081	0.372905973705889\\
3091	0.574018692120399\\
3101	0.610886947607995\\
3111	0.600402724441789\\
3121	0.638872494693663\\
3131	0.563444205831313\\
3141	0.476180801869423\\
3151	0.167084232172725\\
3161	0.146429392981694\\
3171	-0.00199209454515703\\
3181	0.115787273268981\\
3191	0.163114543735862\\
3201	0.0215659423783565\\
3211	0.0442993478586056\\
3221	0.117115145859166\\
3231	0.122101169532934\\
3241	0.142509256162535\\
3251	0.117248850056645\\
3261	0.117411012605379\\
3271	0.17910046748748\\
3281	0.146563367894456\\
3291	0.184219109103675\\
3301	0.129847050943454\\
3311	0.236882372926544\\
3321	0.303021771414026\\
3331	0.504100902765783\\
3341	0.477883488320775\\
3351	0.494792204467388\\
3361	0.49855445712527\\
3371	0.34549456134596\\
3381	0.32339363752447\\
3391	0.155935729124248\\
3401	0.158942195161786\\
3411	0.0981765991738524\\
3421	0.0724929116422994\\
3431	-0.0464078335074798\\
3441	0.00692056949016395\\
3451	-0.173402696627661\\
3461	-0.13016995731194\\
3471	-0.0124791105487772\\
3481	0.0124029412544044\\
3491	-0.205116332963981\\
3501	-0.19664653262512\\
3511	-0.307957040683132\\
3521	-0.221445811170164\\
3531	-0.00417604113640513\\
3541	0.0089639189145001\\
3551	-4.52099269612205e-05\\
3561	-0.000366913100760424\\
3571	-0.112210304924266\\
3581	-0.0619505704297604\\
};


==> figures/results/ZE_z.tikz <==
\addplot [PStyle1]
  table[row sep=crcr]{%
1	-0.2507\\
11	-0.258\\
21	-0.2715\\
31	-0.2781\\
41	-0.2828\\
51	-0.2905\\
61	-0.2944\\
71	-0.2962\\
81	-0.297\\
91	-0.2954\\
101	-0.2903\\
111	-0.2837\\
121	-0.263\\
131	-0.2451\\
141	-0.2098\\
151	-0.1822\\
161	-0.1392\\
171	-0.0974\\
181	-0.0748\\
191	-0.0476\\
201	-0.0341\\
211	-0.0173\\
221	-0.0081\\
231	0.0054\\
241	0.0091\\
251	0.0142\\
261	0.0227\\
271	0.034\\
281	0.0435\\
291	0.0503\\
301	0.0609\\
311	0.0672\\
321	0.0726\\
331	0.0835\\
341	0.0898\\
351	0.0936\\
361	0.101\\
371	0.1088\\
381	0.1131\\
391	0.1158\\
401	0.1127\\
411	0.1051\\
421	0.1035\\
431	0.1002\\
441	0.0883\\
451	0.0742\\
461	0.0618\\
471	0.0444\\
481	0.0291\\
491	0.0168\\
501	-0.0044\\
511	-0.0174\\
521	-0.0251\\
531	-0.0306\\
541	-0.0371\\
551	-0.0362\\
561	-0.0285\\
571	-0.0152\\
581	0.0043\\
591	0.0329\\
601	0.0507\\
611	0.0604\\
621	0.0751\\
631	0.0866\\
641	0.0889\\
651	0.0906\\
661	0.0938\\
671	0.0949\\
681	0.0895\\
691	0.0866\\
701	0.0885\\
711	0.0893\\
721	0.0872\\
731	0.0805\\
741	0.0831\\
751	0.0874\\
761	0.0928\\
771	0.0991\\
781	0.1091\\
791	0.1235\\
801	0.1403\\
811	0.1514\\
821	0.1687\\
831	0.1842\\
841	0.2118\\
851	0.2305\\
861	0.2373\\
871	0.2433\\
881	0.25\\
891	0.2636\\
901	0.2688\\
911	0.2677\\
921	0.2663\\
931	0.2659\\
941	0.265\\
951	0.2566\\
961	0.2459\\
971	0.2361\\
981	0.2187\\
991	0.2084\\
1001	0.1976\\
1011	0.1783\\
1021	0.1597\\
1031	0.1463\\
1041	0.1421\\
1051	0.1396\\
1061	0.1386\\
1071	0.1384\\
1081	0.141\\
1091	0.152\\
1101	0.152\\
1111	0.1634\\
1121	0.1677\\
1131	0.1791\\
1141	0.1977\\
1151	0.2058\\
1161	0.225\\
1171	0.2318\\
1181	0.2376\\
1191	0.2458\\
1201	0.2524\\
1211	0.2572\\
1221	0.2601\\
1231	0.2612\\
1241	0.2613\\
1251	0.255\\
1261	0.2521\\
1271	0.2405\\
1281	0.2313\\
1291	0.2193\\
1301	0.2103\\
1311	0.1841\\
1321	0.1752\\
1331	0.1537\\
1341	0.1368\\
1351	0.1285\\
1361	0.1071\\
1371	0.0957\\
1381	0.0918\\
1391	0.079\\
1401	0.0743\\
1411	0.0679\\
1421	0.0606\\
1431	0.057\\
1441	0.0577\\
1451	0.0598\\
1461	0.0659\\
1471	0.0737\\
1481	0.0788\\
1491	0.0871\\
1501	0.1039\\
1511	0.1144\\
1521	0.127\\
1531	0.1416\\
1541	0.1602\\
1551	0.1722\\
1561	0.1813\\
1571	0.1897\\
1581	0.1928\\
1591	0.2047\\
1601	0.2086\\
1611	0.2118\\
1621	0.2155\\
1631	0.2192\\
1641	0.2221\\
1651	0.2253\\
1661	0.2276\\
1671	0.2301\\
1681	0.232\\
1691	0.2328\\
1701	0.231\\
1711	0.2287\\
1721	0.2238\\
1731	0.2213\\
1741	0.2138\\
1751	0.2102\\
1761	0.2081\\
1771	0.1994\\
1781	0.1988\\
1791	0.1937\\
1801	0.1913\\
1811	0.1857\\
1821	0.1814\\
1831	0.1779\\
1841	0.1761\\
1851	0.1764\\
1861	0.1807\\
1871	0.1807\\
1881	0.1807\\
1891	0.1807\\
1901	0.1807\\
1911	0.1807\\
1921	0.1807\\
1931	0.1807\\
1941	0.1807\\
1951	0.3852\\
1961	0.3852\\
1971	0.3852\\
1981	0.3852\\
1991	0.3852\\
2001	0.3852\\
2011	0.3852\\
2021	0.3852\\
2031	0.3852\\
2041	0.3852\\
2051	0.3879\\
2061	0.3963\\
2071	0.4023\\
2081	0.4083\\
2091	0.4117\\
2101	0.4169\\
2111	0.4206\\
2121	0.424\\
2131	0.4332\\
2141	0.4365\\
2151	0.4426\\
2161	0.4452\\
2171	0.4528\\
2181	0.4578\\
2191	0.4652\\
2201	0.4679\\
2211	0.4699\\
2221	0.4733\\
2231	0.4757\\
2241	0.4773\\
2251	0.4768\\
2261	0.476\\
2271	0.4748\\
2281	0.4724\\
2291	0.4712\\
2301	0.4696\\
2311	0.4716\\
2321	0.4638\\
2331	0.4619\\
2341	0.4591\\
2351	0.4564\\
2361	0.4542\\
2371	0.4528\\
2381	0.4498\\
2391	0.4485\\
2401	0.4447\\
2411	0.4421\\
2421	0.437\\
2431	0.4335\\
2441	0.4302\\
2451	0.4274\\
2461	0.4231\\
2471	0.421\\
2481	0.419\\
2491	0.4151\\
2501	0.4127\\
2511	0.407\\
2521	0.4043\\
2531	0.4002\\
2541	0.3959\\
2551	0.3888\\
2561	0.3854\\
2571	0.3755\\
2581	0.3733\\
2591	0.3695\\
2601	0.3573\\
2611	0.3517\\
2621	0.3426\\
2631	0.3354\\
2641	0.3197\\
2651	0.3111\\
2661	0.3024\\
2671	0.285\\
2681	0.2777\\
2691	0.2634\\
2701	0.2533\\
2711	0.2437\\
2721	0.2372\\
2731	0.2243\\
2741	0.2182\\
2751	0.2091\\
2761	0.1993\\
2771	0.1886\\
2781	0.1758\\
2791	0.1694\\
2801	0.1574\\
2811	0.1527\\
2821	0.1453\\
2831	0.1428\\
2841	0.1361\\
2851	0.1342\\
2861	0.1274\\
2871	0.1212\\
2881	0.1185\\
2891	0.116\\
2901	0.1157\\
2911	0.118\\
2921	0.1218\\
2931	0.1255\\
2941	0.128\\
2951	0.1264\\
2961	0.1179\\
2971	0.1065\\
2981	0.0972\\
2991	0.0762\\
3001	0.0661\\
3011	0.0445\\
3021	0.0202\\
3031	-0.0024\\
3041	-0.0319\\
3051	-0.0477\\
3061	-0.0791\\
3071	-0.0945\\
3081	-0.1207\\
3091	-0.132\\
3101	-0.1555\\
3111	-0.1674\\
3121	-0.1934\\
3131	-0.2065\\
3141	-0.2393\\
3151	-0.2442\\
3161	-0.2601\\
3171	-0.2754\\
3181	-0.2921\\
3191	-0.3105\\
3201	-0.329\\
3211	-0.3567\\
3221	-0.3792\\
3231	-0.3976\\
3241	-0.4162\\
3251	-0.4339\\
3261	-0.4463\\
3271	-0.4671\\
3281	-0.4823\\
3291	-0.4936\\
3301	-0.5057\\
3311	-0.5173\\
3321	-0.5327\\
3331	-0.5519\\
3341	-0.5778\\
3351	-0.5904\\
3361	-0.6133\\
3371	-0.631\\
3381	-0.652\\
3391	-0.666\\
3401	-0.6795\\
3411	-0.693\\
3421	-0.7118\\
3431	-0.7219\\
3441	-0.7423\\
3451	-0.7579\\
3461	-0.7796\\
3471	-0.7966\\
3481	-0.8139\\
3491	-0.8313\\
3501	-0.8556\\
3511	-0.8748\\
3521	-0.8913\\
3531	-0.9075\\
3541	-0.9255\\
3551	-0.9405\\
3561	-0.9568\\
3571	-0.968\\
3581	-0.9801\\
};

\addplot [PStyle2]
  table[row sep=crcr]{%
1	-0.200444320162338\\
11	0.00341836321106903\\
21	0.171547477905717\\
31	0.140520967757392\\
41	0.0901827903409732\\
51	0.0291629930108032\\
61	-0.041350892886361\\
71	-0.0411354304388569\\
81	-0.0400795153732476\\
91	0.0219176679835278\\
101	0.137932190746076\\
111	0.151862451778526\\
121	0.06895494750969\\
131	0.104760485238451\\
141	0.221387755893798\\
151	0.264632398149147\\
161	0.205686309816011\\
171	0.301122704269168\\
181	0.368805827280881\\
191	0.403226858242429\\
201	0.370071988152803\\
211	0.429596672000485\\
221	0.423577219170128\\
231	0.529004627861787\\
241	0.520502787325696\\
251	0.531771001043755\\
261	0.473478968815335\\
271	0.403838605918196\\
281	0.581632147292415\\
291	0.620797693199135\\
301	0.668102792733663\\
311	0.668796853676709\\
321	0.582208761262922\\
331	0.498091567590676\\
341	0.57107513237059\\
351	0.569748765789347\\
361	0.642440451579449\\
371	0.622113121034338\\
381	0.50153776688292\\
391	0.554223173840495\\
401	0.518543906827303\\
411	0.462133232847908\\
421	0.459431211563927\\
431	0.415377339465408\\
441	0.614752571469239\\
451	0.613932399482309\\
461	0.549061544512832\\
471	0.421110405819717\\
481	0.41271448362506\\
491	0.415136178926999\\
501	0.310104517946378\\
511	0.41776569372704\\
521	0.296944826634912\\
531	0.347526743672546\\
541	0.415727036004486\\
551	0.487222749064699\\
561	0.335776923650057\\
571	0.321013069730768\\
581	0.443049810426962\\
591	0.325065426030503\\
601	0.358437356723435\\
611	0.41930898625423\\
621	0.508512041286653\\
631	0.570199408923914\\
641	0.44812665873717\\
651	0.442834314478655\\
661	0.646643517390015\\
671	0.555737148451454\\
681	0.524920999835427\\
691	0.444955405223977\\
701	0.456216776268406\\
711	0.398964451714847\\
721	0.458212152548736\\
731	0.446612870998932\\
741	0.455330465883707\\
751	0.467018750766672\\
761	0.372101413919504\\
771	0.500282382997519\\
781	0.589689446420739\\
791	0.581074319235649\\
801	0.51978060876121\\
811	0.511335836741551\\
821	0.441370281726215\\
831	0.519333042227529\\
841	0.543996036217089\\
851	0.645089559950287\\
861	0.555275150869716\\
871	0.553921539107588\\
881	0.568072102278954\\
891	0.562721121272332\\
901	0.616187246175544\\
911	0.61497687404642\\
921	0.591910043813466\\
931	0.624559638781781\\
941	0.682086499351841\\
951	0.628678013070124\\
961	0.58221743213096\\
971	0.527311504994624\\
981	0.54249427769618\\
991	0.589257115918938\\
1001	0.524665820170887\\
1011	0.687779902740334\\
1021	0.539570808631351\\
1031	0.483650842754704\\
1041	0.472216748196179\\
1051	0.506914079830723\\
1061	0.44875750343836\\
1071	0.593424722652774\\
1081	0.541162308990242\\
1091	0.546317668405737\\
1101	0.546560971546288\\
1111	0.580167913709963\\
1121	0.56732051572644\\
1131	0.540240319446607\\
1141	0.5212642080784\\
1151	0.62731669901894\\
1161	0.668880676042464\\
1171	0.690797106239011\\
1181	0.67884956728595\\
1191	0.660739912682291\\
1201	0.627031871712832\\
1211	0.769901202619798\\
1221	0.688790055935228\\
1231	0.699326545423896\\
1241	0.696184478354271\\
1251	0.707559072834895\\
1261	0.689197636065468\\
1271	0.632812100616542\\
1281	0.646889798594436\\
1291	0.689068789888402\\
1301	0.600358741687979\\
1311	0.636516819208824\\
1321	0.600705760578509\\
1331	0.563306466837671\\
1341	0.532909970332772\\
1351	0.473818328990928\\
1361	0.58984997787544\\
1371	0.515854175539343\\
1381	0.509668885230047\\
1391	0.5075920612676\\
1401	0.449850356069117\\
1411	0.523266339641981\\
1421	0.429071537159563\\
1431	0.410509891499599\\
1441	0.514774913867726\\
1451	0.441363284360712\\
1461	0.45622017241145\\
1471	0.4599861114303\\
1481	0.466900204718291\\
1491	0.510435713874393\\
1501	0.49033829184071\\
1511	0.474095592200298\\
1521	0.567837566007699\\
1531	0.51021230342192\\
1541	0.557462145524127\\
1551	0.532201028682435\\
1561	0.58161155649475\\
1571	0.526845389908777\\
1581	0.525948039981258\\
1591	0.556707774262285\\
1601	0.52745317762366\\
1611	0.654597335376608\\
1621	0.592764177327926\\
1631	0.617002199893405\\
1641	0.574260005871748\\
1651	0.626740577089601\\
1661	0.576244062633962\\
1671	0.584589477980064\\
1681	0.579677050032445\\
1691	0.583769484517974\\
1701	0.700732293328477\\
1711	0.621399711836332\\
1721	0.660189592517877\\
1731	0.553481441250592\\
1741	0.614196643597141\\
1751	0.557828586521261\\
1761	0.556359535084696\\
1771	0.536962683698032\\
1781	0.542272891826439\\
1791	0.640576063208605\\
1801	0.582746398777531\\
1811	0.597316013298598\\
1821	0.558207917507068\\
1831	0.587542353340851\\
1841	0.565684941313769\\
1851	0.541589298704725\\
1861	0.535785073179913\\
1871	0.522269293293599\\
1881	0.545812754251353\\
1891	0.562582877806197\\
1901	0.47089792743682\\
1911	0.529555514041\\
1921	0.633413063136565\\
1931	0.623442714270842\\
1941	0.613147238200558\\
1951	0.604246892872125\\
1961	0.601865587818997\\
1971	0.643283029971817\\
1981	0.657237309980795\\
1991	0.673120959963246\\
2001	0.707065182020056\\
2011	0.764506484459024\\
2021	0.705504328294664\\
2031	0.733390739066582\\
2041	0.738377298589\\
2051	0.678980621221195\\
2061	0.759102046195306\\
2071	0.771343897858167\\
2081	0.705901449534478\\
2091	0.754948747060175\\
2101	0.809713854819981\\
2111	0.708850052898921\\
2121	0.716637770265051\\
2131	0.712621891258371\\
2141	0.68415396740906\\
2151	0.727375931346267\\
2161	0.755615383253783\\
2171	0.741674199232235\\
2181	0.810292680529524\\
2191	0.719580332191385\\
2201	0.729093848843344\\
2211	0.774133398932714\\
2221	0.78386805281792\\
2231	0.765520143418382\\
2241	0.840309241080689\\
2251	0.777566264835406\\
2261	0.766651654438266\\
2271	0.748483462816043\\
2281	0.89970788599998\\
2291	0.787024350856288\\
2301	0.822145491615143\\
2311	0.807453052189016\\
2321	0.770589184447141\\
2331	0.837577094171195\\
2341	0.825072118096363\\
2351	0.748718141502999\\
2361	0.829470437848204\\
2371	0.754349860925235\\
2381	0.816789118232358\\
2391	0.769266513502585\\
2401	0.740678024546185\\
2411	0.760396419668332\\
2421	0.799764595057686\\
2431	0.78043353841286\\
2441	0.763119466129274\\
2451	0.769341266647145\\
2461	0.84445723297608\\
2471	0.75680370826899\\
2481	0.762379742700985\\
2491	0.728743731821029\\
2501	0.71387337063725\\
2511	0.786895508459505\\
2521	0.7536224123728\\
2531	0.694149964726946\\
2541	0.721312016886074\\
2551	0.801280009321303\\
2561	0.727833545367322\\
2571	0.745187046936552\\
2581	0.710094705002807\\
2591	0.672380875702785\\
2601	0.699148166505423\\
2611	0.650042877333456\\
2621	0.658822194479515\\
2631	0.644114983580229\\
2641	0.766198097751403\\
2651	0.632518167748227\\
2661	0.630807382190884\\
2671	0.566305297169131\\
2681	0.565822210186344\\
2691	0.629945678428058\\
2701	0.582228445486013\\
2711	0.584418110218553\\
2721	0.559780255682558\\
2731	0.649442399154367\\
2741	0.579457833602359\\
2751	0.491839278899639\\
2761	0.514749220336751\\
2771	0.503567431727043\\
2781	0.505020037873945\\
2791	0.439282270913751\\
2801	0.530449563832609\\
2811	0.464457311377836\\
2821	0.582324529821084\\
2831	0.525525782891573\\
2841	0.513911880392856\\
2851	0.514289049528925\\
2861	0.539906598306612\\
2871	0.524409229469266\\
2881	0.445875744290862\\
2891	0.550552008823086\\
2901	0.486006169601777\\
2911	0.523547090443979\\
2921	0.493263192231944\\
2931	0.469540804029046\\
2941	0.453826623129428\\
2951	0.517075412479102\\
2961	0.434868247254219\\
2971	0.427560575012006\\
2981	0.390903540924514\\
2991	0.464516172126564\\
3001	0.408581762899757\\
3011	0.383585961776072\\
3021	0.303459399970277\\
3031	0.450313263200822\\
3041	0.249677298719213\\
3051	0.335632055063469\\
3061	0.439734542484084\\
3071	0.229021922670673\\
3081	0.304385128471916\\
3091	0.116324903363386\\
3101	0.0787802303419587\\
3111	0.0890690478279164\\
3121	0.0203129983779579\\
3131	0.10015313321697\\
3141	0.0833508681963031\\
3151	-0.0579091113560655\\
3161	0.0525982725689138\\
3171	-0.0364289040680877\\
3181	0.021148562439908\\
3191	-0.00195110733771442\\
3201	-0.0566455966229312\\
3211	-0.00347482598479298\\
3221	-0.0613946083565627\\
3231	0.0120599004725559\\
3241	-0.0611883269311122\\
3251	-0.018299075677074\\
3261	-0.079957266499467\\
3271	-0.104462549924177\\
3281	-0.181853519791347\\
3291	-0.185019843952996\\
3301	-0.132356250852335\\
3311	-0.20617361174663\\
3321	-0.0237708225347202\\
3331	-0.130564677532887\\
3341	-0.0874097112210191\\
3351	-0.203155566507468\\
3361	-0.203050205438384\\
3371	-0.282430916719492\\
3381	-0.176201704556777\\
3391	-0.343750032405326\\
3401	-0.324787309764008\\
3411	-0.373665732677252\\
3421	-0.354503035581622\\
3431	-0.590955573393554\\
3441	-0.601773615338458\\
3451	-0.730384893635327\\
3461	-0.384885856090131\\
3471	-0.549278990058539\\
3481	-0.492049714422937\\
3491	-0.652348525751553\\
3501	-0.65671676992085\\
3511	-0.720732308081659\\
3521	-0.782958931409418\\
3531	-0.671815914421946\\
3541	-0.516220069467122\\
3551	-0.548903650620901\\
3561	-0.548893460909122\\
3571	-0.79956705127869\\
3581	-0.767738111811499\\
};

\addplot [PStyle3]
  table[row sep=crcr]{%
1	-0.706321969102762\\
11	-0.630943734472944\\
21	-0.462812629691885\\
31	-0.493839139359804\\
41	-0.544177316776064\\
51	-0.605197114106234\\
61	-0.675711000003397\\
71	-0.675495537555893\\
81	-0.674439622490284\\
91	-0.612442439133509\\
101	-0.496427916370961\\
111	-0.482497655338511\\
121	-0.565405159607347\\
131	-0.529599621878585\\
141	-0.412972351223239\\
151	-0.36972770896789\\
161	-0.428673797301026\\
171	-0.333237402847869\\
181	-0.265554279836156\\
191	-0.231133248874607\\
201	-0.264288118964234\\
211	-0.204763435116552\\
221	-0.210782887946909\\
231	-0.10535547925525\\
241	-0.113857319791341\\
251	-0.102589106073282\\
261	-0.160881138301702\\
271	-0.230521501198841\\
281	-0.0527279598246213\\
291	-0.0135624139179013\\
301	0.0337426856166266\\
311	0.0344367465596731\\
321	-0.0521513458541145\\
331	-0.136268539526361\\
341	-0.0632849747464467\\
351	-0.0646113413276901\\
361	0.0080803444624129\\
371	-0.012246986082698\\
381	-0.132822340234116\\
391	-0.0801369332765414\\
401	-0.115816200289734\\
411	-0.172226874269128\\
421	-0.17492889555311\\
431	-0.218982767651628\\
441	-0.0196075356477974\\
451	-0.0204277076347276\\
461	-0.0852985626042051\\
471	-0.213249701297319\\
481	-0.221645623491977\\
491	-0.219223928190038\\
501	-0.324255589170659\\
511	-0.216594413389997\\
521	-0.337415280482125\\
531	-0.286833363444491\\
541	-0.218633071112551\\
551	-0.147137358052337\\
561	-0.29858318346698\\
571	-0.313347037386269\\
581	-0.191310296690075\\
591	-0.309294681086534\\
601	-0.275922750393602\\
611	-0.215051120862807\\
621	-0.125848065830384\\
631	-0.0641606981931224\\
641	-0.186233448379866\\
651	-0.191525792638381\\
661	0.0122834102729786\\
671	-0.0786229586655822\\
681	-0.109439107281609\\
691	-0.189404701893059\\
701	-0.17814333084863\\
711	-0.23539565540219\\
721	-0.176147954568301\\
731	-0.187747236118104\\
741	-0.17902964123333\\
751	-0.167341356350365\\
761	-0.262258693197533\\
771	-0.134077724119517\\
781	-0.044670660696298\\
791	-0.053285787881388\\
801	-0.114579498355826\\
811	-0.123024270375486\\
821	-0.192989825390822\\
831	-0.115027064889508\\
841	-0.0903640708999476\\
851	0.0107294528332503\\
861	-0.0790849562473206\\
871	-0.0804385680094484\\
881	-0.0662880048380828\\
891	-0.0716389858447048\\
901	-0.0181728609414921\\
911	-0.0193832330706162\\
921	-0.0424500633035704\\
931	-0.0098004683352555\\
941	0.0477263922348042\\
951	-0.00568209404691278\\
961	-0.0521426749860765\\
971	-0.107048602122413\\
981	-0.0918658294208569\\
991	-0.0451029911980986\\
1001	-0.109694286946149\\
1011	0.053419795623298\\
1021	-0.0947892984856857\\
1031	-0.150709264362333\\
1041	-0.162143358920858\\
1051	-0.127446027286314\\
1061	-0.185602603678677\\
1071	-0.0409353844642623\\
1081	-0.0931977981267948\\
1091	-0.0880424387112995\\
1101	-0.087799135570749\\
1111	-0.0541921934070737\\
1121	-0.0670395913905968\\
1131	-0.0941197876704298\\
1141	-0.113095899038637\\
1151	-0.00704340809809645\\
1161	0.0345205689254271\\
1171	0.0564369991219745\\
1181	0.0444894601689135\\
1191	0.0263798055652545\\
1201	-0.00732823540420502\\
1211	0.135541095502761\\
1221	0.0544299488181917\\
1231	0.0649664383068594\\
1241	0.0618243712372341\\
1251	0.0731989657178586\\
1261	0.0548375289484311\\
1271	-0.00154800650049469\\
1281	0.0125296914773998\\
1291	0.0547086827713654\\
1301	-0.0340013654290574\\
1311	0.0021567120917878\\
1321	-0.0336543465385277\\
1331	-0.0710536402793654\\
1341	-0.101450136784265\\
1351	-0.160541778126109\\
1361	-0.044510129241597\\
1371	-0.118505931577694\\
1381	-0.124691221886989\\
1391	-0.126768045849437\\
1401	-0.18450975104792\\
1411	-0.111093767475056\\
1421	-0.205288569957474\\
1431	-0.223850215617438\\
1441	-0.11958519324931\\
1451	-0.192996822756325\\
1461	-0.178139934705587\\
1471	-0.174373995686737\\
1481	-0.167459902398746\\
1491	-0.123924393242644\\
1501	-0.144021815276327\\
1511	-0.160264514916739\\
1521	-0.0665225411093379\\
1531	-0.124147803695117\\
1541	-0.0768979615929093\\
1551	-0.102159078434601\\
1561	-0.052748550622286\\
1571	-0.10751471720826\\
1581	-0.108412067135778\\
1591	-0.0776523328547518\\
1601	-0.106906929493377\\
1611	0.0202372282595719\\
1621	-0.0415959297891102\\
1631	-0.0173579072236316\\
1641	-0.0601001012452888\\
1651	-0.0076195300274351\\
1661	-0.0581160444830748\\
1671	-0.0497706291369729\\
1681	-0.0546830570845916\\
1691	-0.0505906225990622\\
1701	0.0663721862114403\\
1711	-0.0129603952807047\\
1721	0.0258294854008405\\
1731	-0.0808786658664449\\
1741	-0.0201634635198961\\
1751	-0.0765315205957755\\
1761	-0.0780005720323403\\
1771	-0.0973974234190051\\
1781	-0.0920872152905976\\
1791	0.006215956091568\\
1801	-0.0516137083395056\\
1811	-0.037044093818438\\
1821	-0.0761521896099684\\
1831	-0.0468177537761857\\
1841	-0.0686751658032673\\
1851	-0.092770808412312\\
1861	-0.0985750339371238\\
1871	-0.112090813823438\\
1881	-0.0885473528656833\\
1891	-0.0717772293108396\\
1901	-0.163462179680216\\
1911	-0.104804593076037\\
1921	-0.000947043980471629\\
1931	-0.0109173928461949\\
1941	-0.0212128689164787\\
1951	-0.030113214244912\\
1961	-0.0324945192980394\\
1971	0.00892292285478069\\
1981	0.0228772028637585\\
1991	0.0387608528462094\\
2001	0.072705074903019\\
2011	0.130146377341988\\
2021	0.0711442211776272\\
2031	0.0990306319495454\\
2041	0.104017191471963\\
2051	0.044620514104158\\
2061	0.12474193907827\\
2071	0.136983790741131\\
2081	0.0715413424174416\\
2091	0.120588639943138\\
2101	0.175353747702944\\
2111	0.0744899457818844\\
2121	0.0822776631480143\\
2131	0.0782617841413343\\
2141	0.0497938602920237\\
2151	0.0930158242292305\\
2161	0.121255276136746\\
2171	0.107314092115198\\
2181	0.175932573412487\\
2191	0.0852202250743482\\
2201	0.094733741726307\\
2211	0.139773291815677\\
2221	0.149507945700883\\
2231	0.131160036301346\\
2241	0.205949133963652\\
2251	0.14320615771837\\
2261	0.132291547321229\\
2271	0.114123355699007\\
2281	0.265347778882943\\
2291	0.152664243739251\\
2301	0.187785384498106\\
2311	0.173092945071979\\
2321	0.136229077330105\\
2331	0.203216987054158\\
2341	0.190712010979326\\
2351	0.114358034385962\\
2361	0.195110330731167\\
2371	0.119989753808198\\
2381	0.182429011115321\\
2391	0.134906406385549\\
2401	0.106317917429149\\
2411	0.126036312551295\\
2421	0.165404487940649\\
2431	0.146073431295824\\
2441	0.128759359012238\\
2451	0.134981159530108\\
2461	0.210097125859043\\
2471	0.122443601151954\\
2481	0.128019635583948\\
2491	0.0943836247039924\\
2501	0.0795132635202136\\
2511	0.152535401342468\\
2521	0.119262305255764\\
2531	0.0597898576099097\\
2541	0.0869519097690371\\
2551	0.166919902204267\\
2561	0.093473438250286\\
2571	0.110826939819515\\
2581	0.0757345978857707\\
2591	0.0380207685857481\\
2601	0.0647880593883866\\
2611	0.0156827702164195\\
2621	0.0244620873624781\\
2631	0.00975487646319206\\
2641	0.131837990634366\\
2651	-0.00184193936880928\\
2661	-0.00355272492615288\\
2671	-0.0680548099479057\\
2681	-0.0685378969306929\\
2691	-0.00441442868897868\\
2701	-0.0521316616310236\\
2711	-0.0499419968984839\\
2721	-0.0745798514344786\\
2731	0.01508229203733\\
2741	-0.0549022735146771\\
2751	-0.142520828217397\\
2761	-0.119610886780286\\
2771	-0.130792675389994\\
2781	-0.129340069243092\\
2791	-0.195077836203286\\
2801	-0.103910543284427\\
2811	-0.1699027957392\\
2821	-0.0520355772959525\\
2831	-0.108834324225464\\
2841	-0.12044822672418\\
2851	-0.120071057588112\\
2861	-0.0944535088104246\\
2871	-0.10995087764777\\
2881	-0.188484362826175\\
2891	-0.083808098293951\\
2901	-0.14835393751526\\
2911	-0.110813016673058\\
2921	-0.141096914885093\\
2931	-0.16481930308799\\
2941	-0.180533483987609\\
2951	-0.117284694637935\\
2961	-0.199491859862817\\
2971	-0.206799532105031\\
2981	-0.243456566192523\\
2991	-0.169843934990472\\
3001	-0.22577834421728\\
3011	-0.250774145340965\\
3021	-0.330900707146759\\
3031	-0.184046843916215\\
3041	-0.384682808397824\\
3051	-0.298728052053567\\
3061	-0.194625564632952\\
3071	-0.405338184446364\\
3081	-0.329974978645121\\
3091	-0.518035203753651\\
3101	-0.555579876775078\\
3111	-0.54529105928912\\
3121	-0.614047108739079\\
3131	-0.534206973900066\\
3141	-0.551009238920734\\
3151	-0.692269218473102\\
3161	-0.581761834548123\\
3171	-0.670789011185124\\
3181	-0.613211544677128\\
3191	-0.636311214454751\\
3201	-0.691005703739968\\
3211	-0.637834933101829\\
3221	-0.695754715473599\\
3231	-0.622300206644481\\
3241	-0.695548434048149\\
3251	-0.652659182794111\\
3261	-0.714317373616504\\
3271	-0.738822657041213\\
3281	-0.816213626908384\\
3291	-0.819379951070033\\
3301	-0.766716357969372\\
3311	-0.840533718863667\\
3321	-0.658130929651757\\
3331	-0.764924784649924\\
3341	-0.721769818338056\\
3351	-0.837515673624505\\
3361	-0.837410312555422\\
3371	-0.916791023836529\\
3381	-0.810561811673813\\
3391	-0.978110139522363\\
3401	-0.959147416881045\\
3411	-1.00802583979429\\
3421	-0.988863142698659\\
3431	-1.22531568051059\\
3441	-1.2361337224555\\
3451	-1.36474500075236\\
3461	-1.01924596320717\\
3471	-1.18363909717558\\
3481	-1.12640982153997\\
3491	-1.28670863286859\\
3501	-1.29107687703789\\
3511	-1.35509241519869\\
3521	-1.41731903852645\\
3531	-1.30617602153898\\
3541	-1.15058017658416\\
3551	-1.18326375773794\\
3561	-1.18325356802616\\
3571	-1.43392715839573\\
3581	-1.40209821892854\\
};


==> figures/results/ZS_x.tikz <==
\addplot [PStyle1]
  table[row sep=crcr]{%
1	-0.0454\\
11	-0.0579\\
21	-0.0857\\
31	-0.1045\\
41	-0.1182\\
51	-0.148\\
61	-0.1715\\
71	-0.1914\\
81	-0.2363\\
91	-0.2607\\
101	-0.2962\\
111	-0.3248\\
121	-0.3843\\
131	-0.4255\\
141	-0.4856\\
151	-0.5221\\
161	-0.5705\\
171	-0.6078\\
181	-0.6251\\
191	-0.6415\\
201	-0.6471\\
211	-0.654\\
221	-0.6577\\
231	-0.6585\\
241	-0.6531\\
251	-0.6435\\
261	-0.6339\\
271	-0.6254\\
281	-0.6209\\
291	-0.6175\\
301	-0.6126\\
311	-0.6122\\
321	-0.6136\\
331	-0.6224\\
341	-0.6315\\
351	-0.6401\\
361	-0.66\\
371	-0.6807\\
381	-0.6977\\
391	-0.7241\\
401	-0.7342\\
411	-0.7552\\
421	-0.7784\\
431	-0.7981\\
441	-0.8235\\
451	-0.8527\\
461	-0.884\\
471	-0.9154\\
481	-0.949\\
491	-0.977\\
501	-1.0023\\
511	-1.0215\\
521	-1.043\\
531	-1.0682\\
541	-1.1092\\
551	-1.1527\\
561	-1.2113\\
571	-1.2756\\
581	-1.3264\\
591	-1.3864\\
601	-1.4322\\
611	-1.4768\\
621	-1.5234\\
631	-1.5599\\
641	-1.5794\\
651	-1.6309\\
661	-1.6612\\
671	-1.7078\\
681	-1.762\\
691	-1.8058\\
701	-1.8283\\
711	-1.8568\\
721	-1.8764\\
731	-1.9179\\
741	-1.9435\\
751	-1.9614\\
761	-2.0028\\
771	-2.0502\\
781	-2.0932\\
791	-2.1462\\
801	-2.2023\\
811	-2.2282\\
821	-2.261\\
831	-2.2864\\
841	-2.3295\\
851	-2.3693\\
861	-2.392\\
871	-2.4141\\
881	-2.4328\\
891	-2.4642\\
901	-2.4881\\
911	-2.524\\
921	-2.5399\\
931	-2.561\\
941	-2.5833\\
951	-2.6133\\
961	-2.636\\
971	-2.6518\\
981	-2.6847\\
991	-2.7097\\
1001	-2.7281\\
1011	-2.7557\\
1021	-2.7852\\
1031	-2.8203\\
1041	-2.8536\\
1051	-2.8634\\
1061	-2.8863\\
1071	-2.9108\\
1081	-2.9299\\
1091	-2.9728\\
1101	-2.9813\\
1111	-3.0282\\
1121	-3.0428\\
1131	-3.0684\\
1141	-3.0983\\
1151	-3.11\\
1161	-3.1372\\
1171	-3.1549\\
1181	-3.1841\\
1191	-3.2052\\
1201	-3.2143\\
1211	-3.2288\\
1221	-3.2359\\
1231	-3.2527\\
1241	-3.2667\\
1251	-3.2843\\
1261	-3.2925\\
1271	-3.3011\\
1281	-3.3243\\
1291	-3.327\\
1301	-3.3367\\
1311	-3.3579\\
1321	-3.366\\
1331	-3.3858\\
1341	-3.4025\\
1351	-3.4152\\
1361	-3.4357\\
1371	-3.4534\\
1381	-3.4589\\
1391	-3.4816\\
1401	-3.4898\\
1411	-3.5036\\
1421	-3.5156\\
1431	-3.5241\\
1441	-3.5294\\
1451	-3.5351\\
1461	-3.5388\\
1471	-3.5425\\
1481	-3.5452\\
1491	-3.5481\\
1501	-3.5495\\
1511	-3.5471\\
1521	-3.5431\\
1531	-3.5386\\
1541	-3.5341\\
1551	-3.5329\\
1561	-3.5337\\
1571	-3.5332\\
1581	-3.5319\\
1591	-3.5223\\
1601	-3.5156\\
1611	-3.5064\\
1621	-3.4992\\
1631	-3.4943\\
1641	-3.4907\\
1651	-3.4875\\
1661	-3.4844\\
1671	-3.4809\\
1681	-3.4776\\
1691	-3.4772\\
1701	-3.4772\\
1711	-3.4789\\
1721	-3.4802\\
1731	-3.4847\\
1741	-3.4885\\
1751	-3.4928\\
1761	-3.4959\\
1771	-3.5089\\
1781	-3.5135\\
1791	-3.5304\\
1801	-3.5413\\
1811	-3.5503\\
1821	-3.5552\\
1831	-3.5649\\
1841	-3.5812\\
1851	-3.5894\\
1861	-3.5944\\
1871	-3.5944\\
1881	-3.5944\\
1891	-3.5944\\
1901	-3.5944\\
1911	-3.5944\\
1921	-3.5944\\
1931	-3.5944\\
1941	-3.5944\\
1951	-3.6713\\
1961	-3.6713\\
1971	-3.6713\\
1981	-3.6713\\
1991	-3.6713\\
2001	-3.6713\\
2011	-3.6713\\
2021	-3.6713\\
2031	-3.6713\\
2041	-3.6713\\
2051	-3.6764\\
2061	-3.6893\\
2071	-3.7005\\
2081	-3.7121\\
2091	-3.7209\\
2101	-3.7387\\
2111	-3.749\\
2121	-3.76\\
2131	-3.7848\\
2141	-3.795\\
2151	-3.8152\\
2161	-3.8303\\
2171	-3.8433\\
2181	-3.8513\\
2191	-3.8646\\
2201	-3.8706\\
2211	-3.8741\\
2221	-3.8804\\
2231	-3.8823\\
2241	-3.8848\\
2251	-3.8869\\
2261	-3.8889\\
2271	-3.8917\\
2281	-3.8938\\
2291	-3.8946\\
2301	-3.8962\\
2311	-3.8986\\
2321	-3.8977\\
2331	-3.8986\\
2341	-3.8992\\
2351	-3.8985\\
2361	-3.899\\
2371	-3.8994\\
2381	-3.9\\
2391	-3.8999\\
2401	-3.9006\\
2411	-3.901\\
2421	-3.9018\\
2431	-3.9019\\
2441	-3.9018\\
2451	-3.9021\\
2461	-3.9019\\
2471	-3.9024\\
2481	-3.9024\\
2491	-3.903\\
2501	-3.9028\\
2511	-3.9033\\
2521	-3.9033\\
2531	-3.9029\\
2541	-3.9023\\
2551	-3.9015\\
2561	-3.9007\\
2571	-3.8988\\
2581	-3.8984\\
2591	-3.8972\\
2601	-3.8951\\
2611	-3.8943\\
2621	-3.8931\\
2631	-3.8927\\
2641	-3.8916\\
2651	-3.8916\\
2661	-3.8914\\
2671	-3.8917\\
2681	-3.8919\\
2691	-3.8934\\
2701	-3.8946\\
2711	-3.897\\
2721	-3.8981\\
2731	-3.8996\\
2741	-3.9003\\
2751	-3.9023\\
2761	-3.9051\\
2771	-3.9089\\
2781	-3.9112\\
2791	-3.9118\\
2801	-3.9117\\
2811	-3.9109\\
2821	-3.9123\\
2831	-3.9126\\
2841	-3.9129\\
2851	-3.9124\\
2861	-3.9132\\
2871	-3.9134\\
2881	-3.9138\\
2891	-3.915\\
2901	-3.916\\
2911	-3.9199\\
2921	-3.9238\\
2931	-3.9264\\
2941	-3.9275\\
2951	-3.9319\\
2961	-3.9382\\
2971	-3.9446\\
2981	-3.9517\\
2991	-3.9615\\
3001	-3.9656\\
3011	-3.9716\\
3021	-3.9798\\
3031	-3.987\\
3041	-3.9953\\
3051	-3.999\\
3061	-4.0048\\
3071	-4.0068\\
3081	-4.0104\\
3091	-4.0132\\
3101	-4.0205\\
3111	-4.0238\\
3121	-4.0254\\
3131	-4.0253\\
3141	-4.0211\\
3151	-4.0201\\
3161	-4.017\\
3171	-4.0134\\
3181	-4.0103\\
3191	-4.0066\\
3201	-4.0019\\
3211	-3.993\\
3221	-3.9851\\
3231	-3.9768\\
3241	-3.9664\\
3251	-3.9572\\
3261	-3.9502\\
3271	-3.9416\\
3281	-3.9421\\
3291	-3.9415\\
3301	-3.9437\\
3311	-3.9485\\
3321	-3.9555\\
3331	-3.9643\\
3341	-3.977\\
3351	-3.9826\\
3361	-3.9945\\
3371	-4.0039\\
3381	-4.0122\\
3391	-4.0163\\
3401	-4.0187\\
3411	-4.0207\\
3421	-4.0229\\
3431	-4.0228\\
3441	-4.022\\
3451	-4.0203\\
3461	-4.0164\\
3471	-4.0134\\
3481	-4.0079\\
3491	-4.0012\\
3501	-3.9933\\
3511	-3.9852\\
3521	-3.9792\\
3531	-3.9756\\
3541	-3.9685\\
3551	-3.9638\\
3561	-3.9535\\
3571	-3.9463\\
3581	-3.9335\\
};\label{plots:ZS_x_1}

\addplot [PStyle2]
  table[row sep=crcr]{%
1	0.8739494\\
11	-0.18174948\\
21	0.10779426\\
31	0.18133315\\
41	0.11414211\\
51	0.02664028\\
61	0.0469339100000001\\
71	0.00435733000000008\\
81	0.0220993300000001\\
91	0.0157130800000001\\
101	-0.0197587999999999\\
111	-0.00682825999999995\\
121	-0.0779109399999999\\
131	-0.12809996\\
141	-0.13646646\\
151	-0.1999103\\
161	-0.32035531\\
171	-0.29937465\\
181	-0.30833329\\
191	-0.32807137\\
201	-0.32918496\\
211	-0.33082182\\
221	-0.34496404\\
231	-0.3722647\\
241	-0.33228369\\
251	-0.33090473\\
261	-0.35881729\\
271	-0.39655943\\
281	-0.36245419\\
291	-0.30545862\\
301	-0.31460251\\
311	-0.31655015\\
321	-0.33314778\\
331	-0.32129647\\
341	-0.32206388\\
351	-0.28805406\\
361	-0.30068667\\
371	-0.37028236\\
381	-0.44693853\\
391	-0.46471639\\
401	-0.44527436\\
411	-0.43485017\\
421	-0.43748779\\
431	-0.49466015\\
441	-0.55168177\\
451	-0.54770125\\
461	-0.53460444\\
471	-0.57492526\\
481	-0.64706744\\
491	-0.60693951\\
501	-0.69345154\\
511	-0.74338539\\
521	-0.77526052\\
531	-0.79831119\\
541	-0.7763104\\
551	-0.75626619\\
561	-0.79320867\\
571	-0.9336638\\
581	-0.94651527\\
591	-1.02011533\\
601	-0.99070926\\
611	-1.13990135\\
621	-1.0819077\\
631	-1.09365375\\
641	-1.12314088\\
651	-1.14475329\\
661	-1.20555944\\
671	-1.27846355\\
681	-1.28395255\\
691	-1.34089537\\
701	-1.43654819\\
711	-1.43965168\\
721	-1.49839778\\
731	-1.51303167\\
741	-1.53258915\\
751	-1.49138362\\
761	-1.51131864\\
771	-1.55106814\\
781	-1.58742411\\
791	-1.61502285\\
801	-1.67120643\\
811	-1.79465027\\
821	-1.814151\\
831	-1.92611451\\
841	-1.97045751\\
851	-1.94332952\\
861	-1.90943427\\
871	-1.91259427\\
881	-1.90824504\\
891	-1.95643659\\
901	-1.94816918\\
911	-2.01282163\\
921	-2.03451772\\
931	-2.0446548\\
941	-2.12593861\\
951	-2.17559309\\
961	-2.1689393\\
971	-2.20298476\\
981	-2.23592587\\
991	-2.24000282\\
1001	-2.26887007\\
1011	-2.27708549\\
1021	-2.34271998\\
1031	-2.38825889\\
1041	-2.40170975\\
1051	-2.41888995\\
1061	-2.48086948\\
1071	-2.47275038\\
1081	-2.54046555\\
1091	-2.59788103\\
1101	-2.59065862\\
1111	-2.62222738\\
1121	-2.63790603\\
1131	-2.6940958\\
1141	-2.69157023\\
1151	-2.74391217\\
1161	-2.75014181\\
1171	-2.76227899\\
1181	-2.79575105\\
1191	-2.80258889\\
1201	-2.84060879\\
1211	-2.83818884\\
1221	-2.88280935\\
1231	-2.87651367\\
1241	-2.90306802\\
1251	-2.90148563\\
1261	-2.92336841\\
1271	-2.90222664\\
1281	-2.95233388\\
1291	-2.96028776\\
1301	-2.97048707\\
1311	-2.94781966\\
1321	-2.95330472\\
1331	-2.97517557\\
1341	-2.98033876\\
1351	-3.00376244\\
1361	-2.99380894\\
1371	-3.04463286\\
1381	-3.04255385\\
1391	-3.03887219\\
1401	-3.07660503\\
1411	-3.12218518\\
1421	-3.11272116\\
1431	-3.14628\\
1441	-3.13747973\\
1451	-3.14642615\\
1461	-3.14846177\\
1471	-3.1602921\\
1481	-3.16914601\\
1491	-3.15082808\\
1501	-3.16981716\\
1511	-3.17029424\\
1521	-3.17262669\\
1531	-3.16641827\\
1541	-3.15897889\\
1551	-3.140835\\
1561	-3.13113995\\
1571	-3.10569472\\
1581	-3.10481067\\
1591	-3.1321413\\
1601	-3.1272964\\
1611	-3.12352343\\
1621	-3.13761802\\
1631	-3.13288255\\
1641	-3.11932917\\
1651	-3.11081715\\
1661	-3.1295764\\
1671	-3.12142105\\
1681	-3.12380524\\
1691	-3.11713285\\
1701	-3.11289735\\
1711	-3.13514633\\
1721	-3.122575\\
1731	-3.13571734\\
1741	-3.12760849\\
1751	-3.1272511\\
1761	-3.12139935\\
1771	-3.13842053\\
1781	-3.1480288\\
1791	-3.13684053\\
1801	-3.15680165\\
1811	-3.14536996\\
1821	-3.17218442\\
1831	-3.18327875\\
1841	-3.19023008\\
1851	-3.20484967\\
1861	-3.2063045\\
1871	-3.23149104\\
1881	-3.24283142\\
1891	-3.25860853\\
1901	-3.27227898\\
1911	-3.28151293\\
1921	-3.26819201\\
1931	-3.24465961\\
1941	-3.25006456\\
1951	-3.27002544\\
1961	-3.26591797\\
1971	-3.26111002\\
1981	-3.28674574\\
1991	-3.27365513\\
2001	-3.27360482\\
2011	-3.28188748\\
2021	-3.27614779\\
2031	-3.28652186\\
2041	-3.29054303\\
2051	-3.33828373\\
2061	-3.32883425\\
2071	-3.31767197\\
2081	-3.34422083\\
2091	-3.3900816\\
2101	-3.38409872\\
2111	-3.43244929\\
2121	-3.44359417\\
2131	-3.43100901\\
2141	-3.46882434\\
2151	-3.46419544\\
2161	-3.5071506\\
2171	-3.50108786\\
2181	-3.48313518\\
2191	-3.52116771\\
2201	-3.5725903\\
2211	-3.55908008\\
2221	-3.58001728\\
2231	-3.60086627\\
2241	-3.59023733\\
2251	-3.60506554\\
2261	-3.5851192\\
2271	-3.60088201\\
2281	-3.59356756\\
2291	-3.57436724\\
2301	-3.57412667\\
2311	-3.57100005\\
2321	-3.59889932\\
2331	-3.58989568\\
2341	-3.5853519\\
2351	-3.59989114\\
2361	-3.57221766\\
2371	-3.59795041\\
2381	-3.61716123\\
2391	-3.60872288\\
2401	-3.58199353\\
2411	-3.58776469\\
2421	-3.58193822\\
2431	-3.57725949\\
2441	-3.59333415\\
2451	-3.58688684\\
2461	-3.58949394\\
2471	-3.57455034\\
2481	-3.56921453\\
2491	-3.56043668\\
2501	-3.59075971\\
2511	-3.58082433\\
2521	-3.57433767\\
2531	-3.57398982\\
2541	-3.57628961\\
2551	-3.58867164\\
2561	-3.54009051\\
2571	-3.54209871\\
2581	-3.55861421\\
2591	-3.57543344\\
2601	-3.57895465\\
2611	-3.57912965\\
2621	-3.5599391\\
2631	-3.57675929\\
2641	-3.5688798\\
2651	-3.56274004\\
2661	-3.55047603\\
2671	-3.59777803\\
2681	-3.59092302\\
2691	-3.58235307\\
2701	-3.59556456\\
2711	-3.57684131\\
2721	-3.62353082\\
2731	-3.61884995\\
2741	-3.60587187\\
2751	-3.59557099\\
2761	-3.61542649\\
2771	-3.6071486\\
2781	-3.63733859\\
2791	-3.63104196\\
2801	-3.62120647\\
2811	-3.63128014\\
2821	-3.62717576\\
2831	-3.6229784\\
2841	-3.60617728\\
2851	-3.65657492\\
2861	-3.63457794\\
2871	-3.68264885\\
2881	-3.66455264\\
2891	-3.67167587\\
2901	-3.66416521\\
2911	-3.68649693\\
2921	-3.66547461\\
2931	-3.64047475\\
2941	-3.6513979\\
2951	-3.642415\\
2961	-3.66508288\\
2971	-3.64763732\\
2981	-3.68323488\\
2991	-3.67968459\\
3001	-3.68749733\\
3011	-3.65544219\\
3021	-3.72125835\\
3031	-3.66898198\\
3041	-3.70119972\\
3051	-3.71341152\\
3061	-3.70903225\\
3071	-3.76268597\\
3081	-3.761553\\
3091	-3.79301901\\
3101	-3.76069374\\
3111	-3.79987926\\
3121	-3.79420252\\
3131	-3.79704733\\
3141	-3.78582926\\
3151	-3.78015156\\
3161	-3.76529188\\
3171	-3.76366348\\
3181	-3.74552794\\
3191	-3.71087666\\
3201	-3.76855154\\
3211	-3.73862476\\
3221	-3.73597116\\
3231	-3.69976134\\
3241	-3.70289297\\
3251	-3.7013485\\
3261	-3.66853399\\
3271	-3.64524646\\
3281	-3.62244434\\
3291	-3.64308901\\
3301	-3.64372225\\
3311	-3.66740818\\
3321	-3.66306849\\
3331	-3.71187468\\
3341	-3.7117774\\
3351	-3.71844025\\
3361	-3.71503801\\
3371	-3.77364178\\
3381	-3.76543827\\
3391	-3.72304459\\
3401	-3.7165081\\
3411	-3.73334522\\
3421	-3.73281546\\
3431	-3.72657175\\
3441	-3.70205564\\
3451	-3.71110172\\
3461	-3.67766924\\
3471	-3.69343562\\
3481	-3.66318293\\
3491	-3.61827083\\
3501	-3.61762781\\
3511	-3.58323975\\
3521	-3.57721777\\
3531	-3.63000293\\
3541	-3.61315651\\
3551	-3.62439675\\
3561	-3.62448521\\
3571	-3.59484048\\
3581	-3.59374757\\
};\label{plots:ZS_x_2}

\addplot [PStyle3]
  table[row sep=crcr]{%
1	0.2739494\\
11	-0.78174948\\
21	-0.49220574\\
31	-0.41866685\\
41	-0.48585789\\
51	-0.57335972\\
61	-0.55306609\\
71	-0.59564267\\
81	-0.57790067\\
91	-0.58428692\\
101	-0.6197588\\
111	-0.60682826\\
121	-0.67791094\\
131	-0.72809996\\
141	-0.73646646\\
151	-0.7999103\\
161	-0.92035531\\
171	-0.89937465\\
181	-0.90833329\\
191	-0.92807137\\
201	-0.92918496\\
211	-0.93082182\\
221	-0.94496404\\
231	-0.9722647\\
241	-0.93228369\\
251	-0.93090473\\
261	-0.95881729\\
271	-0.99655943\\
281	-0.96245419\\
291	-0.90545862\\
301	-0.91460251\\
311	-0.91655015\\
321	-0.93314778\\
331	-0.92129647\\
341	-0.92206388\\
351	-0.88805406\\
361	-0.90068667\\
371	-0.97028236\\
381	-1.04693853\\
391	-1.06471639\\
401	-1.04527436\\
411	-1.03485017\\
421	-1.03748779\\
431	-1.09466015\\
441	-1.15168177\\
451	-1.14770125\\
461	-1.13460444\\
471	-1.17492526\\
481	-1.24706744\\
491	-1.20693951\\
501	-1.29345154\\
511	-1.34338539\\
521	-1.37526052\\
531	-1.39831119\\
541	-1.3763104\\
551	-1.35626619\\
561	-1.39320867\\
571	-1.5336638\\
581	-1.54651527\\
591	-1.62011533\\
601	-1.59070926\\
611	-1.73990135\\
621	-1.6819077\\
631	-1.69365375\\
641	-1.72314088\\
651	-1.74475329\\
661	-1.80555944\\
671	-1.87846355\\
681	-1.88395255\\
691	-1.94089537\\
701	-2.03654819\\
711	-2.03965168\\
721	-2.09839778\\
731	-2.11303167\\
741	-2.13258915\\
751	-2.09138362\\
761	-2.11131864\\
771	-2.15106814\\
781	-2.18742411\\
791	-2.21502285\\
801	-2.27120643\\
811	-2.39465027\\
821	-2.414151\\
831	-2.52611451\\
841	-2.57045751\\
851	-2.54332952\\
861	-2.50943427\\
871	-2.51259427\\
881	-2.50824504\\
891	-2.55643659\\
901	-2.54816918\\
911	-2.61282163\\
921	-2.63451772\\
931	-2.6446548\\
941	-2.72593861\\
951	-2.77559309\\
961	-2.7689393\\
971	-2.80298476\\
981	-2.83592587\\
991	-2.84000282\\
1001	-2.86887007\\
1011	-2.87708549\\
1021	-2.94271998\\
1031	-2.98825889\\
1041	-3.00170975\\
1051	-3.01888995\\
1061	-3.08086948\\
1071	-3.07275038\\
1081	-3.14046555\\
1091	-3.19788103\\
1101	-3.19065862\\
1111	-3.22222738\\
1121	-3.23790603\\
1131	-3.2940958\\
1141	-3.29157023\\
1151	-3.34391217\\
1161	-3.35014181\\
1171	-3.36227899\\
1181	-3.39575105\\
1191	-3.40258889\\
1201	-3.44060879\\
1211	-3.43818884\\
1221	-3.48280935\\
1231	-3.47651367\\
1241	-3.50306802\\
1251	-3.50148563\\
1261	-3.52336841\\
1271	-3.50222664\\
1281	-3.55233388\\
1291	-3.56028776\\
1301	-3.57048707\\
1311	-3.54781966\\
1321	-3.55330472\\
1331	-3.57517557\\
1341	-3.58033876\\
1351	-3.60376244\\
1361	-3.59380894\\
1371	-3.64463286\\
1381	-3.64255385\\
1391	-3.63887219\\
1401	-3.67660503\\
1411	-3.72218518\\
1421	-3.71272116\\
1431	-3.74628\\
1441	-3.73747973\\
1451	-3.74642615\\
1461	-3.74846177\\
1471	-3.7602921\\
1481	-3.76914601\\
1491	-3.75082808\\
1501	-3.76981716\\
1511	-3.77029424\\
1521	-3.77262669\\
1531	-3.76641827\\
1541	-3.75897889\\
1551	-3.740835\\
1561	-3.73113995\\
1571	-3.70569472\\
1581	-3.70481067\\
1591	-3.7321413\\
1601	-3.7272964\\
1611	-3.72352343\\
1621	-3.73761802\\
1631	-3.73288255\\
1641	-3.71932917\\
1651	-3.71081715\\
1661	-3.7295764\\
1671	-3.72142105\\
1681	-3.72380524\\
1691	-3.71713285\\
1701	-3.71289735\\
1711	-3.73514633\\
1721	-3.722575\\
1731	-3.73571734\\
1741	-3.72760849\\
1751	-3.7272511\\
1761	-3.72139935\\
1771	-3.73842053\\
1781	-3.7480288\\
1791	-3.73684053\\
1801	-3.75680165\\
1811	-3.74536996\\
1821	-3.77218442\\
1831	-3.78327875\\
1841	-3.79023008\\
1851	-3.80484967\\
1861	-3.8063045\\
1871	-3.83149104\\
1881	-3.84283142\\
1891	-3.85860853\\
1901	-3.87227898\\
1911	-3.88151293\\
1921	-3.86819201\\
1931	-3.84465961\\
1941	-3.85006456\\
1951	-3.87002544\\
1961	-3.86591797\\
1971	-3.86111002\\
1981	-3.88674574\\
1991	-3.87365513\\
2001	-3.87360482\\
2011	-3.88188748\\
2021	-3.87614779\\
2031	-3.88652186\\
2041	-3.89054303\\
2051	-3.93828373\\
2061	-3.92883425\\
2071	-3.91767197\\
2081	-3.94422083\\
2091	-3.9900816\\
2101	-3.98409872\\
2111	-4.03244929\\
2121	-4.04359417\\
2131	-4.03100901\\
2141	-4.06882434\\
2151	-4.06419544\\
2161	-4.1071506\\
2171	-4.10108786\\
2181	-4.08313518\\
2191	-4.12116771\\
2201	-4.1725903\\
2211	-4.15908008\\
2221	-4.18001728\\
2231	-4.20086627\\
2241	-4.19023733\\
2251	-4.20506554\\
2261	-4.1851192\\
2271	-4.20088201\\
2281	-4.19356756\\
2291	-4.17436724\\
2301	-4.17412667\\
2311	-4.17100005\\
2321	-4.19889932\\
2331	-4.18989568\\
2341	-4.1853519\\
2351	-4.19989114\\
2361	-4.17221766\\
2371	-4.19795041\\
2381	-4.21716123\\
2391	-4.20872288\\
2401	-4.18199353\\
2411	-4.18776469\\
2421	-4.18193822\\
2431	-4.17725949\\
2441	-4.19333415\\
2451	-4.18688684\\
2461	-4.18949394\\
2471	-4.17455034\\
2481	-4.16921453\\
2491	-4.16043668\\
2501	-4.19075971\\
2511	-4.18082433\\
2521	-4.17433767\\
2531	-4.17398982\\
2541	-4.17628961\\
2551	-4.18867164\\
2561	-4.14009051\\
2571	-4.14209871\\
2581	-4.15861421\\
2591	-4.17543344\\
2601	-4.17895465\\
2611	-4.17912965\\
2621	-4.1599391\\
2631	-4.17675929\\
2641	-4.1688798\\
2651	-4.16274004\\
2661	-4.15047603\\
2671	-4.19777803\\
2681	-4.19092302\\
2691	-4.18235307\\
2701	-4.19556456\\
2711	-4.17684131\\
2721	-4.22353082\\
2731	-4.21884995\\
2741	-4.20587187\\
2751	-4.19557099\\
2761	-4.21542649\\
2771	-4.2071486\\
2781	-4.23733859\\
2791	-4.23104196\\
2801	-4.22120647\\
2811	-4.23128014\\
2821	-4.22717576\\
2831	-4.2229784\\
2841	-4.20617728\\
2851	-4.25657492\\
2861	-4.23457794\\
2871	-4.28264885\\
2881	-4.26455264\\
2891	-4.27167587\\
2901	-4.26416521\\
2911	-4.28649693\\
2921	-4.26547461\\
2931	-4.24047475\\
2941	-4.2513979\\
2951	-4.242415\\
2961	-4.26508288\\
2971	-4.24763732\\
2981	-4.28323488\\
2991	-4.27968459\\
3001	-4.28749733\\
3011	-4.25544219\\
3021	-4.32125835\\
3031	-4.26898198\\
3041	-4.30119972\\
3051	-4.31341152\\
3061	-4.30903225\\
3071	-4.36268597\\
3081	-4.361553\\
3091	-4.39301901\\
3101	-4.36069374\\
3111	-4.39987926\\
3121	-4.39420252\\
3131	-4.39704733\\
3141	-4.38582926\\
3151	-4.38015156\\
3161	-4.36529188\\
3171	-4.36366348\\
3181	-4.34552794\\
3191	-4.31087666\\
3201	-4.36855154\\
3211	-4.33862476\\
3221	-4.33597116\\
3231	-4.29976134\\
3241	-4.30289297\\
3251	-4.3013485\\
3261	-4.26853399\\
3271	-4.24524646\\
3281	-4.22244434\\
3291	-4.24308901\\
3301	-4.24372225\\
3311	-4.26740818\\
3321	-4.26306849\\
3331	-4.31187468\\
3341	-4.3117774\\
3351	-4.31844025\\
3361	-4.31503801\\
3371	-4.37364178\\
3381	-4.36543827\\
3391	-4.32304459\\
3401	-4.3165081\\
3411	-4.33334522\\
3421	-4.33281546\\
3431	-4.32657175\\
3441	-4.30205564\\
3451	-4.31110172\\
3461	-4.27766924\\
3471	-4.29343562\\
3481	-4.26318293\\
3491	-4.21827083\\
3501	-4.21762781\\
3511	-4.18323975\\
3521	-4.17721777\\
3531	-4.23000293\\
3541	-4.21315651\\
3551	-4.22439675\\
3561	-4.22448521\\
3571	-4.19484048\\
3581	-4.19374757\\
};\label{plots:ZS_x_3}

==> figures/results/ZS_y.tikz <==
\addplot [PStyle1]
  table[row sep=crcr]{%
1	1.7206\\
11	1.7215\\
21	1.7233\\
31	1.7239\\
41	1.7243\\
51	1.7246\\
61	1.7248\\
71	1.725\\
81	1.726\\
91	1.7256\\
101	1.725\\
111	1.724\\
121	1.7194\\
131	1.7144\\
141	1.7087\\
151	1.7053\\
161	1.7007\\
171	1.6972\\
181	1.6926\\
191	1.6846\\
201	1.6811\\
211	1.6779\\
221	1.6768\\
231	1.6775\\
241	1.6774\\
251	1.6742\\
261	1.6699\\
271	1.6689\\
281	1.6725\\
291	1.6758\\
301	1.6803\\
311	1.6816\\
321	1.6821\\
331	1.6829\\
341	1.6833\\
351	1.6833\\
361	1.6838\\
371	1.683\\
381	1.6849\\
391	1.6963\\
401	1.6998\\
411	1.7011\\
421	1.7019\\
431	1.7022\\
441	1.6982\\
451	1.6909\\
461	1.6854\\
471	1.6857\\
481	1.6871\\
491	1.691\\
501	1.6934\\
511	1.691\\
521	1.6883\\
531	1.6896\\
541	1.692\\
551	1.6918\\
561	1.6893\\
571	1.6855\\
581	1.6858\\
591	1.692\\
601	1.7035\\
611	1.7058\\
621	1.7078\\
631	1.7105\\
641	1.7096\\
651	1.7015\\
661	1.6964\\
671	1.6929\\
681	1.6948\\
691	1.6993\\
701	1.7016\\
711	1.7062\\
721	1.7091\\
731	1.7101\\
741	1.7103\\
751	1.7109\\
761	1.7119\\
771	1.7098\\
781	1.7058\\
791	1.7007\\
801	1.6946\\
811	1.6932\\
821	1.69\\
831	1.6856\\
841	1.6866\\
851	1.69\\
861	1.6879\\
871	1.6844\\
881	1.6833\\
891	1.6854\\
901	1.6842\\
911	1.6807\\
921	1.6795\\
931	1.6781\\
941	1.6759\\
951	1.6735\\
961	1.6729\\
971	1.6736\\
981	1.6745\\
991	1.677\\
1001	1.6795\\
1011	1.6805\\
1021	1.6789\\
1031	1.6765\\
1041	1.6785\\
1051	1.6792\\
1061	1.6817\\
1071	1.6809\\
1081	1.6787\\
1091	1.673\\
1101	1.6719\\
1111	1.6655\\
1121	1.6645\\
1131	1.6625\\
1141	1.6591\\
1151	1.6606\\
1161	1.6696\\
1171	1.6731\\
1181	1.6709\\
1191	1.6647\\
1201	1.6609\\
1211	1.6569\\
1221	1.6543\\
1231	1.6518\\
1241	1.6509\\
1251	1.6497\\
1261	1.6497\\
1271	1.6496\\
1281	1.6506\\
1291	1.6515\\
1301	1.6509\\
1311	1.6495\\
1321	1.6479\\
1331	1.646\\
1341	1.6466\\
1351	1.6466\\
1361	1.6445\\
1371	1.6426\\
1381	1.642\\
1391	1.6414\\
1401	1.6423\\
1411	1.6468\\
1421	1.655\\
1431	1.6603\\
1441	1.6625\\
1451	1.6641\\
1461	1.6646\\
1471	1.6646\\
1481	1.6646\\
1491	1.6636\\
1501	1.6601\\
1511	1.6573\\
1521	1.654\\
1531	1.6521\\
1541	1.6527\\
1551	1.6517\\
1561	1.6482\\
1571	1.642\\
1581	1.6395\\
1591	1.6308\\
1601	1.6293\\
1611	1.6281\\
1621	1.6269\\
1631	1.6254\\
1641	1.6235\\
1651	1.6223\\
1661	1.6216\\
1671	1.6209\\
1681	1.6208\\
1691	1.6209\\
1701	1.6206\\
1711	1.6203\\
1721	1.6212\\
1731	1.6221\\
1741	1.6242\\
1751	1.6273\\
1761	1.6304\\
1771	1.6387\\
1781	1.6401\\
1791	1.6446\\
1801	1.648\\
1811	1.6534\\
1821	1.658\\
1831	1.668\\
1841	1.6785\\
1851	1.6855\\
1861	1.6963\\
1871	1.6963\\
1881	1.6963\\
1891	1.6963\\
1901	1.6963\\
1911	1.6963\\
1921	1.6963\\
1931	1.6963\\
1941	1.6963\\
1951	1.696\\
1961	1.696\\
1971	1.696\\
1981	1.696\\
1991	1.696\\
2001	1.696\\
2011	1.696\\
2021	1.696\\
2031	1.696\\
2041	1.696\\
2051	1.7009\\
2061	1.7079\\
2071	1.71\\
2081	1.709\\
2091	1.7074\\
2101	1.7025\\
2111	1.6997\\
2121	1.6969\\
2131	1.691\\
2141	1.6889\\
2151	1.6878\\
2161	1.6879\\
2171	1.6874\\
2181	1.6866\\
2191	1.6855\\
2201	1.6853\\
2211	1.685\\
2221	1.6859\\
2231	1.6871\\
2241	1.6919\\
2251	1.6973\\
2261	1.7035\\
2271	1.7092\\
2281	1.7137\\
2291	1.7159\\
2301	1.7178\\
2311	1.7201\\
2321	1.7216\\
2331	1.7236\\
2341	1.7248\\
2351	1.7252\\
2361	1.7259\\
2371	1.7251\\
2381	1.726\\
2391	1.7258\\
2401	1.7251\\
2411	1.7249\\
2421	1.7239\\
2431	1.7228\\
2441	1.7215\\
2451	1.7209\\
2461	1.72\\
2471	1.7197\\
2481	1.7197\\
2491	1.7199\\
2501	1.72\\
2511	1.7204\\
2521	1.7203\\
2531	1.7199\\
2541	1.7192\\
2551	1.7185\\
2561	1.7182\\
2571	1.7174\\
2581	1.7174\\
2591	1.717\\
2601	1.7164\\
2611	1.7161\\
2621	1.7155\\
2631	1.7153\\
2641	1.7154\\
2651	1.7158\\
2661	1.7162\\
2671	1.717\\
2681	1.7169\\
2691	1.7158\\
2701	1.7138\\
2711	1.7108\\
2721	1.7082\\
2731	1.7022\\
2741	1.6997\\
2751	1.6966\\
2761	1.6952\\
2771	1.6946\\
2781	1.694\\
2791	1.694\\
2801	1.6948\\
2811	1.6958\\
2821	1.6988\\
2831	1.7003\\
2841	1.703\\
2851	1.703\\
2861	1.7033\\
2871	1.7014\\
2881	1.7001\\
2891	1.7007\\
2901	1.7021\\
2911	1.7048\\
2921	1.7047\\
2931	1.703\\
2941	1.7003\\
2951	1.6981\\
2961	1.6988\\
2971	1.7013\\
2981	1.7048\\
2991	1.7083\\
3001	1.709\\
3011	1.7078\\
3021	1.7075\\
3031	1.7089\\
3041	1.7104\\
3051	1.7109\\
3061	1.7118\\
3071	1.7113\\
3081	1.7098\\
3091	1.7077\\
3101	1.704\\
3111	1.7015\\
3121	1.6917\\
3131	1.687\\
3141	1.6728\\
3151	1.6711\\
3161	1.6649\\
3171	1.6596\\
3181	1.6545\\
3191	1.6488\\
3201	1.6428\\
3211	1.6377\\
3221	1.6366\\
3231	1.6365\\
3241	1.6396\\
3251	1.6435\\
3261	1.6468\\
3271	1.6547\\
3281	1.6646\\
3291	1.6703\\
3301	1.6751\\
3311	1.675\\
3321	1.6734\\
3331	1.6721\\
3341	1.6688\\
3351	1.668\\
3361	1.6669\\
3371	1.668\\
3381	1.6698\\
3391	1.6704\\
3401	1.6714\\
3411	1.6737\\
3421	1.6794\\
3431	1.682\\
3441	1.6874\\
3451	1.6912\\
3461	1.6947\\
3471	1.6965\\
3481	1.6958\\
3491	1.6941\\
3501	1.6931\\
3511	1.6923\\
3521	1.6919\\
3531	1.6938\\
3541	1.6943\\
3551	1.6948\\
3561	1.6933\\
3571	1.6941\\
3581	1.6951\\
};

\addplot [PStyle2]
  table[row sep=crcr]{%
1	2.37127045424601\\
11	2.94571552126957\\
21	2.92961824681854\\
31	2.93452988232064\\
41	2.9840312185392\\
51	2.84961223450254\\
61	2.61046933841074\\
71	2.54322012203793\\
81	2.52033919200467\\
91	2.50510839976291\\
101	2.58921821968645\\
111	2.59795630866868\\
121	2.5153659459565\\
131	2.52118424174521\\
141	2.43348538582859\\
151	2.45056610182989\\
161	2.47386226861207\\
171	2.36387548925064\\
181	2.37142226556235\\
191	2.34634619241392\\
201	2.32792072558337\\
211	2.43102065612824\\
221	2.44937753666948\\
231	2.36636804322164\\
241	2.32796457379204\\
251	2.32864999141612\\
261	2.33623429577062\\
271	2.34603369758096\\
281	2.32997330399237\\
291	2.33248720347731\\
301	2.31155281205674\\
311	2.30164329428727\\
321	2.48468932826147\\
331	2.4741454734318\\
341	2.4480633997695\\
351	2.43284165491378\\
361	2.39871108729313\\
371	2.46036248399775\\
381	2.52226184343159\\
391	2.46400193877921\\
401	2.44182816642692\\
411	2.45870655752649\\
421	2.47216839083505\\
431	2.45744922661772\\
441	2.38263922559498\\
451	2.35073523352356\\
461	2.35406632192792\\
471	2.44590590126683\\
481	2.39992730743389\\
491	2.39716905676079\\
501	2.42930309796526\\
511	2.46567994405875\\
521	2.43632130193555\\
531	2.40268251755968\\
541	2.40765850106961\\
551	2.38472523501734\\
561	2.52193383284925\\
571	2.4526469908763\\
581	2.47070733864813\\
591	2.42002259187543\\
601	2.56435590580414\\
611	2.43366690591468\\
621	2.42751633720157\\
631	2.35680456309317\\
641	2.47744439167192\\
651	2.55390654931381\\
661	2.51902089942102\\
671	2.51047477225685\\
681	2.50250943847356\\
691	2.61683242661847\\
701	2.56630991255332\\
711	2.50835780826815\\
721	2.51779097328351\\
731	2.4938342004317\\
741	2.47242969942725\\
751	2.45958354637841\\
761	2.40692510012713\\
771	2.28971000967579\\
781	2.17808450679959\\
791	2.25739784320865\\
801	2.35673808963821\\
811	2.35488028950203\\
821	2.31902954938012\\
831	2.3922376489098\\
841	2.39210040434914\\
851	2.37572647237064\\
861	2.40434313663334\\
871	2.36319043736557\\
881	2.28894146473803\\
891	2.24439163979295\\
901	2.24254304608388\\
911	2.2255909133159\\
921	2.27675435814467\\
931	2.2724286049653\\
941	2.23003914094855\\
951	2.21297342879103\\
961	2.19773390835645\\
971	2.17635652911353\\
981	2.17210148236278\\
991	2.19097275499316\\
1001	2.20810329005948\\
1011	2.24209586056471\\
1021	2.28900350586131\\
1031	2.31524157909036\\
1041	2.35240412462408\\
1051	2.38205192466049\\
1061	2.37533334960538\\
1071	2.36504322976997\\
1081	2.35674298982791\\
1091	2.34876406779201\\
1101	2.33584806266609\\
1111	2.35038316650743\\
1121	2.37905679103809\\
1131	2.37701184507742\\
1141	2.35403548544595\\
1151	2.38845832130064\\
1161	2.38951343870203\\
1171	2.39898202173733\\
1181	2.40820671332096\\
1191	2.42265505809064\\
1201	2.40502824039765\\
1211	2.38221715282604\\
1221	2.41489223905289\\
1231	2.43116279510267\\
1241	2.4459090756502\\
1251	2.45524806389356\\
1261	2.47112556877919\\
1271	2.45846770989868\\
1281	2.43663300880352\\
1291	2.43787360108033\\
1301	2.42266334038905\\
1311	2.41342584664417\\
1321	2.37017852541604\\
1331	2.3738732093661\\
1341	2.40052242691597\\
1351	2.39063483168018\\
1361	2.36097063835898\\
1371	2.3776529845661\\
1381	2.37355499276891\\
1391	2.3992454614879\\
1401	2.36822551879537\\
1411	2.36252243181319\\
1421	2.37319951465035\\
1431	2.41434515204969\\
1441	2.41558106037786\\
1451	2.44984774694282\\
1461	2.46047097357076\\
1471	2.48391474125108\\
1481	2.48920913565325\\
1491	2.48542756808488\\
1501	2.47235574365462\\
1511	2.46344257846799\\
1521	2.43724343348137\\
1531	2.4509574661082\\
1541	2.44008908715996\\
1551	2.46132800539948\\
1561	2.44070248675946\\
1571	2.46719385379719\\
1581	2.45788383205993\\
1591	2.45820654656588\\
1601	2.44450760510948\\
1611	2.43070920960855\\
1621	2.45865969039708\\
1631	2.47291117049037\\
1641	2.50989503087596\\
1651	2.50349695880156\\
1661	2.53557124791091\\
1671	2.54837939860438\\
1681	2.55612697463923\\
1691	2.54530239271753\\
1701	2.52930659287827\\
1711	2.55251188313095\\
1721	2.55443306299534\\
1731	2.56264503660299\\
1741	2.53912301903833\\
1751	2.53633427886036\\
1761	2.53107520078726\\
1771	2.51539652549893\\
1781	2.46443682380447\\
1791	2.42801574122428\\
1801	2.42459806279457\\
1811	2.42275653839265\\
1821	2.42294826236337\\
1831	2.41510579282147\\
1841	2.41422361333593\\
1851	2.42531981836118\\
1861	2.41465093560037\\
1871	2.40975491682309\\
1881	2.40370630836838\\
1891	2.39106263805168\\
1901	2.41391868456251\\
1911	2.42387412590831\\
1921	2.405524225835\\
1931	2.4358288896123\\
1941	2.44526127898554\\
1951	2.44512250639404\\
1961	2.4491335135515\\
1971	2.44730656022224\\
1981	2.45255873996749\\
1991	2.46961859533082\\
2001	2.47576367993222\\
2011	2.45989608302884\\
2021	2.46595878178381\\
2031	2.48076660302087\\
2041	2.4779591417362\\
2051	2.49204189179904\\
2061	2.48242477281708\\
2071	2.46287648320891\\
2081	2.46084832898252\\
2091	2.45098832405536\\
2101	2.43952561431509\\
2111	2.41335006575949\\
2121	2.41637404313148\\
2131	2.40956474462605\\
2141	2.38218290985692\\
2151	2.37068928882893\\
2161	2.37834443896248\\
2171	2.39822066580362\\
2181	2.39330894318085\\
2191	2.38536076672357\\
2201	2.39841646964949\\
2211	2.38167914808519\\
2221	2.39070936785746\\
2231	2.38642805180832\\
2241	2.38304878052918\\
2251	2.40482861018724\\
2261	2.42914131206428\\
2271	2.43789470561278\\
2281	2.42372587098119\\
2291	2.4312517782549\\
2301	2.45063800534528\\
2311	2.45630828487793\\
2321	2.4495026267105\\
2331	2.43978889815005\\
2341	2.4454370677487\\
2351	2.4727067944921\\
2361	2.47163311728907\\
2371	2.46102009744194\\
2381	2.4308531663551\\
2391	2.42924829139983\\
2401	2.43264337601024\\
2411	2.42514619951131\\
2421	2.41948436734811\\
2431	2.4352151088793\\
2441	2.45698165415082\\
2451	2.45622973237708\\
2461	2.44445859021861\\
2471	2.45057520874368\\
2481	2.459207308543\\
2491	2.4561574237887\\
2501	2.43406525958875\\
2511	2.42617044760103\\
2521	2.42276338628122\\
2531	2.4345964620899\\
2541	2.42389413395834\\
2551	2.41519755131569\\
2561	2.41281841527133\\
2571	2.40998080476743\\
2581	2.38540227747609\\
2591	2.36754467538789\\
2601	2.37622098525826\\
2611	2.36841249807514\\
2621	2.37294674450548\\
2631	2.35060338944271\\
2641	2.32582276177178\\
2651	2.31583503613042\\
2661	2.32612678782976\\
2671	2.3254932098628\\
2681	2.3210318134674\\
2691	2.3103940332658\\
2701	2.29933190557697\\
2711	2.30507866900765\\
2721	2.30478612715245\\
2731	2.30024442374056\\
2741	2.26573702496162\\
2751	2.2915638459852\\
2761	2.27319378892978\\
2771	2.27460595990991\\
2781	2.25509869301964\\
2791	2.23394082203943\\
2801	2.24463629242818\\
2811	2.26027275199431\\
2821	2.23442669450698\\
2831	2.27802432860188\\
2841	2.28839577350629\\
2851	2.28823791379111\\
2861	2.29202307710326\\
2871	2.28292207799129\\
2881	2.28364014483139\\
2891	2.29920087610775\\
2901	2.28992047076643\\
2911	2.26449818833112\\
2921	2.26298818832423\\
2931	2.27486009379739\\
2941	2.28785017672238\\
2951	2.28963986440704\\
2961	2.28370547684717\\
2971	2.29211514293995\\
2981	2.22934461426551\\
2991	2.20823569477354\\
3001	2.15977966103948\\
3011	2.16987474799773\\
3021	2.13710747527845\\
3031	2.116690790455\\
3041	2.04156718553983\\
3051	2.0506765019807\\
3061	2.08200775218419\\
3071	2.17126962263469\\
3081	2.171905800394\\
3091	2.27150378801313\\
3101	2.30565154467461\\
3111	2.34427752113847\\
3121	2.38370240229173\\
3131	2.37769120663783\\
3141	2.35184536363207\\
3151	2.24071616760619\\
3161	2.18410860413158\\
3171	2.10959926421953\\
3181	2.0897605676156\\
3191	2.10702775051765\\
3201	2.03891870545237\\
3211	2.03052618029227\\
3221	2.02933086146399\\
3231	2.0258749722984\\
3241	2.02482436953767\\
3251	2.01690588921533\\
3261	2.00494483420062\\
3271	2.03065594711102\\
3281	2.02686114215285\\
3291	2.03889265111187\\
3301	2.02663563287061\\
3311	2.05911201555089\\
3321	2.09000062340533\\
3331	2.2097029048286\\
3341	2.21876271698382\\
3351	2.24961283736193\\
3361	2.26681012995561\\
3371	2.22629220385876\\
3381	2.21063377285776\\
3391	2.15362802825973\\
3401	2.13979965209997\\
3411	2.07566694452584\\
3421	2.04744569834985\\
3431	1.93815129222526\\
3441	1.94843954623941\\
3451	1.83948857462917\\
3461	1.83558846319907\\
3471	1.85756634716425\\
3481	1.86862651601908\\
3491	1.7766251110719\\
3501	1.76347249914773\\
3511	1.70046269979208\\
3521	1.72286532966215\\
3531	1.8025433707957\\
3541	1.82196339426225\\
3551	1.82248526655761\\
3561	1.82236947622042\\
3571	1.79772970778557\\
3581	1.81069191315587\\
};

\addplot [PStyle3]
  table[row sep=crcr]{%
1	1.33099390753443\\
11	1.33565482296482\\
21	1.23181060708963\\
31	1.22900302535104\\
41	1.27786321004473\\
51	1.14339123233812\\
61	0.904243957887204\\
71	0.836994379784647\\
81	0.8141134198662\\
91	0.79888262515541\\
101	0.882992444874975\\
111	0.891730533840351\\
121	0.809140171126776\\
131	0.814958466915372\\
141	0.727259610998735\\
151	0.744340327000045\\
161	0.767636493782221\\
171	0.657649714420792\\
181	0.665196490732502\\
191	0.640120417584065\\
201	0.621694950753524\\
211	0.724794881298392\\
221	0.743151761839628\\
231	0.660142268391793\\
241	0.621738798962191\\
251	0.622424216586275\\
261	0.630008520940768\\
271	0.639807922751114\\
281	0.623747529162518\\
291	0.626261428647464\\
301	0.605327037226891\\
311	0.595417519457418\\
321	0.778463553431619\\
331	0.767919698601952\\
341	0.741837624939655\\
351	0.726615880083926\\
361	0.69248531246328\\
371	0.754136709167902\\
381	0.81603606860174\\
391	0.757776163949356\\
401	0.735602391597074\\
411	0.752480782696641\\
421	0.765942616005203\\
431	0.751223451787868\\
441	0.676413450765131\\
451	0.644509458693707\\
461	0.64784054709807\\
471	0.739680126436979\\
481	0.693701532604042\\
491	0.690943281930938\\
501	0.723077323135405\\
511	0.759454169228897\\
521	0.730095527105696\\
531	0.696456742729828\\
541	0.701432726239763\\
551	0.678499460187488\\
561	0.815708058019396\\
571	0.746421216046455\\
581	0.76448156381828\\
591	0.713796817045585\\
601	0.85813013097429\\
611	0.727441131084834\\
621	0.721290562371721\\
631	0.650578788263316\\
641	0.771218616842073\\
651	0.847680774483958\\
661	0.812795124591172\\
671	0.804248997427002\\
681	0.796283663643709\\
691	0.910606651788624\\
701	0.860084137723472\\
711	0.802132033438296\\
721	0.81156519845366\\
731	0.78760842560185\\
741	0.766203924597399\\
751	0.753357771548564\\
761	0.700699325297279\\
771	0.583484234845939\\
781	0.471858731969744\\
791	0.551172068378804\\
801	0.650512314808362\\
811	0.648654514672181\\
821	0.612803774550267\\
831	0.686011874079954\\
841	0.685874629519291\\
851	0.669500697540787\\
861	0.698117361803487\\
871	0.656964662535718\\
881	0.582715689908177\\
891	0.538165864963101\\
901	0.536317271254028\\
911	0.51936513848605\\
921	0.570528583314821\\
931	0.566202830135454\\
941	0.523813366118696\\
951	0.506747653961177\\
961	0.491508133526601\\
971	0.47013075428368\\
981	0.465875707532933\\
991	0.484746980163306\\
1001	0.501877515229634\\
1011	0.535870085734864\\
1021	0.582777731031455\\
1031	0.609015804260505\\
1041	0.646178349794233\\
1051	0.675826149830637\\
1061	0.669107574775529\\
1071	0.658817454940117\\
1081	0.650517214998064\\
1091	0.642538292962159\\
1101	0.629622287836236\\
1111	0.644157391677578\\
1121	0.672831016208241\\
1131	0.670786070247568\\
1141	0.647809710616098\\
1151	0.682232546470786\\
1161	0.68328766387218\\
1171	0.692756246907476\\
1181	0.701980938491113\\
1191	0.716429283260792\\
1201	0.698802465567798\\
1211	0.675991377996193\\
1221	0.708666464223041\\
1231	0.724937020272817\\
1241	0.739683300820355\\
1251	0.749022289063713\\
1261	0.764899793949343\\
1271	0.752241935068831\\
1281	0.730407233973674\\
1291	0.731647826250481\\
1301	0.7164375655592\\
1311	0.707200071814321\\
1321	0.663952750586186\\
1331	0.667647434536252\\
1341	0.694296652086119\\
1351	0.684409056850326\\
1361	0.654744863529134\\
1371	0.671427209736254\\
1381	0.667329217939059\\
1391	0.693019686658051\\
1401	0.661999743965518\\
1411	0.656296656983335\\
1421	0.6669737398205\\
1431	0.708119377219838\\
1441	0.709355285548011\\
1451	0.743621972112976\\
1461	0.75424519874091\\
1471	0.777688966421231\\
1481	0.7829833608234\\
1491	0.779201793255036\\
1501	0.766129968824769\\
1511	0.757216803638138\\
1521	0.731017658651518\\
1531	0.744731691278351\\
1541	0.733863312330107\\
1551	0.755102230569627\\
1561	0.734476711929609\\
1571	0.760968078967336\\
1581	0.751658057230078\\
1591	0.751980771736028\\
1601	0.738281830279634\\
1611	0.724483434778704\\
1621	0.752433915567233\\
1631	0.76668539566052\\
1641	0.803669256046107\\
1651	0.797271183971712\\
1661	0.829345473081059\\
1671	0.842153623774526\\
1681	0.849901199809378\\
1691	0.839076617887683\\
1701	0.823080818048417\\
1711	0.846286108301103\\
1721	0.848207288165487\\
1731	0.856419261773144\\
1741	0.832897244208478\\
1751	0.830108504030509\\
1761	0.824849425957407\\
1771	0.809170750669081\\
1781	0.758211048974621\\
1791	0.72178996639443\\
1801	0.718372287964718\\
1811	0.716530763562803\\
1821	0.716722487533525\\
1831	0.708880017991618\\
1841	0.707997838506084\\
1851	0.719094043531331\\
1861	0.708425160770523\\
1871	0.703529141993245\\
1881	0.697480533538529\\
1891	0.684836863221826\\
1901	0.707692909732663\\
1911	0.717648351078464\\
1921	0.699298451005152\\
1931	0.729603114782448\\
1941	0.739035504155693\\
1951	0.738896731564192\\
1961	0.74290773872165\\
1971	0.741080785392387\\
1981	0.746332965137641\\
1991	0.763392820500967\\
2001	0.769537905102368\\
2011	0.753670308198986\\
2021	0.759733006953959\\
2031	0.77454082819102\\
2041	0.771733366906355\\
2051	0.785816116969194\\
2061	0.776198997987226\\
2071	0.756650708379059\\
2081	0.754622554152669\\
2091	0.744762549225511\\
2101	0.733299839485242\\
2111	0.707124290929639\\
2121	0.710148268301627\\
2131	0.703338969796204\\
2141	0.675957135027073\\
2151	0.664463513999077\\
2161	0.672118664132635\\
2171	0.691994890973774\\
2181	0.687083168350999\\
2191	0.67913499189372\\
2201	0.692190694819635\\
2211	0.675453373255336\\
2221	0.684483593027609\\
2231	0.680202276978469\\
2241	0.676823005699332\\
2251	0.698602835357395\\
2261	0.72291553723443\\
2271	0.731668930782927\\
2281	0.717500096151341\\
2291	0.725026003425052\\
2301	0.744412230515434\\
2311	0.750082510048084\\
2321	0.743276851880648\\
2331	0.733563123320203\\
2341	0.739211292918847\\
2351	0.766481019662252\\
2361	0.76540734245922\\
2371	0.754794322612087\\
2381	0.724627391525253\\
2391	0.723022516569976\\
2401	0.726417601180386\\
2411	0.718920424681465\\
2421	0.713258592518263\\
2431	0.728989334049449\\
2441	0.75075587932097\\
2451	0.750003957547233\\
2461	0.738232815388757\\
2471	0.744349433913829\\
2481	0.752981533713149\\
2491	0.749931648958852\\
2501	0.727839484758902\\
2511	0.719944672771176\\
2521	0.716537611451368\\
2531	0.72837068726005\\
2541	0.71766835912849\\
2551	0.708971776485839\\
2561	0.706592640441484\\
2571	0.70375502993758\\
2581	0.67917650264624\\
2591	0.661318900558038\\
2601	0.669995210428413\\
2611	0.662186723245289\\
2621	0.666720969675634\\
2631	0.644377614612864\\
2641	0.61959698694193\\
2651	0.609609261300565\\
2661	0.61990101299991\\
2671	0.619267435032946\\
2681	0.614806038637546\\
2691	0.604168258435954\\
2701	0.593106130747123\\
2711	0.598852894177803\\
2721	0.598560352322604\\
2731	0.594018648910706\\
2741	0.559511250131766\\
2751	0.58533807115535\\
2761	0.566968014099935\\
2771	0.56838018508006\\
2781	0.54887291818979\\
2791	0.527715047209581\\
2801	0.538410517598332\\
2811	0.55404697716446\\
2821	0.528200919677132\\
2831	0.571798553772031\\
2841	0.58216999867644\\
2851	0.58201213896126\\
2861	0.585797302273409\\
2871	0.576696303161441\\
2881	0.577414370001544\\
2891	0.592975101277905\\
2901	0.583694695936577\\
2911	0.558272413501266\\
2921	0.556762413494378\\
2931	0.56863431896754\\
2941	0.581624401892535\\
2951	0.583414089577194\\
2961	0.577479702017321\\
2971	0.585889368110095\\
2981	0.52311883943566\\
2991	0.502009919943691\\
3001	0.453553886209632\\
3011	0.46364897316788\\
3021	0.430881700448599\\
3031	0.410465015625151\\
3041	0.335341410709978\\
3051	0.344450727150854\\
3061	0.375781977354342\\
3071	0.465043847804842\\
3081	0.465680025564154\\
3091	0.56527801318328\\
3101	0.599425769844755\\
3111	0.638051746308617\\
3121	0.677476627461881\\
3131	0.671465431807976\\
3141	0.64561958880222\\
3151	0.534490392776343\\
3161	0.477882829301734\\
3171	0.403373489389677\\
3181	0.383534792785752\\
3191	0.400801975687797\\
3201	0.332692930622522\\
3211	0.324300405462423\\
3221	0.323105086634139\\
3231	0.319649197468546\\
3241	0.318598594707816\\
3251	0.310680114385481\\
3261	0.298719059370773\\
3271	0.324430172281171\\
3281	0.320635367322999\\
3291	0.332666876282015\\
3301	0.320409858040756\\
3311	0.35288624072104\\
3321	0.38377484857548\\
3331	0.503477129998747\\
3341	0.512536942153967\\
3351	0.543387062532077\\
3361	0.560584355125759\\
3371	0.520066429028911\\
3381	0.504407998027908\\
3391	0.447402253429876\\
3401	0.43357387727012\\
3411	0.369441169695987\\
3421	0.341219923519996\\
3431	0.231925517395414\\
3441	0.242213771409563\\
3451	0.133262799799313\\
3461	0.129362688369212\\
3471	0.151340572334395\\
3481	0.162400741189227\\
3491	0.0703993362420503\\
3501	0.057246724317872\\
3511	-0.00576307503777707\\
3521	0.0166395548322933\\
3531	0.0963175959658495\\
3541	0.115737619432394\\
3551	0.116259491727761\\
3561	0.116143701390565\\
3571	0.0915039329557132\\
3581	0.104466138326011\\
};


==> figures/results/ZS_z.tikz <==
\addplot [PStyle1]
  table[row sep=crcr]{%
1	-0.2507\\
11	-0.258\\
21	-0.2715\\
31	-0.2781\\
41	-0.2828\\
51	-0.2905\\
61	-0.2944\\
71	-0.2962\\
81	-0.297\\
91	-0.2954\\
101	-0.2903\\
111	-0.2837\\
121	-0.263\\
131	-0.2451\\
141	-0.2098\\
151	-0.1822\\
161	-0.1392\\
171	-0.0974\\
181	-0.0748\\
191	-0.0476\\
201	-0.0341\\
211	-0.0173\\
221	-0.0081\\
231	0.0054\\
241	0.0091\\
251	0.0142\\
261	0.0227\\
271	0.034\\
281	0.0435\\
291	0.0503\\
301	0.0609\\
311	0.0672\\
321	0.0726\\
331	0.0835\\
341	0.0898\\
351	0.0936\\
361	0.101\\
371	0.1088\\
381	0.1131\\
391	0.1158\\
401	0.1127\\
411	0.1051\\
421	0.1035\\
431	0.1002\\
441	0.0883\\
451	0.0742\\
461	0.0618\\
471	0.0444\\
481	0.0291\\
491	0.0168\\
501	-0.0044\\
511	-0.0174\\
521	-0.0251\\
531	-0.0306\\
541	-0.0371\\
551	-0.0362\\
561	-0.0285\\
571	-0.0152\\
581	0.0043\\
591	0.0329\\
601	0.0507\\
611	0.0604\\
621	0.0751\\
631	0.0866\\
641	0.0889\\
651	0.0906\\
661	0.0938\\
671	0.0949\\
681	0.0895\\
691	0.0866\\
701	0.0885\\
711	0.0893\\
721	0.0872\\
731	0.0805\\
741	0.0831\\
751	0.0874\\
761	0.0928\\
771	0.0991\\
781	0.1091\\
791	0.1235\\
801	0.1403\\
811	0.1514\\
821	0.1687\\
831	0.1842\\
841	0.2118\\
851	0.2305\\
861	0.2373\\
871	0.2433\\
881	0.25\\
891	0.2636\\
901	0.2688\\
911	0.2677\\
921	0.2663\\
931	0.2659\\
941	0.265\\
951	0.2566\\
961	0.2459\\
971	0.2361\\
981	0.2187\\
991	0.2084\\
1001	0.1976\\
1011	0.1783\\
1021	0.1597\\
1031	0.1463\\
1041	0.1421\\
1051	0.1396\\
1061	0.1386\\
1071	0.1384\\
1081	0.141\\
1091	0.152\\
1101	0.152\\
1111	0.1634\\
1121	0.1677\\
1131	0.1791\\
1141	0.1977\\
1151	0.2058\\
1161	0.225\\
1171	0.2318\\
1181	0.2376\\
1191	0.2458\\
1201	0.2524\\
1211	0.2572\\
1221	0.2601\\
1231	0.2612\\
1241	0.2613\\
1251	0.255\\
1261	0.2521\\
1271	0.2405\\
1281	0.2313\\
1291	0.2193\\
1301	0.2103\\
1311	0.1841\\
1321	0.1752\\
1331	0.1537\\
1341	0.1368\\
1351	0.1285\\
1361	0.1071\\
1371	0.0957\\
1381	0.0918\\
1391	0.079\\
1401	0.0743\\
1411	0.0679\\
1421	0.0606\\
1431	0.057\\
1441	0.0577\\
1451	0.0598\\
1461	0.0659\\
1471	0.0737\\
1481	0.0788\\
1491	0.0871\\
1501	0.1039\\
1511	0.1144\\
1521	0.127\\
1531	0.1416\\
1541	0.1602\\
1551	0.1722\\
1561	0.1813\\
1571	0.1897\\
1581	0.1928\\
1591	0.2047\\
1601	0.2086\\
1611	0.2118\\
1621	0.2155\\
1631	0.2192\\
1641	0.2221\\
1651	0.2253\\
1661	0.2276\\
1671	0.2301\\
1681	0.232\\
1691	0.2328\\
1701	0.231\\
1711	0.2287\\
1721	0.2238\\
1731	0.2213\\
1741	0.2138\\
1751	0.2102\\
1761	0.2081\\
1771	0.1994\\
1781	0.1988\\
1791	0.1937\\
1801	0.1913\\
1811	0.1857\\
1821	0.1814\\
1831	0.1779\\
1841	0.1761\\
1851	0.1764\\
1861	0.1807\\
1871	0.1807\\
1881	0.1807\\
1891	0.1807\\
1901	0.1807\\
1911	0.1807\\
1921	0.1807\\
1931	0.1807\\
1941	0.1807\\
1951	0.3852\\
1961	0.3852\\
1971	0.3852\\
1981	0.3852\\
1991	0.3852\\
2001	0.3852\\
2011	0.3852\\
2021	0.3852\\
2031	0.3852\\
2041	0.3852\\
2051	0.3879\\
2061	0.3963\\
2071	0.4023\\
2081	0.4083\\
2091	0.4117\\
2101	0.4169\\
2111	0.4206\\
2121	0.424\\
2131	0.4332\\
2141	0.4365\\
2151	0.4426\\
2161	0.4452\\
2171	0.4528\\
2181	0.4578\\
2191	0.4652\\
2201	0.4679\\
2211	0.4699\\
2221	0.4733\\
2231	0.4757\\
2241	0.4773\\
2251	0.4768\\
2261	0.476\\
2271	0.4748\\
2281	0.4724\\
2291	0.4712\\
2301	0.4696\\
2311	0.4716\\
2321	0.4638\\
2331	0.4619\\
2341	0.4591\\
2351	0.4564\\
2361	0.4542\\
2371	0.4528\\
2381	0.4498\\
2391	0.4485\\
2401	0.4447\\
2411	0.4421\\
2421	0.437\\
2431	0.4335\\
2441	0.4302\\
2451	0.4274\\
2461	0.4231\\
2471	0.421\\
2481	0.419\\
2491	0.4151\\
2501	0.4127\\
2511	0.407\\
2521	0.4043\\
2531	0.4002\\
2541	0.3959\\
2551	0.3888\\
2561	0.3854\\
2571	0.3755\\
2581	0.3733\\
2591	0.3695\\
2601	0.3573\\
2611	0.3517\\
2621	0.3426\\
2631	0.3354\\
2641	0.3197\\
2651	0.3111\\
2661	0.3024\\
2671	0.285\\
2681	0.2777\\
2691	0.2634\\
2701	0.2533\\
2711	0.2437\\
2721	0.2372\\
2731	0.2243\\
2741	0.2182\\
2751	0.2091\\
2761	0.1993\\
2771	0.1886\\
2781	0.1758\\
2791	0.1694\\
2801	0.1574\\
2811	0.1527\\
2821	0.1453\\
2831	0.1428\\
2841	0.1361\\
2851	0.1342\\
2861	0.1274\\
2871	0.1212\\
2881	0.1185\\
2891	0.116\\
2901	0.1157\\
2911	0.118\\
2921	0.1218\\
2931	0.1255\\
2941	0.128\\
2951	0.1264\\
2961	0.1179\\
2971	0.1065\\
2981	0.0972\\
2991	0.0762\\
3001	0.0661\\
3011	0.0445\\
3021	0.0202\\
3031	-0.0024\\
3041	-0.0319\\
3051	-0.0477\\
3061	-0.0791\\
3071	-0.0945\\
3081	-0.1207\\
3091	-0.132\\
3101	-0.1555\\
3111	-0.1674\\
3121	-0.1934\\
3131	-0.2065\\
3141	-0.2393\\
3151	-0.2442\\
3161	-0.2601\\
3171	-0.2754\\
3181	-0.2921\\
3191	-0.3105\\
3201	-0.329\\
3211	-0.3567\\
3221	-0.3792\\
3231	-0.3976\\
3241	-0.4162\\
3251	-0.4339\\
3261	-0.4463\\
3271	-0.4671\\
3281	-0.4823\\
3291	-0.4936\\
3301	-0.5057\\
3311	-0.5173\\
3321	-0.5327\\
3331	-0.5519\\
3341	-0.5778\\
3351	-0.5904\\
3361	-0.6133\\
3371	-0.631\\
3381	-0.652\\
3391	-0.666\\
3401	-0.6795\\
3411	-0.693\\
3421	-0.7118\\
3431	-0.7219\\
3441	-0.7423\\
3451	-0.7579\\
3461	-0.7796\\
3471	-0.7966\\
3481	-0.8139\\
3491	-0.8313\\
3501	-0.8556\\
3511	-0.8748\\
3521	-0.8913\\
3531	-0.9075\\
3541	-0.9255\\
3551	-0.9405\\
3561	-0.9568\\
3571	-0.968\\
3581	-0.9801\\
};

\addplot [PStyle2]
  table[row sep=crcr]{%
1	-0.25125179017385\\
11	-0.0387485921603419\\
21	0.106652207757608\\
31	0.0984231241565381\\
41	0.0572324841962096\\
51	0.0109211829486775\\
61	-0.0566880714483786\\
71	-0.0585253807338619\\
81	-0.0611933834280836\\
91	-0.0428927944940948\\
101	0.0356313944577148\\
111	0.0520320415626685\\
121	0.0160039635710285\\
131	0.0516654597218569\\
141	0.12924804882248\\
151	0.163620062242875\\
161	0.112147719262865\\
171	0.217624617435081\\
181	0.252855036866644\\
191	0.295773478939904\\
201	0.295234925953477\\
211	0.345237579896113\\
221	0.345726718032825\\
231	0.43323798753161\\
241	0.432411383573179\\
251	0.455904878923918\\
261	0.431772098250802\\
271	0.392069906856016\\
281	0.478833140445753\\
291	0.509662403501363\\
301	0.550011913023113\\
311	0.549926422067376\\
321	0.557373208246017\\
331	0.510650690596308\\
341	0.519816397092486\\
351	0.512618084844742\\
361	0.552077160641289\\
371	0.553048234730244\\
381	0.480622744891145\\
391	0.495935447099248\\
401	0.485687340079317\\
411	0.453076612033781\\
421	0.451195024590697\\
431	0.406828959974414\\
441	0.512594305517186\\
451	0.511201067664662\\
461	0.512137990833878\\
471	0.433204320285869\\
481	0.395986777716394\\
491	0.374460831982358\\
501	0.281723137136005\\
511	0.323368587703642\\
521	0.276771367763275\\
531	0.291306068298122\\
541	0.325392669970931\\
551	0.384177166183478\\
561	0.329427605546621\\
571	0.299141945919757\\
581	0.349252790446844\\
591	0.303910543832568\\
601	0.31328079108716\\
611	0.312310857987657\\
621	0.365631874013536\\
631	0.456506500078992\\
641	0.422887789726438\\
651	0.422129767861576\\
661	0.520867760200263\\
671	0.483511283680568\\
681	0.474434181803203\\
691	0.438704705706692\\
701	0.416020868856252\\
711	0.374226963279012\\
721	0.405459096832649\\
731	0.409579675837083\\
741	0.399944276008916\\
751	0.40065403889726\\
761	0.350934658024811\\
771	0.424796557227226\\
781	0.4793487621929\\
791	0.480773513388068\\
801	0.486900538530071\\
811	0.470043564718269\\
821	0.432293834586693\\
831	0.477393204555617\\
841	0.492882804210873\\
851	0.540125581783274\\
861	0.51500774237292\\
871	0.511142103930702\\
881	0.508082387960435\\
891	0.50222162923566\\
901	0.53426525594514\\
911	0.545720959347661\\
921	0.542813513513111\\
931	0.559225990870324\\
941	0.581502061738952\\
951	0.56997111406417\\
961	0.555726308391067\\
971	0.507321578004184\\
981	0.501327089856619\\
991	0.521585969750699\\
1001	0.493304920705484\\
1011	0.546943416972148\\
1021	0.505761026199247\\
1031	0.468177939602421\\
1041	0.459216463376586\\
1051	0.458849972945859\\
1061	0.43363943795205\\
1071	0.477940112991778\\
1081	0.484132795336708\\
1091	0.485211790952307\\
1101	0.482502549500254\\
1111	0.495595180317555\\
1121	0.502277455683462\\
1131	0.494974883995755\\
1141	0.487151188633893\\
1151	0.550773585524901\\
1161	0.581394913462761\\
1171	0.607528448940638\\
1181	0.6234415466485\\
1191	0.61123434511856\\
1201	0.583807310136424\\
1211	0.643023986504119\\
1221	0.641987372924091\\
1231	0.647759236391357\\
1241	0.642148998315673\\
1251	0.652605445711084\\
1261	0.636064594513894\\
1271	0.612302860297619\\
1281	0.606911260635043\\
1291	0.628301014428636\\
1301	0.583788255732433\\
1311	0.583979943802013\\
1321	0.563795978559446\\
1331	0.545240246060708\\
1341	0.518119366849691\\
1351	0.459798354016679\\
1361	0.496873002026709\\
1371	0.47429763427801\\
1381	0.46372366704881\\
1391	0.454939067187713\\
1401	0.425583548559015\\
1411	0.444499923156707\\
1421	0.414189547048997\\
1431	0.390899725806586\\
1441	0.422736036659843\\
1451	0.405429274723622\\
1461	0.411726878710135\\
1471	0.412613234110498\\
1481	0.409541167471503\\
1491	0.430724688722466\\
1501	0.430918929782875\\
1511	0.425529538003985\\
1521	0.463028992082771\\
1531	0.459349165745272\\
1541	0.475043984644252\\
1551	0.471847647599824\\
1561	0.496239921253619\\
1571	0.484994892646511\\
1581	0.480652553373328\\
1591	0.48640488725536\\
1601	0.481374631041489\\
1611	0.538734222048176\\
1621	0.529166845993228\\
1631	0.53733917019844\\
1641	0.522129657444274\\
1651	0.543692535224126\\
1661	0.534953018707575\\
1671	0.533152177036111\\
1681	0.53032987070685\\
1691	0.530493877045693\\
1701	0.583268319198398\\
1711	0.568986793928288\\
1721	0.582540407662138\\
1731	0.531069313829726\\
1741	0.552582701593785\\
1751	0.528574807797838\\
1761	0.521192741861587\\
1771	0.496102737253984\\
1781	0.491127339890001\\
1791	0.532407878071548\\
1801	0.528473527353185\\
1811	0.532796585770671\\
1821	0.513749191939644\\
1831	0.51851780912902\\
1841	0.515729768082657\\
1851	0.498496150656917\\
1861	0.498213780735007\\
1871	0.480320673180363\\
1881	0.486908417060309\\
1891	0.501576109858119\\
1901	0.458365547710753\\
1911	0.476821237481716\\
1921	0.520188159663628\\
1931	0.545137496605619\\
1941	0.541194545249743\\
1951	0.542669654170549\\
1961	0.547851787150465\\
1971	0.561789579063591\\
1981	0.588823994170006\\
1991	0.601173123559015\\
2001	0.631708731729968\\
2011	0.658746126172292\\
2021	0.650508591281756\\
2031	0.665835653552191\\
2041	0.668827416051314\\
2051	0.648109537392231\\
2061	0.673373624914735\\
2071	0.697157250134757\\
2081	0.67023626571936\\
2091	0.693219357949024\\
2101	0.718993018729068\\
2111	0.685019503194199\\
2121	0.671796144176302\\
2131	0.6692246986221\\
2141	0.650144309363882\\
2151	0.663703966650385\\
2161	0.691591744228111\\
2171	0.687981585826501\\
2181	0.720691153529784\\
2191	0.681633077898685\\
2201	0.688882429726218\\
2211	0.703069314497439\\
2221	0.713037055502415\\
2231	0.719343022794123\\
2241	0.752134428059774\\
2251	0.74050563147729\\
2261	0.740830694918678\\
2271	0.712004879522283\\
2281	0.767572276266405\\
2291	0.747978958293352\\
2301	0.748677709017949\\
2311	0.751110928659388\\
2321	0.73299566574281\\
2331	0.756083669977693\\
2341	0.764090007420652\\
2351	0.727955652280207\\
2361	0.752122816427818\\
2371	0.716375104207278\\
2381	0.745905127667258\\
2391	0.721338110466648\\
2401	0.706977170779821\\
2411	0.712051662029745\\
2421	0.726763392276264\\
2431	0.733368070143029\\
2441	0.727057325677539\\
2451	0.719962559852772\\
2461	0.739482615201535\\
2471	0.721707403862701\\
2481	0.705890995268065\\
2491	0.690877991946567\\
2501	0.679599623290027\\
2511	0.70535814219326\\
2521	0.700231303436838\\
2531	0.670742227419281\\
2541	0.66344382266433\\
2551	0.692972869213459\\
2561	0.671695980606981\\
2571	0.677018525386737\\
2581	0.662474571333265\\
2591	0.638317808146134\\
2601	0.641306027224166\\
2611	0.621991511732851\\
2621	0.6281241906191\\
2631	0.609668585552042\\
2641	0.65614806515619\\
2651	0.611073606697409\\
2661	0.59180032535652\\
2671	0.556623370434532\\
2681	0.545842383475014\\
2691	0.564089214645324\\
2701	0.547832556936431\\
2711	0.55233374170937\\
2721	0.527824518487953\\
2731	0.559022673226174\\
2741	0.533728672747221\\
2751	0.48850299800975\\
2761	0.477059959483629\\
2771	0.455063503007126\\
2781	0.453774976528715\\
2791	0.421249934966778\\
2801	0.457674612970905\\
2811	0.429063812384713\\
2821	0.472877219276967\\
2831	0.468575515557077\\
2841	0.461302715495248\\
2851	0.461740228745629\\
2861	0.462325018326\\
2871	0.463795146012829\\
2881	0.427784626996533\\
2891	0.471498225769099\\
2901	0.442362131045401\\
2911	0.458474360913344\\
2921	0.441731753417907\\
2931	0.430565891728021\\
2941	0.418262408838976\\
2951	0.438877498212688\\
2961	0.401034664899208\\
2971	0.400563222667506\\
2981	0.356929784445099\\
2991	0.386321072960896\\
3001	0.359095035680132\\
3011	0.349969578566376\\
3021	0.294247745756429\\
3031	0.35462530835354\\
3041	0.252419395975609\\
3051	0.268330639756822\\
3061	0.317177510926237\\
3071	0.221582519698874\\
3081	0.236174709147685\\
3091	0.145720917315627\\
3101	0.128102390052267\\
3111	0.0854056509255802\\
3121	0.032744559946981\\
3131	0.0455824967583194\\
3141	0.0359666357961162\\
3151	-0.0575339420623621\\
3161	-0.00461047308785878\\
3171	-0.0633742152142854\\
3181	-0.0326508693244629\\
3191	-0.0432877705925671\\
3201	-0.0820595552326211\\
3211	-0.0739904050889223\\
3221	-0.102032582541048\\
3231	-0.0638187112401908\\
3241	-0.102674960966373\\
3251	-0.0866332345353851\\
3261	-0.114885878866807\\
3271	-0.134630370505669\\
3281	-0.187024290081384\\
3291	-0.204818855947418\\
3301	-0.187972187688526\\
3311	-0.224296101922265\\
3321	-0.134053626815914\\
3331	-0.178885656404648\\
3341	-0.172728945070587\\
3351	-0.23297644760491\\
3361	-0.234052750519177\\
3371	-0.307713415568127\\
3381	-0.272099707993673\\
3391	-0.34588109842828\\
3401	-0.341456876632889\\
3411	-0.400496472345559\\
3421	-0.389102328124654\\
3431	-0.547559833752169\\
3441	-0.552797666425668\\
3451	-0.70012780411139\\
3461	-0.569328349911832\\
3471	-0.604585574458053\\
3481	-0.578913710155593\\
3491	-0.686550059512985\\
3501	-0.68126203134973\\
3511	-0.739660730289938\\
3521	-0.76015722584355\\
3531	-0.725048027746874\\
3541	-0.657663078101\\
3551	-0.66456329966321\\
3561	-0.664543247958615\\
3571	-0.805252323049041\\
3581	-0.800535631779973\\
};

\addplot [PStyle3]
  table[row sep=crcr]{%
1	-0.653882433615014\\
11	-0.562344247560499\\
21	-0.416954589255765\\
31	-0.425183673593392\\
41	-0.466374313553769\\
51	-0.512685614801301\\
61	-0.580294869198357\\
71	-0.582132178483841\\
81	-0.584800181178062\\
91	-0.566499592244074\\
101	-0.487975403292264\\
111	-0.47157475618731\\
121	-0.50760283417895\\
131	-0.471941338028122\\
141	-0.394358748927499\\
151	-0.359986735507104\\
161	-0.411459078487114\\
171	-0.305982180314897\\
181	-0.270751760883335\\
191	-0.227833318810075\\
201	-0.228371871796502\\
211	-0.178369217853866\\
221	-0.177880079717154\\
231	-0.0903688102183685\\
241	-0.0911954141767998\\
251	-0.0677019188260612\\
261	-0.091834699499177\\
271	-0.131536890893963\\
281	-0.0447736573042257\\
291	-0.0139443942486158\\
301	0.0264051152731339\\
311	0.0263196243173967\\
321	0.0337664104960381\\
331	-0.0129561071536711\\
341	-0.00379040065749336\\
351	-0.0109887129052367\\
361	0.0284703628913102\\
371	0.0294414369802649\\
381	-0.0429840528588339\\
391	-0.0276713506507307\\
401	-0.0379194576706614\\
411	-0.0705301857161981\\
421	-0.0724117731592814\\
431	-0.116777837775565\\
441	-0.0110124922327924\\
451	-0.0124057300853168\\
461	-0.0114688069161007\\
471	-0.0904024774641097\\
481	-0.127620020033585\\
491	-0.149145965767621\\
501	-0.241883660613974\\
511	-0.200238210046337\\
521	-0.246835429986704\\
531	-0.232300729451857\\
541	-0.198214127779048\\
551	-0.139429631566501\\
561	-0.194179192203358\\
571	-0.224464851830222\\
581	-0.174354007303135\\
591	-0.219696253917411\\
601	-0.210326006662819\\
611	-0.211295939762322\\
621	-0.157974923736443\\
631	-0.0671002976709868\\
641	-0.10071900802354\\
651	-0.101477029888403\\
661	-0.00273903754971627\\
671	-0.0400955140694107\\
681	-0.0491726159467762\\
691	-0.0849020920432869\\
701	-0.107585928893727\\
711	-0.149379834470968\\
721	-0.11814770091733\\
731	-0.114027121912895\\
741	-0.123662521741063\\
751	-0.122952758852719\\
761	-0.172672139725168\\
771	-0.098810240522753\\
781	-0.0442580355570784\\
791	-0.042833284361911\\
801	-0.036706259219908\\
811	-0.0535632330317102\\
821	-0.0913129631632858\\
831	-0.0462135931943615\\
841	-0.0307239935391056\\
851	0.0165187840332951\\
861	-0.0085990553770583\\
871	-0.0124646938192764\\
881	-0.0155244097895441\\
891	-0.0213851685143187\\
901	0.0106584581951612\\
911	0.0221141615976823\\
921	0.0192067157631318\\
931	0.0356191931203454\\
941	0.0578952639889736\\
951	0.0463643163141909\\
961	0.0321195106410886\\
971	-0.0162852197457946\\
981	-0.0222797078933597\\
991	-0.00202082799928027\\
1001	-0.0303018770444949\\
1011	0.023336619222169\\
1021	-0.0178457715507319\\
1031	-0.0554288581475576\\
1041	-0.0643903343733926\\
1051	-0.0647568248041193\\
1061	-0.0899673597979284\\
1071	-0.0456666847582002\\
1081	-0.0394740024132703\\
1091	-0.0383950067976717\\
1101	-0.0411042482497248\\
1111	-0.0280116174324235\\
1121	-0.0213293420665168\\
1131	-0.0286319137542235\\
1141	-0.0364556091160856\\
1151	0.0271667877749221\\
1161	0.0577881157127822\\
1171	0.0839216511906595\\
1181	0.099834748898521\\
1191	0.0876275473685811\\
1201	0.0602005123864454\\
1211	0.11941718875414\\
1221	0.118380575174112\\
1231	0.124152438641378\\
1241	0.118542200565694\\
1251	0.128998647961105\\
1261	0.112457796763915\\
1271	0.0886960625476403\\
1281	0.0833044628850643\\
1291	0.104694216678658\\
1301	0.0601814579824546\\
1311	0.0603731460520344\\
1321	0.040189180809467\\
1331	0.021633448310729\\
1341	-0.00548743090028792\\
1351	-0.0638084437332996\\
1361	-0.0267337957232692\\
1371	-0.0493091634719684\\
1381	-0.0598831307011685\\
1391	-0.0686677305622654\\
1401	-0.0980232491909638\\
1411	-0.0791068745932711\\
1421	-0.109417250700982\\
1431	-0.132707071943392\\
1441	-0.100870761090136\\
1451	-0.118177523026356\\
1461	-0.111879919039844\\
1471	-0.110993563639481\\
1481	-0.114065630278475\\
1491	-0.0928821090275131\\
1501	-0.0926878679671039\\
1511	-0.0980772597459933\\
1521	-0.0605778056672077\\
1531	-0.0642576320047069\\
1541	-0.0485628131057267\\
1551	-0.0517591501501549\\
1561	-0.0273668764963592\\
1571	-0.0386119051034679\\
1581	-0.0429542443766512\\
1591	-0.0372019104946191\\
1601	-0.0422321667084893\\
1611	0.015127424298197\\
1621	0.00556004824324963\\
1631	0.0137323724484609\\
1641	-0.00147714030570456\\
1651	0.0200857374741474\\
1661	0.0113462209575964\\
1671	0.00954537928613175\\
1681	0.00672307295687113\\
1691	0.00688707929571453\\
1701	0.059661521448419\\
1711	0.0453799961783091\\
1721	0.0589336099121595\\
1731	0.00746251607974724\\
1741	0.0289759038438062\\
1751	0.00496801004785929\\
1761	-0.00241405588839194\\
1771	-0.0275040604959944\\
1781	-0.032479457859978\\
1791	0.00880108032156945\\
1801	0.00486672960320622\\
1811	0.00918978802069248\\
1821	-0.00985760581033468\\
1831	-0.00508898862095919\\
1841	-0.00787702966732151\\
1851	-0.0251106470930619\\
1861	-0.0253930170149713\\
1871	-0.0432861245696157\\
1881	-0.0366983806896696\\
1891	-0.02203068789186\\
1901	-0.0652412500392256\\
1911	-0.0467855602682631\\
1921	-0.00341863808635068\\
1931	0.0215306988556401\\
1941	0.0175877474997645\\
1951	0.0190628564205705\\
1961	0.0242449894004867\\
1971	0.0381827813136119\\
1981	0.0652171964200273\\
1991	0.0775663258090364\\
2001	0.108101933979989\\
2011	0.135139328422314\\
2021	0.126901793531777\\
2031	0.142228855802212\\
2041	0.145220618301335\\
2051	0.124502739642253\\
2061	0.149766827164756\\
2071	0.173550452384778\\
2081	0.146629467969382\\
2091	0.169612560199046\\
2101	0.195386220979089\\
2111	0.16141270544422\\
2121	0.148189346426323\\
2131	0.145617900872121\\
2141	0.126537511613903\\
2151	0.140097168900406\\
2161	0.167984946478132\\
2171	0.164374788076522\\
2181	0.197084355779805\\
2191	0.158026280148706\\
2201	0.165275631976239\\
2211	0.17946251674746\\
2221	0.189430257752436\\
2231	0.195736225044144\\
2241	0.228527630309795\\
2251	0.21689883372731\\
2261	0.217223897168698\\
2271	0.188398081772304\\
2281	0.243965478516426\\
2291	0.224372160543373\\
2301	0.22507091126797\\
2311	0.227504130909409\\
2321	0.209388867992831\\
2331	0.232476872227714\\
2341	0.240483209670673\\
2351	0.204348854530228\\
2361	0.228516018677839\\
2371	0.192768306457299\\
2381	0.222298329917279\\
2391	0.197731312716669\\
2401	0.183370373029842\\
2411	0.188444864279766\\
2421	0.203156594526285\\
2431	0.20976127239305\\
2441	0.20345052792756\\
2451	0.196355762102793\\
2461	0.215875817451556\\
2471	0.198100606112722\\
2481	0.182284197518086\\
2491	0.167271194196588\\
2501	0.155992825540048\\
2511	0.181751344443281\\
2521	0.176624505686859\\
2531	0.147135429669303\\
2541	0.139837024914351\\
2551	0.16936607146348\\
2561	0.148089182857002\\
2571	0.153411727636758\\
2581	0.138867773583286\\
2591	0.114711010396156\\
2601	0.117699229474188\\
2611	0.0983847139828717\\
2621	0.104517392869121\\
2631	0.0860617878020631\\
2641	0.132541267406211\\
2651	0.0874668089474302\\
2661	0.0681935276065414\\
2671	0.0330165726845529\\
2681	0.022235585725035\\
2691	0.0404824168953449\\
2701	0.0242257591864525\\
2711	0.0287269439593908\\
2721	0.004217720737974\\
2731	0.0354158754761955\\
2741	0.0101218749972422\\
2751	-0.0351037997402283\\
2761	-0.04654683826635\\
2771	-0.0685432947428525\\
2781	-0.0698318212212642\\
2791	-0.102356862783201\\
2801	-0.065932184779074\\
2811	-0.0945429853652657\\
2821	-0.0507295784730117\\
2831	-0.0550312821929016\\
2841	-0.0623040822547305\\
2851	-0.0618665690043499\\
2861	-0.0612817794239792\\
2871	-0.0598116517371493\\
2881	-0.0958221707534457\\
2891	-0.0521085719808791\\
2901	-0.0812446667045782\\
2911	-0.0651324368366347\\
2921	-0.0818750443320718\\
2931	-0.0930409060219579\\
2941	-0.105344388911003\\
2951	-0.0847292995372911\\
2961	-0.12257213285077\\
2971	-0.123043575082473\\
2981	-0.16667701330488\\
2991	-0.137285724789083\\
3001	-0.164511762069847\\
3011	-0.173637219183603\\
3021	-0.22935905199355\\
3031	-0.168981489396439\\
3041	-0.27118740177437\\
3051	-0.255276157993157\\
3061	-0.206429286823742\\
3071	-0.302024278051105\\
3081	-0.287432088602293\\
3091	-0.377885880434352\\
3101	-0.395504407697711\\
3111	-0.438201146824398\\
3121	-0.490862237802998\\
3131	-0.478024300991659\\
3141	-0.487640161953863\\
3151	-0.581140739812341\\
3161	-0.528217270837838\\
3171	-0.586981012964264\\
3181	-0.556257667074442\\
3191	-0.566894568342546\\
3201	-0.6056663529826\\
3211	-0.597597202838901\\
3221	-0.625639380291027\\
3231	-0.58742550899017\\
3241	-0.626281758716352\\
3251	-0.610240032285364\\
3261	-0.638492676616785\\
3271	-0.658237168255648\\
3281	-0.710631087831363\\
3291	-0.728425653697397\\
3301	-0.711578985438505\\
3311	-0.747902899672245\\
3321	-0.657660424565893\\
3331	-0.702492454154627\\
3341	-0.696335742820566\\
3351	-0.756583245354889\\
3361	-0.757659548269156\\
3371	-0.831320213318106\\
3381	-0.795706505743652\\
3391	-0.869487896178259\\
3401	-0.865063674382868\\
3411	-0.924103270095538\\
3421	-0.912709125874632\\
3431	-1.07116663150215\\
3441	-1.07640446417565\\
3451	-1.22373460186137\\
3461	-1.09293514766181\\
3471	-1.12819237220803\\
3481	-1.10252050790557\\
3491	-1.21015685726296\\
3501	-1.20486882909971\\
3511	-1.26326752803992\\
3521	-1.28376402359353\\
3531	-1.24865482549685\\
3541	-1.18126987585098\\
3551	-1.18817009741319\\
3561	-1.18815004570859\\
3571	-1.32885912079902\\
3581	-1.32414242952995\\
};

==> figures/results/comp_Z_CZ_x.txt <==
1	-0.0454	0.8739494	0.2739494	0.8739494	0.2739494
11	-0.0579	-0.18174948	-0.78174948	-0.18174948	-0.78174948
21	-0.0857	0.10779426	-0.49220574	0.10779426	-0.49220574
31	-0.1045	0.18133315	-0.41866685	0.18133315	-0.41866685
41	-0.1182	0.11414211	-0.48585789	0.11414211	-0.48585789
51	-0.148	0.02664028	-0.57335972	0.02664028	-0.57335972
61	-0.1715	0.0469339100000001	-0.55306609	0.0469339100000001	-0.55306609
71	-0.1914	0.00435733000000008	-0.59564267	0.00435733000000008	-0.59564267
81	-0.2363	0.0220993300000001	-0.57790067	0.0220993300000001	-0.57790067
91	-0.2607	0.0157130800000001	-0.58428692	0.0157130800000001	-0.58428692
101	-0.2962	-0.0197587999999999	-0.6197588	-0.0197587999999999	-0.6197588
111	-0.3248	-0.00682825999999995	-0.60682826	-0.00682825999999995	-0.60682826
121	-0.3843	-0.0779109399999999	-0.67791094	-0.0779109399999999	-0.67791094
131	-0.4255	-0.12809996	-0.72809996	-0.12809996	-0.72809996
141	-0.4856	-0.13646646	-0.73646646	-0.13646646	-0.73646646
151	-0.5221	-0.1999103	-0.7999103	-0.1999103	-0.7999103
161	-0.5705	-0.32035531	-0.92035531	-0.32035531	-0.92035531
171	-0.6078	-0.29937465	-0.89937465	-0.29937465	-0.89937465
181	-0.6251	-0.30833329	-0.90833329	-0.30833329	-0.90833329
191	-0.6415	-0.32807137	-0.92807137	-0.32807137	-0.92807137
201	-0.6471	-0.32918496	-0.92918496	-0.32918496	-0.92918496
211	-0.654	-0.33082182	-0.93082182	-0.33082182	-0.93082182
221	-0.6577	-0.34496404	-0.94496404	-0.34496404	-0.94496404
231	-0.6585	-0.3722647	-0.9722647	-0.3722647	-0.9722647
241	-0.6531	-0.33228369	-0.93228369	-0.33228369	-0.93228369
251	-0.6435	-0.33090473	-0.93090473	-0.33090473	-0.93090473
261	-0.6339	-0.35881729	-0.95881729	-0.35881729	-0.95881729
271	-0.6254	-0.39655943	-0.99655943	-0.39655943	-0.99655943
281	-0.6209	-0.36245419	-0.96245419	-0.36245419	-0.96245419
291	-0.6175	-0.30545862	-0.90545862	-0.30545862	-0.90545862
301	-0.6126	-0.31460251	-0.91460251	-0.31460251	-0.91460251
311	-0.6122	-0.31655015	-0.91655015	-0.31655015	-0.91655015
321	-0.6136	-0.33314778	-0.93314778	-0.33314778	-0.93314778
331	-0.6224	-0.32129647	-0.92129647	-0.32129647	-0.92129647
341	-0.6315	-0.32206388	-0.92206388	-0.32206388	-0.92206388
351	-0.6401	-0.28805406	-0.88805406	-0.28805406	-0.88805406
361	-0.66	-0.30068667	-0.90068667	-0.30068667	-0.90068667
371	-0.6807	-0.37028236	-0.97028236	-0.37028236	-0.97028236
381	-0.6977	-0.44693853	-1.04693853	-0.44693853	-1.04693853
391	-0.7241	-0.46471639	-1.06471639	-0.46471639	-1.06471639
401	-0.7342	-0.44527436	-1.04527436	-0.44527436	-1.04527436
411	-0.7552	-0.43485017	-1.03485017	-0.43485017	-1.03485017
421	-0.7784	-0.43748779	-1.03748779	-0.43748779	-1.03748779
431	-0.7981	-0.49466015	-1.09466015	-0.49466015	-1.09466015
441	-0.8235	-0.55168177	-1.15168177	-0.55168177	-1.15168177
451	-0.8527	-0.54770125	-1.14770125	-0.54770125	-1.14770125
461	-0.884	-0.53460444	-1.13460444	-0.53460444	-1.13460444
471	-0.9154	-0.57492526	-1.17492526	-0.57492526	-1.17492526
481	-0.949	-0.64706744	-1.24706744	-0.64706744	-1.24706744
491	-0.977	-0.60693951	-1.20693951	-0.60693951	-1.20693951
501	-1.0023	-0.69345154	-1.29345154	-0.69345154	-1.29345154
511	-1.0215	-0.74338539	-1.34338539	-0.74338539	-1.34338539
521	-1.043	-0.77526052	-1.37526052	-0.77526052	-1.37526052
531	-1.0682	-0.79831119	-1.39831119	-0.79831119	-1.39831119
541	-1.1092	-0.7763104	-1.3763104	-0.7763104	-1.3763104
551	-1.1527	-0.75626619	-1.35626619	-0.75626619	-1.35626619
561	-1.2113	-0.79320867	-1.39320867	-0.79320867	-1.39320867
571	-1.2756	-0.9336638	-1.5336638	-0.9336638	-1.5336638
581	-1.3264	-0.94651527	-1.54651527	-0.94651527	-1.54651527
591	-1.3864	-1.02011533	-1.62011533	-1.02011533	-1.62011533
601	-1.4322	-0.99070926	-1.59070926	-0.99070926	-1.59070926
611	-1.4768	-1.13990135	-1.73990135	-1.13990135	-1.73990135
621	-1.5234	-1.0819077	-1.6819077	-1.0819077	-1.6819077
631	-1.5599	-1.09365375	-1.69365375	-1.09365375	-1.69365375
641	-1.5794	-1.12314088	-1.72314088	-1.12314088	-1.72314088
651	-1.6309	-1.14475329	-1.74475329	-1.14475329	-1.74475329
661	-1.6612	-1.20555944	-1.80555944	-1.20555944	-1.80555944
671	-1.7078	-1.27846355	-1.87846355	-1.27846355	-1.87846355
681	-1.762	-1.28395255	-1.88395255	-1.28395255	-1.88395255
691	-1.8058	-1.34089537	-1.94089537	-1.34089537	-1.94089537
701	-1.8283	-1.43654819	-2.03654819	-1.43654819	-2.03654819
711	-1.8568	-1.43965168	-2.03965168	-1.43965168	-2.03965168
721	-1.8764	-1.49839778	-2.09839778	-1.49839778	-2.09839778
731	-1.9179	-1.51303167	-2.11303167	-1.51303167	-2.11303167
741	-1.9435	-1.53258915	-2.13258915	-1.53258915	-2.13258915
751	-1.9614	-1.49138362	-2.09138362	-1.49138362	-2.09138362
761	-2.0028	-1.51131864	-2.11131864	-1.51131864	-2.11131864
771	-2.0502	-1.55106814	-2.15106814	-1.55106814	-2.15106814
781	-2.0932	-1.58742411	-2.18742411	-1.58742411	-2.18742411
791	-2.1462	-1.61502285	-2.21502285	-1.61502285	-2.21502285
801	-2.2023	-1.67120643	-2.27120643	-1.67120643	-2.27120643
811	-2.2282	-1.79465027	-2.39465027	-1.79465027	-2.39465027
821	-2.261	-1.814151	-2.414151	-1.814151	-2.414151
831	-2.2864	-1.92611451	-2.52611451	-1.92611451	-2.52611451
841	-2.3295	-1.97045751	-2.57045751	-1.97045751	-2.57045751
851	-2.3693	-1.94332952	-2.54332952	-1.94332952	-2.54332952
861	-2.392	-1.90943427	-2.50943427	-1.90943427	-2.50943427
871	-2.4141	-1.91259427	-2.51259427	-1.91259427	-2.51259427
881	-2.4328	-1.90824504	-2.50824504	-1.90824504	-2.50824504
891	-2.4642	-1.95643659	-2.55643659	-1.95643659	-2.55643659
901	-2.4881	-1.94816918	-2.54816918	-1.94816918	-2.54816918
911	-2.524	-2.01282163	-2.61282163	-2.01282163	-2.61282163
921	-2.5399	-2.03451772	-2.63451772	-2.03451772	-2.63451772
931	-2.561	-2.0446548	-2.6446548	-2.0446548	-2.6446548
941	-2.5833	-2.12593861	-2.72593861	-2.12593861	-2.72593861
951	-2.6133	-2.17559309	-2.77559309	-2.17559309	-2.77559309
961	-2.636	-2.1689393	-2.7689393	-2.1689393	-2.7689393
971	-2.6518	-2.20298476	-2.80298476	-2.20298476	-2.80298476
981	-2.6847	-2.23592587	-2.83592587	-2.23592587	-2.83592587
991	-2.7097	-2.24000282	-2.84000282	-2.24000282	-2.84000282
1001	-2.7281	-2.26887007	-2.86887007	-2.26887007	-2.86887007
1011	-2.7557	-2.27708549	-2.87708549	-2.27708549	-2.87708549
1021	-2.7852	-2.34271998	-2.94271998	-2.34271998	-2.94271998
1031	-2.8203	-2.38825889	-2.98825889	-2.38825889	-2.98825889
1041	-2.8536	-2.40170975	-3.00170975	-2.40170975	-3.00170975
1051	-2.8634	-2.41888995	-3.01888995	-2.41888995	-3.01888995
1061	-2.8863	-2.48086948	-3.08086948	-2.48086948	-3.08086948
1071	-2.9108	-2.47275038	-3.07275038	-2.47275038	-3.07275038
1081	-2.9299	-2.54046555	-3.14046555	-2.54046555	-3.14046555
1091	-2.9728	-2.59788103	-3.19788103	-2.59788103	-3.19788103
1101	-2.9813	-2.59065862	-3.19065862	-2.59065862	-3.19065862
1111	-3.0282	-2.62222738	-3.22222738	-2.62222738	-3.22222738
1121	-3.0428	-2.63790603	-3.23790603	-2.63790603	-3.23790603
1131	-3.0684	-2.6940958	-3.2940958	-2.6940958	-3.2940958
1141	-3.0983	-2.69157023	-3.29157023	-2.69157023	-3.29157023
1151	-3.11	-2.74391217	-3.34391217	-2.74391217	-3.34391217
1161	-3.1372	-2.75014181	-3.35014181	-2.75014181	-3.35014181
1171	-3.1549	-2.76227899	-3.36227899	-2.76227899	-3.36227899
1181	-3.1841	-2.79575105	-3.39575105	-2.79575105	-3.39575105
1191	-3.2052	-2.80258889	-3.40258889	-2.80258889	-3.40258889
1201	-3.2143	-2.84060879	-3.44060879	-2.84060879	-3.44060879
1211	-3.2288	-2.83818884	-3.43818884	-2.83818884	-3.43818884
1221	-3.2359	-2.88280935	-3.48280935	-2.88280935	-3.48280935
1231	-3.2527	-2.87651367	-3.47651367	-2.87651367	-3.47651367
1241	-3.2667	-2.90306802	-3.50306802	-2.90306802	-3.50306802
1251	-3.2843	-2.90148563	-3.50148563	-2.90148563	-3.50148563
1261	-3.2925	-2.92336841	-3.52336841	-2.92336841	-3.52336841
1271	-3.3011	-2.90222664	-3.50222664	-2.90222664	-3.50222664
1281	-3.3243	-2.95233388	-3.55233388	-2.95233388	-3.55233388
1291	-3.327	-2.96028776	-3.56028776	-2.96028776	-3.56028776
1301	-3.3367	-2.97048707	-3.57048707	-2.97048707	-3.57048707
1311	-3.3579	-2.94781966	-3.54781966	-2.94781966	-3.54781966
1321	-3.366	-2.95330472	-3.55330472	-2.95330472	-3.55330472
1331	-3.3858	-2.97517557	-3.57517557	-2.97517557	-3.57517557
1341	-3.4025	-2.98033876	-3.58033876	-2.98033876	-3.58033876
1351	-3.4152	-3.00376244	-3.60376244	-3.00376244	-3.60376244
1361	-3.4357	-2.99380894	-3.59380894	-2.99380894	-3.59380894
1371	-3.4534	-3.04463286	-3.64463286	-3.04463286	-3.64463286
1381	-3.4589	-3.04255385	-3.64255385	-3.04255385	-3.64255385
1391	-3.4816	-3.03887219	-3.63887219	-3.03887219	-3.63887219
1401	-3.4898	-3.07660503	-3.67660503	-3.07660503	-3.67660503
1411	-3.5036	-3.12218518	-3.72218518	-3.12218518	-3.72218518
1421	-3.5156	-3.11272116	-3.71272116	-3.11272116	-3.71272116
1431	-3.5241	-3.14628	-3.74628	-3.14628	-3.74628
1441	-3.5294	-3.13747973	-3.73747973	-3.13747973	-3.73747973
1451	-3.5351	-3.14642615	-3.74642615	-3.14642615	-3.74642615
1461	-3.5388	-3.14846177	-3.74846177	-3.14846177	-3.74846177
1471	-3.5425	-3.1602921	-3.7602921	-3.1602921	-3.7602921
1481	-3.5452	-3.16914601	-3.76914601	-3.16914601	-3.76914601
1491	-3.5481	-3.15082808	-3.75082808	-3.15082808	-3.75082808
1501	-3.5495	-3.16981716	-3.76981716	-3.16981716	-3.76981716
1511	-3.5471	-3.17029424	-3.77029424	-3.17029424	-3.77029424
1521	-3.5431	-3.17262669	-3.77262669	-3.17262669	-3.77262669
1531	-3.5386	-3.16641827	-3.76641827	-3.16641827	-3.76641827
1541	-3.5341	-3.15897889	-3.75897889	-3.15897889	-3.75897889
1551	-3.5329	-3.140835	-3.740835	-3.140835	-3.740835
1561	-3.5337	-3.13113995	-3.73113995	-3.13113995	-3.73113995
1571	-3.5332	-3.10569472	-3.70569472	-3.10569472	-3.70569472
1581	-3.5319	-3.10481067	-3.70481067	-3.10481067	-3.70481067
1591	-3.5223	-3.1321413	-3.7321413	-3.1321413	-3.7321413
1601	-3.5156	-3.1272964	-3.7272964	-3.1272964	-3.7272964
1611	-3.5064	-3.12352343	-3.72352343	-3.12352343	-3.72352343
1621	-3.4992	-3.13761802	-3.73761802	-3.13761802	-3.73761802
1631	-3.4943	-3.13288255	-3.73288255	-3.13288255	-3.73288255
1641	-3.4907	-3.11932917	-3.71932917	-3.11932917	-3.71932917
1651	-3.4875	-3.11081715	-3.71081715	-3.11081715	-3.71081715
1661	-3.4844	-3.1295764	-3.7295764	-3.1295764	-3.7295764
1671	-3.4809	-3.12142105	-3.72142105	-3.12142105	-3.72142105
1681	-3.4776	-3.12380524	-3.72380524	-3.12380524	-3.72380524
1691	-3.4772	-3.11713285	-3.71713285	-3.11713285	-3.71713285
1701	-3.4772	-3.11289735	-3.71289735	-3.11289735	-3.71289735
1711	-3.4789	-3.13514633	-3.73514633	-3.13514633	-3.73514633
1721	-3.4802	-3.122575	-3.722575	-3.122575	-3.722575
1731	-3.4847	-3.13571734	-3.73571734	-3.13571734	-3.73571734
1741	-3.4885	-3.12760849	-3.72760849	-3.12760849	-3.72760849
1751	-3.4928	-3.1272511	-3.7272511	-3.1272511	-3.7272511
1761	-3.4959	-3.12139935	-3.72139935	-3.12139935	-3.72139935
1771	-3.5089	-3.13842053	-3.73842053	-3.13842053	-3.73842053
1781	-3.5135	-3.1480288	-3.7480288	-3.1480288	-3.7480288
1791	-3.5304	-3.13684053	-3.73684053	-3.13684053	-3.73684053
1801	-3.5413	-3.15680165	-3.75680165	-3.15680165	-3.75680165
1811	-3.5503	-3.14536996	-3.74536996	-3.14536996	-3.74536996
1821	-3.5552	-3.17218442	-3.77218442	-3.17218442	-3.77218442
1831	-3.5649	-3.18327875	-3.78327875	-3.18327875	-3.78327875
1841	-3.5812	-3.19023008	-3.79023008	-3.19023008	-3.79023008
1851	-3.5894	-3.20484967	-3.80484967	-3.20484967	-3.80484967
1861	-3.5944	-3.2063045	-3.8063045	-3.2063045	-3.8063045
1871	-3.5944	-3.23149104	-3.83149104	-3.23149104	-3.83149104
1881	-3.5944	-3.24283142	-3.84283142	-3.24283142	-3.84283142
1891	-3.5944	-3.25860853	-3.85860853	-3.25860853	-3.85860853
1901	-3.5944	-3.27227898	-3.87227898	-3.27227898	-3.87227898
1911	-3.5944	-3.28151293	-3.88151293	-3.28151293	-3.88151293
1921	-3.5944	-3.26819201	-3.86819201	-3.26819201	-3.86819201
1931	-3.5944	-3.24465961	-3.84465961	-3.24465961	-3.84465961
1941	-3.5944	-3.25006456	-3.85006456	-3.25006456	-3.85006456
1951	-3.6713	-3.27002544	-3.87002544	-3.27002544	-3.87002544
1961	-3.6713	-3.26591797	-3.86591797	-3.26591797	-3.86591797
1971	-3.6713	-3.26111002	-3.86111002	-3.26111002	-3.86111002
1981	-3.6713	-3.28674574	-3.88674574	-3.28674574	-3.88674574
1991	-3.6713	-3.27365513	-3.87365513	-3.27365513	-3.87365513
2001	-3.6713	-3.27360482	-3.87360482	-3.27360482	-3.87360482
2011	-3.6713	-3.28188748	-3.88188748	-3.28188748	-3.88188748
2021	-3.6713	-3.27614779	-3.87614779	-3.27614779	-3.87614779
2031	-3.6713	-3.28652186	-3.88652186	-3.28652186	-3.88652186
2041	-3.6713	-3.29054303	-3.89054303	-3.29054303	-3.89054303
2051	-3.6764	-3.33828373	-3.93828373	-3.33828373	-3.93828373
2061	-3.6893	-3.32883425	-3.92883425	-3.32883425	-3.92883425
2071	-3.7005	-3.31767197	-3.91767197	-3.31767197	-3.91767197
2081	-3.7121	-3.34422083	-3.94422083	-3.34422083	-3.94422083
2091	-3.7209	-3.3900816	-3.9900816	-3.3900816	-3.9900816
2101	-3.7387	-3.38409872	-3.98409872	-3.38409872	-3.98409872
2111	-3.749	-3.43244929	-4.03244929	-3.43244929	-4.03244929
2121	-3.76	-3.44359417	-4.04359417	-3.44359417	-4.04359417
2131	-3.7848	-3.43100901	-4.03100901	-3.43100901	-4.03100901
2141	-3.795	-3.46882434	-4.06882434	-3.46882434	-4.06882434
2151	-3.8152	-3.46419544	-4.06419544	-3.46419544	-4.06419544
2161	-3.8303	-3.5071506	-4.1071506	-3.5071506	-4.1071506
2171	-3.8433	-3.50108786	-4.10108786	-3.50108786	-4.10108786
2181	-3.8513	-3.48313518	-4.08313518	-3.48313518	-4.08313518
2191	-3.8646	-3.52116771	-4.12116771	-3.52116771	-4.12116771
2201	-3.8706	-3.5725903	-4.1725903	-3.5725903	-4.1725903
2211	-3.8741	-3.55908008	-4.15908008	-3.55908008	-4.15908008
2221	-3.8804	-3.58001728	-4.18001728	-3.58001728	-4.18001728
2231	-3.8823	-3.60086627	-4.20086627	-3.60086627	-4.20086627
2241	-3.8848	-3.59023733	-4.19023733	-3.59023733	-4.19023733
2251	-3.8869	-3.60506554	-4.20506554	-3.60506554	-4.20506554
2261	-3.8889	-3.5851192	-4.1851192	-3.5851192	-4.1851192
2271	-3.8917	-3.60088201	-4.20088201	-3.60088201	-4.20088201
2281	-3.8938	-3.59356756	-4.19356756	-3.59356756	-4.19356756
2291	-3.8946	-3.57436724	-4.17436724	-3.57436724	-4.17436724
2301	-3.8962	-3.57412667	-4.17412667	-3.57412667	-4.17412667
2311	-3.8986	-3.57100005	-4.17100005	-3.57100005	-4.17100005
2321	-3.8977	-3.59889932	-4.19889932	-3.59889932	-4.19889932
2331	-3.8986	-3.58989568	-4.18989568	-3.58989568	-4.18989568
2341	-3.8992	-3.5853519	-4.1853519	-3.5853519	-4.1853519
2351	-3.8985	-3.59989114	-4.19989114	-3.59989114	-4.19989114
2361	-3.899	-3.57221766	-4.17221766	-3.57221766	-4.17221766
2371	-3.8994	-3.59795041	-4.19795041	-3.59795041	-4.19795041
2381	-3.9	-3.61716123	-4.21716123	-3.61716123	-4.21716123
2391	-3.8999	-3.60872288	-4.20872288	-3.60872288	-4.20872288
2401	-3.9006	-3.58199353	-4.18199353	-3.58199353	-4.18199353
2411	-3.901	-3.58776469	-4.18776469	-3.58776469	-4.18776469
2421	-3.9018	-3.58193822	-4.18193822	-3.58193822	-4.18193822
2431	-3.9019	-3.57725949	-4.17725949	-3.57725949	-4.17725949
2441	-3.9018	-3.59333415	-4.19333415	-3.59333415	-4.19333415
2451	-3.9021	-3.58688684	-4.18688684	-3.58688684	-4.18688684
2461	-3.9019	-3.58949394	-4.18949394	-3.58949394	-4.18949394
2471	-3.9024	-3.57455034	-4.17455034	-3.57455034	-4.17455034
2481	-3.9024	-3.56921453	-4.16921453	-3.56921453	-4.16921453
2491	-3.903	-3.56043668	-4.16043668	-3.56043668	-4.16043668
2501	-3.9028	-3.59075971	-4.19075971	-3.59075971	-4.19075971
2511	-3.9033	-3.58082433	-4.18082433	-3.58082433	-4.18082433
2521	-3.9033	-3.57433767	-4.17433767	-3.57433767	-4.17433767
2531	-3.9029	-3.57398982	-4.17398982	-3.57398982	-4.17398982
2541	-3.9023	-3.57628961	-4.17628961	-3.57628961	-4.17628961
2551	-3.9015	-3.58867164	-4.18867164	-3.58867164	-4.18867164
2561	-3.9007	-3.54009051	-4.14009051	-3.54009051	-4.14009051
2571	-3.8988	-3.54209871	-4.14209871	-3.54209871	-4.14209871
2581	-3.8984	-3.55861421	-4.15861421	-3.55861421	-4.15861421
2591	-3.8972	-3.57543344	-4.17543344	-3.57543344	-4.17543344
2601	-3.8951	-3.57895465	-4.17895465	-3.57895465	-4.17895465
2611	-3.8943	-3.57912965	-4.17912965	-3.57912965	-4.17912965
2621	-3.8931	-3.5599391	-4.1599391	-3.5599391	-4.1599391
2631	-3.8927	-3.57675929	-4.17675929	-3.57675929	-4.17675929
2641	-3.8916	-3.5688798	-4.1688798	-3.5688798	-4.1688798
2651	-3.8916	-3.56274004	-4.16274004	-3.56274004	-4.16274004
2661	-3.8914	-3.55047603	-4.15047603	-3.55047603	-4.15047603
2671	-3.8917	-3.59777803	-4.19777803	-3.59777803	-4.19777803
2681	-3.8919	-3.59092302	-4.19092302	-3.59092302	-4.19092302
2691	-3.8934	-3.58235307	-4.18235307	-3.58235307	-4.18235307
2701	-3.8946	-3.59556456	-4.19556456	-3.59556456	-4.19556456
2711	-3.897	-3.57684131	-4.17684131	-3.57684131	-4.17684131
2721	-3.8981	-3.62353082	-4.22353082	-3.62353082	-4.22353082
2731	-3.8996	-3.61884995	-4.21884995	-3.61884995	-4.21884995
2741	-3.9003	-3.60587187	-4.20587187	-3.60587187	-4.20587187
2751	-3.9023	-3.59557099	-4.19557099	-3.59557099	-4.19557099
2761	-3.9051	-3.61542649	-4.21542649	-3.61542649	-4.21542649
2771	-3.9089	-3.6071486	-4.2071486	-3.6071486	-4.2071486
2781	-3.9112	-3.63733859	-4.23733859	-3.63733859	-4.23733859
2791	-3.9118	-3.63104196	-4.23104196	-3.63104196	-4.23104196
2801	-3.9117	-3.62120647	-4.22120647	-3.62120647	-4.22120647
2811	-3.9109	-3.63128014	-4.23128014	-3.63128014	-4.23128014
2821	-3.9123	-3.62717576	-4.22717576	-3.62717576	-4.22717576
2831	-3.9126	-3.6229784	-4.2229784	-3.6229784	-4.2229784
2841	-3.9129	-3.60617728	-4.20617728	-3.60617728	-4.20617728
2851	-3.9124	-3.65657492	-4.25657492	-3.65657492	-4.25657492
2861	-3.9132	-3.63457794	-4.23457794	-3.63457794	-4.23457794
2871	-3.9134	-3.68264885	-4.28264885	-3.68264885	-4.28264885
2881	-3.9138	-3.66455264	-4.26455264	-3.66455264	-4.26455264
2891	-3.915	-3.67167587	-4.27167587	-3.67167587	-4.27167587
2901	-3.916	-3.66416521	-4.26416521	-3.66416521	-4.26416521
2911	-3.9199	-3.68649693	-4.28649693	-3.68649693	-4.28649693
2921	-3.9238	-3.66547461	-4.26547461	-3.66547461	-4.26547461
2931	-3.9264	-3.64047475	-4.24047475	-3.64047475	-4.24047475
2941	-3.9275	-3.6513979	-4.2513979	-3.6513979	-4.2513979
2951	-3.9319	-3.642415	-4.242415	-3.642415	-4.242415
2961	-3.9382	-3.66508288	-4.26508288	-3.66508288	-4.26508288
2971	-3.9446	-3.64763732	-4.24763732	-3.64763732	-4.24763732
2981	-3.9517	-3.68323488	-4.28323488	-3.68323488	-4.28323488
2991	-3.9615	-3.67968459	-4.27968459	-3.67968459	-4.27968459
3001	-3.9656	-3.68749733	-4.28749733	-3.68749733	-4.28749733
3011	-3.9716	-3.65544219	-4.25544219	-3.65544219	-4.25544219
3021	-3.9798	-3.72125835	-4.32125835	-3.72125835	-4.32125835
3031	-3.987	-3.66898198	-4.26898198	-3.66898198	-4.26898198
3041	-3.9953	-3.70119972	-4.30119972	-3.70119972	-4.30119972
3051	-3.999	-3.71341152	-4.31341152	-3.71341152	-4.31341152
3061	-4.0048	-3.70903225	-4.30903225	-3.70903225	-4.30903225
3071	-4.0068	-3.76268597	-4.36268597	-3.76268597	-4.36268597
3081	-4.0104	-3.761553	-4.361553	-3.761553	-4.361553
3091	-4.0132	-3.79301901	-4.39301901	-3.79301901	-4.39301901
3101	-4.0205	-3.76069374	-4.36069374	-3.76069374	-4.36069374
3111	-4.0238	-3.79987926	-4.39987926	-3.79987926	-4.39987926
3121	-4.0254	-3.79420252	-4.39420252	-3.79420252	-4.39420252
3131	-4.0253	-3.79704733	-4.39704733	-3.79704733	-4.39704733
3141	-4.0211	-3.78582926	-4.38582926	-3.78582926	-4.38582926
3151	-4.0201	-3.78015156	-4.38015156	-3.78015156	-4.38015156
3161	-4.017	-3.76529188	-4.36529188	-3.76529188	-4.36529188
3171	-4.0134	-3.76366348	-4.36366348	-3.76366348	-4.36366348
3181	-4.0103	-3.74552794	-4.34552794	-3.74552794	-4.34552794
3191	-4.0066	-3.71087666	-4.31087666	-3.71087666	-4.31087666
3201	-4.0019	-3.76855154	-4.36855154	-3.76855154	-4.36855154
3211	-3.993	-3.73862476	-4.33862476	-3.73862476	-4.33862476
3221	-3.9851	-3.73597116	-4.33597116	-3.73597116	-4.33597116
3231	-3.9768	-3.69976134	-4.29976134	-3.69976134	-4.29976134
3241	-3.9664	-3.70289297	-4.30289297	-3.70289297	-4.30289297
3251	-3.9572	-3.7013485	-4.3013485	-3.7013485	-4.3013485
3261	-3.9502	-3.66853399	-4.26853399	-3.66853399	-4.26853399
3271	-3.9416	-3.64524646	-4.24524646	-3.64524646	-4.24524646
3281	-3.9421	-3.62244434	-4.22244434	-3.62244434	-4.22244434
3291	-3.9415	-3.64308901	-4.24308901	-3.64308901	-4.24308901
3301	-3.9437	-3.64372225	-4.24372225	-3.64372225	-4.24372225
3311	-3.9485	-3.66740818	-4.26740818	-3.66740818	-4.26740818
3321	-3.9555	-3.66306849	-4.26306849	-3.66306849	-4.26306849
3331	-3.9643	-3.71187468	-4.31187468	-3.71187468	-4.31187468
3341	-3.977	-3.7117774	-4.3117774	-3.7117774	-4.3117774
3351	-3.9826	-3.71844025	-4.31844025	-3.71844025	-4.31844025
3361	-3.9945	-3.71503801	-4.31503801	-3.71503801	-4.31503801
3371	-4.0039	-3.77364178	-4.37364178	-3.77364178	-4.37364178
3381	-4.0122	-3.76543827	-4.36543827	-3.76543827	-4.36543827
3391	-4.0163	-3.72304459	-4.32304459	-3.72304459	-4.32304459
3401	-4.0187	-3.7165081	-4.3165081	-3.7165081	-4.3165081
3411	-4.0207	-3.73334522	-4.33334522	-3.73334522	-4.33334522
3421	-4.0229	-3.73281546	-4.33281546	-3.73281546	-4.33281546
3431	-4.0228	-3.72657175	-4.32657175	-3.72657175	-4.32657175
3441	-4.022	-3.70205564	-4.30205564	-3.70205564	-4.30205564
3451	-4.0203	-3.71110172	-4.31110172	-3.71110172	-4.31110172
3461	-4.0164	-3.67766924	-4.27766924	-3.67766924	-4.27766924
3471	-4.0134	-3.69343562	-4.29343562	-3.69343562	-4.29343562
3481	-4.0079	-3.66318293	-4.26318293	-3.66318293	-4.26318293
3491	-4.0012	-3.61827083	-4.21827083	-3.61827083	-4.21827083
3501	-3.9933	-3.61762781	-4.21762781	-3.61762781	-4.21762781
3511	-3.9852	-3.58323975	-4.18323975	-3.58323975	-4.18323975
3521	-3.9792	-3.57721777	-4.17721777	-3.57721777	-4.17721777
3531	-3.9756	-3.63000293	-4.23000293	-3.63000293	-4.23000293
3541	-3.9685	-3.61315651	-4.21315651	-3.61315651	-4.21315651
3551	-3.9638	-3.62439675	-4.22439675	-3.62439675	-4.22439675
3561	-3.9535	-3.62448521	-4.22448521	-3.62448521	-4.22448521
3571	-3.9463	-3.59484048	-4.19484048	-3.59484048	-4.19484048
3581	-3.9335	-3.59374757	-4.19374757	-3.59374757	-4.19374757


==> figures/results/table_out_P1.txt <==
2 -0.0454 1.7206 -0.2507 0.228646618 0.857073931 -0.792638332 0.922176088 2.83206465 -0.0991088621 0.276908065 0.953585602 -0.740708812 0.876908065 2.7535856 -0.140708812
12 -0.0579 1.7215 -0.258 -0.912363825 0.751475896 -0.720355429 -0.00219094937 3.47880891 0.189817446 -0.753975782 1.43329309 -0.580882581 -0.153975782 3.23329309 0.0191174187
22 -0.0857 1.7233 -0.2715 -0.700417356 0.527448353 -0.62295652 0.211878014 3.6402863 0.28933885 -0.499443836 1.23350592 -0.452872073 0.100556164 3.03350592 0.147127927
32 -0.1045 1.7239 -0.2781 -0.58890917 0.460653259 -0.617261096 0.323401285 3.70673579 0.295049359 -0.414167861 1.19145968 -0.445458256 0.185832139 2.99145968 0.154541744
42 -0.1182 1.7243 -0.2828 -0.636284175 0.477494198 -0.658159341 0.276026387 3.76404535 0.254151221 -0.480830992 1.2218544 -0.509979239 0.119169008 3.0218544 0.0900207612
52 -0.148 1.7246 -0.2905 -0.723704991 0.378049502 -0.706450056 0.188605572 3.67640198 0.205860507 -0.583947634 0.984876981 -0.556871529 0.016052366 2.78487698 0.0431284713
62 -0.1715 1.7248 -0.2944 -0.712613162 0.173415702 -0.773244687 0.1996974 3.47516858 0.139065875 -0.552746864 0.785589296 -0.619036415 0.0472531355 2.5855893 -0.0190364147
72 -0.1914 1.725 -0.2962 -0.750894381 0.074372391 -0.776254451 0.161416182 3.37710166 0.136056112 -0.596065047 0.784326344 -0.620113412 0.0039349526 2.58432634 -0.0201134124
82 -0.2363 1.726 -0.297 -0.734744847 0.0287522104 -0.77798749 0.177565715 3.33176156 0.134323073 -0.576684707 0.768020976 -0.617594033 0.0233152929 2.56802098 -0.0175940325
92 -0.2692 1.7253 -0.2947 -0.738980893 0.00831530262 -0.760407092 0.17332967 3.31140497 0.15190347 -0.584696097 0.746312667 -0.606087375 0.0153039029 2.54631267 -0.00608737537
102 -0.2962 1.725 -0.2903 -0.779911751 0.0669858379 -0.686946886 0.132398812 3.37009853 0.225363677 -0.620231182 0.850753144 -0.519630479 -0.0202311821 2.65075314 0.0803695205
112 -0.3248 1.724 -0.2837 -0.791351723 0.0760346445 -0.68008639 0.12095884 3.37915394 0.232224173 -0.679729782 0.758486562 -0.544558675 -0.0797297817 2.55848656 0.0554413248
122 -0.3843 1.7194 -0.263 -0.834084105 0.0239824066 -0.701762104 0.0782264576 3.3271036 0.210548458 -0.67791639 0.750005628 -0.545981548 -0.07791639 2.55000563 0.0540184517
132 -0.4255 1.7144 -0.2451 -0.878073234 0.0127614745 -0.67082685 0.0342373282 3.31588321 0.241483712 -0.716635782 0.71760502 -0.519085262 -0.116635782 2.51760502 0.0809147381
142 -0.4856 1.7087 -0.2098 -0.900927569 -0.0484013374 -0.58883208 0.0113829938 3.25472055 0.323478482 -0.763455436 0.672876623 -0.417557741 -0.163455436 2.47287662 0.182442259
152 -0.539 1.7035 -0.1679 -0.947752439 -0.0508303317 -0.556384245 -0.0354418766 3.2522916 0.355926318 -0.80074467 0.736170432 -0.396508139 -0.20074467 2.53617043 0.203491861
162 -0.5776 1.7002 -0.132 -1.03180721 -0.0391095029 -0.606985698 -0.119496647 3.26401245 0.305324865 -0.920229216 0.660654711 -0.484081328 -0.320229216 2.46065471 0.115918672
172 -0.6127 1.6962 -0.0912 -1.05476704 -0.117516585 -0.5031135 -0.142456475 3.18560537 0.409197062 -0.898440303 0.596640953 -0.343985961 -0.298440303 2.39664095 0.256014039
182 -0.6251 1.6926 -0.0748 -1.06396501 -0.128607043 -0.466498494 -0.151654444 3.17451491 0.445812068 -0.908660406 0.624775853 -0.309202655 -0.308660406 2.42477585 0.290797345
192 -0.6415 1.6846 -0.0476 -1.08050322 -0.150574244 -0.426320912 -0.168192658 3.15254771 0.485989651 -0.927849463 0.565951582 -0.265296498 -0.327849463 2.36595158 0.334703502
202 -0.6488 1.6803 -0.0298 -1.08565472 -0.170413171 -0.422854953 -0.173344153 3.13270878 0.489455609 -0.929491517 0.573623161 -0.266292908 -0.329491517 2.37362316 0.333707092
212 -0.654 1.6779 -0.0173 -1.09457061 -0.0945890425 -0.375820372 -0.182260049 3.20853291 0.53649019 -0.931018708 0.701169322 -0.211035968 -0.331018708 2.50116932 0.388964032
222 -0.6591 1.677 -0.0046 -1.09592718 -0.0660668852 -0.372520594 -0.183616618 3.23705507 0.539789969 -0.944792154 0.689093773 -0.219245525 -0.344792154 2.48909377 0.380754475
232 -0.6574 1.6777 0.0068 -1.1270734 -0.120920047 -0.287611073 -0.21476284 3.18220191 0.62469949 -0.971835908 0.585175218 -0.128234929 -0.371835908 2.38517522 0.471765071
242 -0.6531 1.6774 0.0091 -1.09046265 -0.161703551 -0.285264667 -0.178152087 3.1414184 0.627045896 -0.934300091 0.581428385 -0.128191453 -0.334300091 2.38142839 0.471808547
252 -0.6435 1.6742 0.0142 -1.08855439 -0.171428135 -0.263768693 -0.176243829 3.13169382 0.64854187 -0.930839341 0.572898816 -0.104181948 -0.330839341 2.37289882 0.495818052
262 -0.6325 1.6693 0.0239 -1.10531136 -0.167295884 -0.286605572 -0.193000794 3.13582607 0.62570499 -0.958532947 0.611033136 -0.145467273 -0.358532947 2.41103314 0.454532727
272 -0.6254 1.6689 0.034 -1.13837002 -0.161620977 -0.330225897 -0.22605946 3.14150098 0.582084666 -0.973078237 0.565092334 -0.188040974 -0.373078237 2.36509233 0.411959026
282 -0.6209 1.6725 0.0435 -1.11846624 -0.171633175 -0.240154874 -0.20615568 3.13148878 0.672155689 -0.962427017 0.575363988 -0.0829656536 -0.362427017 2.37536399 0.517034346
292 -0.6152 1.6776 0.0543 -1.06265557 -0.171901324 -0.209272868 -0.150345003 3.13122063 0.703037695 -0.905492205 0.586017394 -0.0518614324 -0.305492205 2.38601739 0.548138568
302 -0.6126 1.6803 0.0609 -1.07071563 -0.187339532 -0.169847632 -0.158405071 3.11578242 0.742462931 -0.914968503 0.548614095 -0.0115161093 -0.314968503 2.3486141 0.588483891
312 -0.6122 1.6816 0.0672 -1.10995025 -0.17652064 -0.163124674 -0.197639691 3.12660131 0.749185888 -1.01224373 0.740244495 0.000674418911 -0.412243733 2.54024449 0.600674419
322 -0.6157 1.6823 0.0766 -1.09014864 -0.0534945099 -0.160719309 -0.177838076 3.24962744 0.751591253 -0.932469134 0.748860035 -0.00367127976 -0.332469134 2.54886004 0.59632872
332 -0.6224 1.6829 0.0835 -1.08929116 -0.0367666955 -0.2021651 -0.176980598 3.26635526 0.710145463 -0.921490379 0.703359711 -0.047034 -0.321490379 2.50335971 0.552966
342 -0.6315 1.6833 0.0898 -1.07839082 -0.0525828719 -0.198209805 -0.166080262 3.25053908 0.714100758 -0.921878458 0.690130381 -0.0421605587 -0.321878458 2.49013038 0.557839441
352 -0.6401 1.6833 0.0936 -1.04374335 -0.0688153713 -0.205814096 -0.131432791 3.23430658 0.706496466 -0.88582086 0.666860646 -0.0502247634 -0.28582086 2.46686065 0.549775237
362 -0.6635 1.6838 0.1023 -1.05549773 -0.0964516751 -0.168705738 -0.143187166 3.20667028 0.743604824 -0.900807807 0.628284606 -0.00886593151 -0.300807807 2.42828461 0.591134068
372 -0.6807 1.683 0.1088 -1.12796392 -0.0560515645 -0.181802488 -0.215653357 3.24707039 0.730508075 -0.987998828 0.787688392 -0.0539163332 -0.387998828 2.58768839 0.546083667
382 -0.7016 1.686 0.1144 -1.18127219 -0.00279172467 -0.237611288 -0.268961624 3.30033023 0.674699275 -1.04670053 0.727172751 -0.0976099865 -0.446700527 2.52717275 0.502390014
392 -0.7241 1.6963 0.1158 -1.22054406 -0.0329524539 -0.222652357 -0.308233496 3.2701695 0.689658205 -1.06480684 0.700606796 -0.0657921983 -0.46480684 2.5006068 0.534207802
402 -0.7342 1.6998 0.1127 -1.20134384 -0.0560972289 -0.232167369 -0.28903328 3.24702473 0.680143194 -1.04434767 0.680648796 -0.0762180258 -0.444347668 2.4806488 0.523781974
412 -0.7552 1.7011 0.1051 -1.19177494 -0.0486632106 -0.262885838 -0.279464376 3.25445874 0.649424724 -1.03499529 0.716408255 -0.109376979 -0.434995286 2.51640826 0.490623021
422 -0.7824 1.7022 0.1034 -1.19344006 -0.0364449855 -0.266850864 -0.281129495 3.26667697 0.645459699 -1.03753352 0.7212552 -0.11103999 -0.437533515 2.5212552 0.48896001
432 -0.8062 1.7015 0.0968 -1.27108539 -0.0488120368 -0.260285245 -0.358774829 3.25430992 0.652025318 -1.17957214 0.649900857 -0.0430282517 -0.579572142 2.44990086 0.556971748
442 -0.8374 1.6947 0.0806 -1.31291538 -0.1060944 -0.205132891 -0.40060482 3.19702755 0.707177671 -1.15204406 0.609275764 -0.0504419552 -0.552044056 2.40927576 0.549558045
452 -0.8527 1.6909 0.0742 -1.30427287 -0.141271807 -0.20693984 -0.391962303 3.16185015 0.705370722 -1.1477723 0.594058084 -0.0514763259 -0.547772298 2.39405808 0.548523674
462 -0.889 1.685 0.0599 -1.29166364 -0.147504373 -0.205553653 -0.379353077 3.15561758 0.706756909 -1.13449162 0.609498172 -0.0499463963 -0.534491621 2.40949817 0.550053604
472 -0.9154 1.6857 0.0444 -1.33043085 -0.0771904025 -0.283917522 -0.418120284 3.22593155 0.62839304 -1.17498211 0.706275044 -0.128630629 -0.574982106 2.50627504 0.471369371
482 -0.949 1.6871 0.0291 -1.4035224 -0.099724225 -0.320987918 -0.491211841 3.20339773 0.591322644 -1.24993836 0.640107407 -0.164313864 -0.649938358 2.44010741 0.435686136
492 -0.9813 1.6917 0.0136 -1.37860157 -0.10152077 -0.342151566 -0.466291003 3.20160118 0.570158997 -1.2167978 0.693229558 -0.202280665 -0.616797804 2.49322956 0.397719335
502 -1.0023 1.6934 -0.0044 -1.44686375 -0.0803031469 -0.434623595 -0.534553189 3.22281881 0.477686967 -1.29351036 0.675689245 -0.280262378 -0.693510358 2.47568925 0.319737622
512 -1.0215 1.691 -0.0174 -1.48644311 -0.0495749377 -0.402108776 -0.574132552 3.25354702 0.510201786 -1.33386169 0.69301242 -0.256894723 -0.733861693 2.49301242 0.343105277
522 -1.0533 1.6882 -0.0274 -1.52034735 -0.0651622491 -0.436724262 -0.608036791 3.23795971 0.475586301 -1.37066468 0.661880087 -0.285705541 -0.770664682 2.46188009 0.314294459
532 -1.0736 1.6903 -0.0317 -1.55338974 -0.0944208758 -0.425578849 -0.641079181 3.20870108 0.486731713 -1.39833422 0.645496317 -0.270865647 -0.798334221 2.44549632 0.329134353
542 -1.1092 1.692 -0.0371 -1.53423514 -0.0959966074 -0.394072674 -0.621924573 3.20712535 0.518237889 -1.37618509 0.658475989 -0.23660936 -0.77618509 2.45847599 0.36339064
552 -1.1604 1.6917 -0.0353 -1.52072392 -0.10240432 -0.322956982 -0.608413361 3.20071763 0.589353581 -1.37605622 0.728475337 -0.146965656 -0.776056216 2.52847534 0.453034344
562 -1.2113 1.6893 -0.0285 -1.54878309 -0.00860749972 -0.386978484 -0.636472532 3.29451445 0.525332079 -1.39292853 0.789543065 -0.231985431 -0.792928535 2.58954306 0.368014569
572 -1.2756 1.6855 -0.0152 -1.68852281 -0.0460009562 -0.419031531 -0.776212248 3.257121 0.493279032 -1.53362859 0.691801527 -0.262677916 -0.933628586 2.49180153 0.337322084
582 -1.3264 1.6858 0.0043 -1.70309073 -0.0359507654 -0.369593408 -0.790780163 3.26717119 0.542717154 -1.54618589 0.722764768 -0.212234679 -0.946185893 2.52276477 0.387765321
592 -1.3864 1.692 0.0329 -1.7691808 -0.0577019537 -0.391316799 -0.856870238 3.24542 0.520993763 -1.60688856 0.804967356 -0.205393972 -1.00688856 2.60496736 0.394606028
602 -1.4322 1.7035 0.0507 -1.74671997 0.0352504182 -0.403994036 -0.834409403 3.33837237 0.508316527 -1.58981432 0.83004414 -0.247652742 -0.989814324 2.63004414 0.352347258
612 -1.4841 1.7058 0.0621 -1.89215942 -0.0506159051 -0.408620295 -0.979848855 3.25250605 0.503690268 -1.73913224 0.661084629 -0.248848399 -1.13913224 2.46108463 0.351151601
622 -1.5234 1.7078 0.0751 -1.84310021 -0.0705410293 -0.355865925 -0.930789645 3.23258092 0.556444638 -1.68192882 0.677699477 -0.195438257 -1.08192882 2.47769948 0.404561743
632 -1.5599 1.7105 0.0866 -1.85085926 -0.127333431 -0.26721223 -0.938548697 3.17578852 0.645098332 -1.68965754 0.59241278 -0.108253432 -1.08965754 2.39241278 0.491746568
642 -1.5939 1.7079 0.0893 -1.87766123 -0.0497123772 -0.294052877 -0.965350667 3.25340958 0.618257686 -1.72308566 0.784501953 -0.154913934 -1.12308566 2.58450195 0.445086066
652 -1.6309 1.7015 0.0906 -1.88869182 0.0250247885 -0.29914531 -0.976381262 3.32814674 0.613165253 -1.74502121 0.823266045 -0.148950814 -1.14502121 2.62326605 0.451049186
662 -1.6612 1.6964 0.0938 -1.96306528 0.0153033411 -0.196974077 -1.05075472 3.3184253 0.715336485 -1.8111849 0.762914981 -0.0377250782 -1.2111849 2.56291498 0.562274922
672 -1.7078 1.6929 0.0949 -2.03384688 0.00786735346 -0.234692921 -1.12153632 3.31098931 0.677617642 -1.87773644 0.758586296 -0.0797345937 -1.27773644 2.5585863 0.520265406
682 -1.762 1.6948 0.0895 -2.04081079 -9.73696048e-05 -0.243460648 -1.12850023 3.30302458 0.668849915 -1.88354723 0.754172294 -0.0879814229 -1.28354723 2.55417229 0.512018577
692 -1.8058 1.6993 0.0866 -2.09711629 0.0880397044 -0.276381061 -1.18480573 3.39116166 0.635929501 -1.94105586 0.886640106 -0.123862603 -1.34105586 2.68664011 0.476137397
702 -1.8283 1.7016 0.0885 -2.19147742 0.0668908823 -0.302070921 -1.27916686 3.37001284 0.610239642 -2.03682974 0.777807011 -0.138126371 -1.43682974 2.57780701 0.461873629
712 -1.8568 1.7062 0.0893 -2.19582014 0.0185834994 -0.34266562 -1.28350958 3.32170545 0.569644942 -2.03955086 0.746944761 -0.187355264 -1.43955086 2.54694476 0.412644736
722 -1.8764 1.7091 0.0872 -2.24890495 0.0153419133 -0.310649994 -1.33659439 3.31846387 0.601660568 -2.09939339 0.750417595 -0.153386484 -1.49939339 2.5504176 0.446613516
732 -1.9179 1.7101 0.0805 -2.26570138 -0.00391473476 -0.307971913 -1.35339082 3.29920722 0.60433865 -2.11495704 0.739487882 -0.150270869 -1.51495704 2.53948788 0.449729131
742 -1.9435 1.7103 0.0831 -2.28780541 -0.0244874452 -0.318181928 -1.37549485 3.27863451 0.594128635 -2.13251968 0.710335678 -0.161751402 -1.53251968 2.51033568 0.438248598
752 -1.9818 1.712 0.0904 -2.24295793 -0.0390014824 -0.318309044 -1.33064737 3.26412047 0.594001519 -2.09204392 0.690414389 -0.156445538 -1.49204392 2.49041439 0.443554462
762 -2.0028 1.7119 0.0928 -2.26838542 -0.0887596847 -0.329316723 -1.35607486 3.21436227 0.58299384 -2.13736322 0.571786788 -0.121165367 -1.53736322 2.37178679 0.478834633
772 -2.0502 1.7098 0.0991 -2.27614314 -0.196208853 -0.306408668 -1.36383258 3.1069131 0.605901894 -2.09177361 0.41244956 -0.173670675 -1.49177361 2.21244956 0.426329325
782 -2.102 1.705 0.1114 -2.31168214 -0.290139206 -0.246065709 -1.39937158 3.01298275 0.666244853 -2.20822004 0.499341844 -0.0670775582 -1.60822004 2.29934184 0.532922442
792 -2.1462 1.7007 0.1235 -2.35728127 -0.243922306 -0.229814601 -1.4449707 3.05919965 0.682495961 -2.1805268 0.601589867 -0.0623105138 -1.5805268 2.40158987 0.537689486
802 -2.2023 1.6946 0.1403 -2.42692214 -0.1689182 -0.229209575 -1.51461158 3.13420375 0.683100987 -2.27118348 0.619945347 -0.0758086273 -1.67118348 2.41994535 0.524191373
812 -2.2282 1.6932 0.1514 -2.54280298 -0.155814299 -0.250788934 -1.63049241 3.14730765 0.661521629 -2.41041749 0.585685645 -0.0935827926 -1.81041749 2.38568565 0.506417207
822 -2.261 1.69 0.1687 -2.59384234 -0.172216291 -0.268080605 -1.68153177 3.13090566 0.644229958 -2.47494568 0.618328311 -0.0852090504 -1.87494568 2.41832831 0.51479095
832 -2.2864 1.6856 0.1842 -2.68001938 -0.126614273 -0.230235085 -1.76770881 3.17650768 0.682075478 -2.52576695 0.618756866 -0.0713183976 -1.92576695 2.41875687 0.528681602
842 -2.3374 1.6874 0.2164 -2.71471659 -0.116508235 -0.225012647 -1.80240603 3.18661372 0.687297915 -2.57326946 0.648852449 -0.0693063763 -1.97326946 2.44885245 0.530693624
852 -2.3693 1.69 0.2305 -2.70027346 -0.125646656 -0.179227055 -1.7879629 3.1774753 0.733083508 -2.54308596 0.615945217 -0.0215844624 -1.94308596 2.41594522 0.578415538
862 -2.392 1.6879 0.2373 -2.66691797 -0.106041459 -0.203737883 -1.75460741 3.1970805 0.70857268 -2.50943312 0.63297799 -0.0605300136 -1.90943312 2.43297799 0.539469986
872 -2.4209 1.6837 0.2456 -2.65455964 -0.139360276 -0.215602781 -1.74224908 3.16376168 0.696707782 -2.4770432 0.55341185 -0.0878074974 -1.8770432 2.35341185 0.512192503
882 -2.4491 1.6846 0.2576 -2.66469787 -0.198796962 -0.210045787 -1.7523873 3.10432499 0.702264775 -2.50884419 0.525038216 -0.053977339 -1.90884419 2.32503822 0.546022661
892 -2.4642 1.6854 0.2636 -2.69844468 -0.24084888 -0.215007979 -1.78613412 3.06227307 0.697302583 -2.53891623 0.5010072 -0.0556445163 -1.93891623 2.3010072 0.544355484
902 -2.4881 1.6842 0.2688 -2.70404129 -0.256426505 -0.184328001 -1.79173073 3.04669545 0.727982562 -2.54807477 0.489472258 -0.027339934 -1.94807477 2.28947226 0.572660066
912 -2.524 1.6807 0.2677 -2.76754091 -0.273494894 -0.172676968 -1.85523035 3.02962706 0.739633595 -2.61280491 0.469717678 -0.0162664547 -2.01280491 2.26971768 0.583733545
922 -2.5399 1.6795 0.2663 -2.78544589 -0.237912067 -0.174586889 -1.87313532 3.06520989 0.737723674 -2.63439093 0.534365062 -0.0198151792 -2.03439093 2.33436506 0.580184821
932 -2.561 1.6781 0.2659 -2.80037079 -0.236514246 -0.168152666 -1.88806023 3.06660771 0.744157896 -2.643852 0.498806323 -0.0261534782 -2.043852 2.29880632 0.573846522
942 -2.5954 1.6747 0.2624 -2.87686866 -0.266416237 -0.141382068 -1.96455809 3.03670572 0.770928495 -2.72518573 0.464754185 0.0289851004 -2.12518573 2.26475418 0.6289851
952 -2.6133 1.6735 0.2566 -2.92306026 -0.28524503 -0.146232309 -2.0107497 3.01787692 0.766078254 -2.77797262 0.454414962 0.00526610564 -2.17797262 2.25441496 0.605266106
962 -2.636 1.6729 0.2459 -2.92498188 -0.301702786 -0.16201612 -2.01267132 3.00141917 0.750294442 -2.76909747 0.441560337 -0.00580864712 -2.16909747 2.24156034 0.594191353
972 -2.6518 1.6736 0.2361 -2.95807132 -0.322870432 -0.210005944 -2.04576076 2.98025152 0.702304618 -2.80244917 0.413341722 -0.0595392209 -2.20244917 2.21334172 0.540460779
982 -2.6847 1.6745 0.2187 -2.98741236 -0.329703309 -0.215564683 -2.0751018 2.97341864 0.696745879 -2.83626106 0.429926712 -0.0646136289 -2.23626106 2.22992671 0.535386371
992 -2.7097 1.677 0.2084 -2.99604328 -0.316951087 -0.196746978 -2.08373272 2.98617087 0.715563584 -2.83995459 0.439478034 -0.0400868229 -2.23995459 2.23947803 0.559913177
1002 -2.7281 1.6795 0.1976 -3.03125784 -0.29914768 -0.222390014 -2.11894728 3.00397427 0.689920549 -2.8687577 0.498906628 -0.0697726499 -2.2687577 2.29890663 0.53022735
1012 -2.7557 1.6805 0.1783 -3.03288765 -0.271019225 -0.172083152 -2.12057709 3.03210273 0.74022741 -2.87688327 0.493565042 -0.0148802624 -2.27688327 2.29356504 0.585119738
1022 -2.8001 1.678 0.1531 -3.09637685 -0.229334853 -0.212075421 -2.18406629 3.0737871 0.700235142 -2.94361064 0.561545329 -0.0567424715 -2.34361064 2.36154533 0.543257528
1032 -2.8203 1.6765 0.1463 -3.1428152 -0.198252099 -0.24586826 -2.23050464 3.10486986 0.666442302 -2.98931685 0.579975266 -0.0929293473 -2.38931685 2.37997527 0.507070653
1042 -2.8536 1.6785 0.1421 -3.1467495 -0.164799622 -0.253301986 -2.23443894 3.13832233 0.659008576 -3.01468051 0.615929741 -0.0986604928 -2.41468051 2.41592974 0.501339507
1052 -2.8687 1.6806 0.1397 -3.17349314 -0.132570598 -0.259723246 -2.26118258 3.17055136 0.652587317 -3.01889779 0.628408178 -0.101625966 -2.41889779 2.42840818 0.498374034
1062 -2.8863 1.6817 0.1386 -3.22172885 -0.13081233 -0.281332341 -2.30941828 3.17230962 0.630978221 -3.08022647 0.616122771 -0.128723868 -2.48022647 2.41612277 0.471276132
1072 -2.9171 1.6801 0.1387 -3.22873555 -0.13707969 -0.242761875 -2.31642498 3.16604226 0.669548688 -3.07290094 0.605241077 -0.0828867664 -2.47290094 2.40524108 0.517113234
1082 -2.9371 1.6779 0.1425 -3.29750305 -0.145293506 -0.232817932 -2.38519249 3.15782845 0.67949263 -3.14324056 0.590185235 -0.0702684743 -2.54324056 2.39018523 0.529731526
1092 -2.9728 1.673 0.152 -3.3370527 -0.153550908 -0.232563661 -2.42474214 3.14957105 0.679746902 -3.20149434 0.593682669 -0.0817572534 -2.60149434 2.39368267 0.518242747
1102 -2.9813 1.6719 0.152 -3.34691977 -0.164062602 -0.23693978 -2.43460921 3.13905935 0.675370783 -3.1905817 0.569930543 -0.0785331032 -2.5905817 2.36993054 0.521466897
1112 -3.0282 1.6655 0.1634 -3.36269848 -0.156879234 -0.222312851 -2.45038792 3.14624272 0.689997711 -3.22900066 0.623700242 -0.0650921645 -2.62900066 2.42370024 0.534907835
1122 -3.0495 1.6642 0.1704 -3.3915607 -0.132700265 -0.216693315 -2.47925014 3.17042169 0.695617247 -3.23794029 0.622636558 -0.0576660027 -2.63794029 2.42263656 0.542333997
1132 -3.0684 1.6625 0.1791 -3.43765785 -0.128923051 -0.22367812 -2.52534729 3.1741989 0.688632442 -3.29579692 0.63090748 -0.0707154795 -2.69579692 2.43090748 0.52928452
1142 -3.0983 1.6591 0.1977 -3.44764643 -0.145611975 -0.230653637 -2.53533587 3.15750998 0.681656926 -3.29144815 0.594987175 -0.0746625226 -2.69144815 2.39498718 0.525337477
1152 -3.1155 1.6623 0.2109 -3.49880451 -0.121827247 -0.168365369 -2.58649395 3.18129471 0.743945194 -3.34420286 0.635000859 -0.0105397489 -2.74420286 2.43500086 0.589460251
1162 -3.1429 1.6711 0.2274 -3.50320829 -0.116108125 -0.134913478 -2.59089773 3.18701383 0.777397084 -3.35646392 0.651349258 0.0356320254 -2.75646392 2.45134926 0.635632025
1172 -3.1669 1.6733 0.2341 -3.52086658 -0.108701217 -0.111778126 -2.60855602 3.19442074 0.800532437 -3.36196261 0.630989734 0.0505340715 -2.76196261 2.43098973 0.650534071
1182 -3.1841 1.6709 0.2376 -3.54891119 -0.098640804 -0.100914325 -2.63660062 3.20448115 0.811396237 -3.40135781 0.672264183 0.0471657214 -2.80135781 2.47226418 0.647165721
1192 -3.2052 1.6647 0.2458 -3.5587755 -0.0857494266 -0.106591527 -2.64646494 3.21737253 0.805719035 -3.40262732 0.671739119 0.0497635275 -2.80262732 2.47173912 0.649763528
1202 -3.2143 1.6609 0.2524 -3.59553154 -0.097598129 -0.133858075 -2.68322098 3.20552383 0.778452488 -3.44015846 0.651600142 0.021907703 -2.84015846 2.45160014 0.621907703
1212 -3.2288 1.6569 0.2572 -3.59422854 -0.116896808 -0.0759411593 -2.68191797 3.18622515 0.836369403 -3.43809429 0.626654778 0.0812201349 -2.83809429 2.42665478 0.681220135
1222 -3.2359 1.6543 0.2601 -3.63797362 -0.0949684653 -0.0756076267 -2.72566306 3.20815349 0.836702936 -3.48286594 0.670671078 0.0809305057 -2.88286594 2.47067108 0.680930506
1232 -3.2593 1.6511 0.2609 -3.64241282 -0.0779092947 -0.0752029179 -2.73010225 3.22521266 0.837107645 -3.50237152 0.690137035 0.0755804366 -2.90237152 2.49013704 0.675580437
1242 -3.2701 1.65 0.2606 -3.66117258 -0.0636105945 -0.0757194794 -2.74886202 3.23951136 0.836591083 -3.50305187 0.686320709 0.0860313816 -2.90305187 2.48632071 0.686031382
1252 -3.2885 1.6496 0.2541 -3.65374267 -0.0533606434 -0.0645012005 -2.74143211 3.24976131 0.847809362 -3.50633686 0.715795722 0.0933653188 -2.90633686 2.51579572 0.693365319
1262 -3.2925 1.6497 0.2521 -3.67837504 -0.038449896 -0.0808083541 -2.76606448 3.26467206 0.831502208 -3.52335609 0.724492968 0.0729341492 -2.92335609 2.52449297 0.672934149
1272 -3.3145 1.6505 0.2371 -3.66931798 -0.0442442141 -0.105273811 -2.75700741 3.25887774 0.807036752 -3.5209791 0.686107694 0.0441539621 -2.9209791 2.48610769 0.644153962
1282 -3.3243 1.6506 0.2313 -3.70445914 -0.0631169784 -0.110874888 -2.79214857 3.24000498 0.801435674 -3.55201067 0.675177073 0.0483436767 -2.95201067 2.47517707 0.648343677
1292 -3.3307 1.6505 0.2165 -3.7263174 -0.0650907599 -0.0961979586 -2.81400684 3.23803119 0.816112604 -3.59097572 0.70106923 0.0579021323 -2.99097572 2.50106923 0.657902132
1302 -3.3367 1.6509 0.2103 -3.72169685 -0.0768115445 -0.129601246 -2.80938629 3.22631041 0.782709316 -3.55543474 0.656085461 0.0301163321 -2.95543474 2.45608546 0.630116332
1312 -3.3579 1.6495 0.1841 -3.71377803 -0.0876018161 -0.139441402 -2.80146747 3.21552014 0.77286916 -3.57275046 0.663547331 0.00681003203 -2.97275046 2.46354733 0.606810032
1322 -3.3699 1.6473 0.1706 -3.71152421 -0.12302669 -0.154844736 -2.79921364 3.18009526 0.757465827 -3.55333967 0.597577944 0.00424971865 -2.95333967 2.39757794 0.604249719
1332 -3.3858 1.646 0.1537 -3.72610418 -0.129059737 -0.17057314 -2.81379362 3.17406222 0.741737423 -3.57535408 0.631323793 -0.0186805327 -2.97535408 2.43132379 0.581319467
1342 -3.4025 1.6466 0.1368 -3.73649765 -0.109574521 -0.199434637 -2.82418709 3.19354743 0.712875925 -3.5803167 0.651020745 -0.0436114969 -2.9803167 2.45102075 0.556388503
1352 -3.4152 1.6466 0.1285 -3.76019266 -0.114033793 -0.25165183 -2.8478821 3.18908816 0.660658733 -3.61274387 0.636932555 -0.0970892502 -3.01274387 2.43693255 0.50291075
1362 -3.4357 1.6445 0.1071 -3.75173838 -0.136559009 -0.224512805 -2.83942782 3.16656295 0.687797758 -3.59448929 0.597858737 -0.0622609215 -2.99448929 2.39785874 0.537739078
1372 -3.4534 1.6426 0.0957 -3.79925555 -0.129408395 -0.242291387 -2.88694499 3.17371356 0.670019176 -3.6545244 0.64408708 -0.0980697328 -3.0545244 2.44408708 0.501930267
1382 -3.4589 1.642 0.0918 -3.79823548 -0.131793545 -0.25515903 -2.88592492 3.17132841 0.657151532 -3.6422192 0.62603307 -0.097476286 -3.0422192 2.42603307 0.502523714
1392 -3.4816 1.6414 0.079 -3.81079825 -0.113271766 -0.268489535 -2.89848769 3.18985019 0.643821027 -3.68265204 0.652066648 -0.127542099 -3.08265204 2.45206665 0.472457901
1402 -3.4898 1.6423 0.0743 -3.83623568 -0.132227206 -0.291607072 -2.92392512 3.17089475 0.620703491 -3.67775982 0.595804943 -0.127749621 -3.07775982 2.39580494 0.472250379
1412 -3.5067 1.6484 0.0651 -3.85630666 -0.138185669 -0.282527132 -2.9439961 3.16493629 0.629783431 -3.70519674 0.635398383 -0.137490283 -3.10519674 2.43539838 0.462509717
1422 -3.5156 1.655 0.0606 -3.86893421 -0.132756581 -0.30357836 -2.95662365 3.17036537 0.608732203 -3.71270596 0.619964013 -0.147635253 -3.11270596 2.41996401 0.452364747
1432 -3.5241 1.6603 0.057 -3.90156826 -0.100875169 -0.325120564 -2.9892577 3.20224679 0.587189998 -3.74628829 0.67529213 -0.17158949 -3.14628829 2.47529213 0.42841051
1442 -3.5294 1.6625 0.0577 -3.89281061 -0.0914448722 -0.296660759 -2.98050004 3.21167708 0.615649803 -3.73747949 0.663988951 -0.138748783 -3.13747949 2.46398895 0.461251217
1452 -3.5351 1.6641 0.0598 -3.90508075 -0.0647427084 -0.311111819 -2.99277019 3.23837925 0.601198743 -3.7469351 0.697703581 -0.159558356 -3.1469351 2.49770358 0.440441644
1462 -3.5402 1.6646 0.0684 -3.90459492 -0.0493593663 -0.306214291 -2.99228435 3.25376259 0.606096272 -3.7487484 0.709385215 -0.149887512 -3.1487484 2.50938522 0.450112488
1472 -3.5425 1.6646 0.0737 -3.9212019 -0.0277516529 -0.309348503 -3.00889134 3.2753703 0.602962059 -3.77860588 0.746336877 -0.162996658 -3.17860588 2.54633688 0.437003342
1482 -3.5452 1.6646 0.0788 -3.9281787 -0.0195154519 -0.308003515 -3.01586813 3.2836065 0.604307048 -3.77011893 0.724750572 -0.143763854 -3.17011893 2.52475057 0.456236146
1492 -3.5488 1.6632 0.0899 -3.92037884 -0.0186276667 -0.29188437 -3.00806828 3.28449429 0.620426193 -3.77578337 0.749477646 -0.136027642 -3.17578337 2.54947765 0.463972358
1502 -3.5495 1.6601 0.1039 -3.92607902 -0.0288498336 -0.287297268 -3.01376846 3.27427212 0.625013295 -3.76967549 0.713671639 -0.130831488 -3.16967549 2.51367164 0.469168512
1512 -3.5471 1.6573 0.1144 -3.9267883 -0.0384666122 -0.292092832 -3.01447774 3.26465534 0.62021773 -3.77039152 0.707321633 -0.136801291 -3.17039152 2.50732163 0.463198709
1522 -3.5431 1.654 0.127 -3.92975858 -0.06012955 -0.257474203 -3.01744802 3.2429924 0.65483636 -3.77311681 0.674832642 -0.097922827 -3.17311681 2.47483264 0.502077173
1532 -3.5386 1.6521 0.1416 -3.92452704 -0.0559192007 -0.256626854 -3.01221648 3.24720275 0.655683708 -3.76920788 0.705153579 -0.101471806 -3.16920788 2.50515358 0.498528194
1542 -3.5341 1.6527 0.1602 -3.91518647 -0.0633963936 -0.243424524 -3.00287591 3.23972556 0.668886038 -3.7589403 0.685206604 -0.086673769 -3.1589403 2.4852066 0.513326231
1552 -3.5329 1.6517 0.1722 -3.89282108 -0.0469268713 -0.245844322 -2.98051051 3.25619508 0.666466241 -3.74126778 0.700595426 -0.0930703538 -3.14126778 2.50059543 0.506929646
1562 -3.5337 1.6482 0.1813 -3.88768519 -0.0596171105 -0.223016792 -2.97537463 3.24350484 0.68929377 -3.73097295 0.68312314 -0.0656334646 -3.13097295 2.48312314 0.534366535
1572 -3.5332 1.642 0.1897 -3.86612317 -0.0454417596 -0.229166087 -2.95381261 3.25768019 0.683144475 -3.70334214 0.70103405 -0.0767537702 -3.10334214 2.50103405 0.52324623
1582 -3.5312 1.6372 0.1956 -3.86106528 -0.0470783283 -0.237167121 -2.94875471 3.25604363 0.675143442 -3.70480974 0.704421316 -0.081158491 -3.10480974 2.50442132 0.518841509
1592 -3.5223 1.6308 0.2047 -3.87265978 -0.0453602687 -0.236208994 -2.96034922 3.25776169 0.676101568 -3.72291516 0.720492208 -0.084371409 -3.12291516 2.52049221 0.515628591
1602 -3.5156 1.6293 0.2086 -3.87934416 -0.0594478871 -0.222487559 -2.9670336 3.24367407 0.689823004 -3.7161448 0.667217991 -0.0447495547 -3.1161448 2.46721799 0.555250445
1612 -3.5064 1.6281 0.2118 -3.88923145 -0.0690934541 -0.183975152 -2.97692089 3.2340285 0.728335411 -3.75449413 0.701458092 -0.0223299749 -3.15449413 2.50145809 0.577670025
1622 -3.4992 1.6269 0.2155 -3.89280616 -0.0502110367 -0.189232189 -2.98049559 3.25291092 0.723078374 -3.73678698 0.71906649 -0.0265882928 -3.13678698 2.51906649 0.573411707
1632 -3.4943 1.6254 0.2192 -3.88912694 -0.0362599499 -0.18077212 -2.97681638 3.266862 0.731538442 -3.73280983 0.721434345 -0.0244253323 -3.13280983 2.52143435 0.575574668
1642 -3.4907 1.6235 0.2221 -3.87519114 -0.00395616138 -0.195024024 -2.96288058 3.29916579 0.717286538 -3.71873527 0.759449748 -0.0396705545 -3.11873527 2.55944975 0.560329446
1652 -3.4875 1.6223 0.2253 -3.86736092 -0.00192377249 -0.17521641 -2.95505036 3.30119818 0.737094152 -3.71085215 0.747672747 -0.0180614221 -3.11085215 2.54767275 0.581938578
1662 -3.4844 1.6216 0.2276 -3.88479304 0.0235457212 -0.182093895 -2.97248247 3.32666768 0.730216668 -3.72956096 0.798216597 -0.0311210116 -3.12956096 2.5982166 0.568878988
1672 -3.4786 1.6206 0.2311 -3.87847965 0.0387374991 -0.184582247 -2.96616909 3.34185945 0.727728315 -3.72146666 0.797584358 -0.0288621141 -3.12146666 2.59758436 0.571137886
1682 -3.4776 1.6208 0.232 -3.87934939 0.0475741927 -0.182366795 -2.96703883 3.35069615 0.729943767 -3.71830006 0.807126844 -0.0222480756 -3.11830006 2.60712684 0.577751924
1692 -3.4772 1.6209 0.2328 -3.86993461 0.0389662973 -0.172939665 -2.95762405 3.34208825 0.739370897 -3.70677571 0.767066565 0.00531406683 -3.10677571 2.56706657 0.605314067
1702 -3.4772 1.6206 0.231 -3.87926953 0.0287188402 -0.139269101 -2.96695897 3.33184079 0.773041462 -3.74436793 0.791749643 0.0195116502 -3.14436793 2.59174964 0.61951165
1712 -3.4789 1.6203 0.2287 -3.8909381 0.044135152 -0.149464275 -2.97862753 3.34725711 0.762846287 -3.73511649 0.807077883 0.0084993089 -3.13511649 2.60707788 0.608499309
1722 -3.4802 1.6212 0.2238 -3.87919416 0.048337679 -0.135778689 -2.96688359 3.35145963 0.776531874 -3.72256774 0.800928419 0.0208253785 -3.12256774 2.60092842 0.620825379
1732 -3.4862 1.6227 0.2181 -3.88239281 0.0541904932 -0.179920868 -2.97008224 3.35731245 0.732389694 -3.73173552 0.786863089 -0.0243705195 -3.13173552 2.58686309 0.57562948
1742 -3.4898 1.6249 0.2126 -3.88424547 0.038764201 -0.166674649 -2.97193491 3.34188616 0.745635914 -3.72768779 0.779903952 -0.00823910543 -3.12768779 2.57990395 0.591760895
1752 -3.4946 1.6288 0.2094 -3.88153327 0.0324067108 -0.188506949 -2.96922271 3.33552866 0.723803613 -3.72405308 0.776606377 -0.0386949746 -3.12405308 2.57660638 0.561305025
1762 -3.4975 1.6321 0.2064 -3.87866652 0.0278760161 -0.196719525 -2.96635595 3.33099797 0.715591038 -3.72139799 0.779120045 -0.0413005135 -3.12139799 2.57912004 0.558699486
1772 -3.5089 1.6387 0.1994 -3.88345378 0.0153535021 -0.221149974 -2.97114322 3.31847546 0.691160588 -3.73767109 0.749945377 -0.0725053743 -3.13767109 2.54994538 0.527494626
1782 -3.5135 1.6401 0.1988 -3.90158508 -0.0274815332 -0.226848358 -2.98927452 3.27564042 0.685462204 -3.74772911 0.697299182 -0.0690037431 -3.14772911 2.49729918 0.530996257
1792 -3.5304 1.6446 0.1937 -3.89438379 -0.0631745476 -0.179247165 -2.98207323 3.23994741 0.733063398 -3.74025132 0.68812714 -0.0125705225 -3.14025132 2.48812714 0.587429478
1802 -3.5413 1.648 0.1913 -3.9128897 -0.0743956627 -0.188910414 -3.00057913 3.22872629 0.723400149 -3.75689776 0.667395184 -0.03180407 -3.15689776 2.46739518 0.56819593
1812 -3.5503 1.6534 0.1857 -3.90212085 -0.0799185213 -0.18534519 -2.98981028 3.22320343 0.726965373 -3.74537036 0.669786258 -0.0289339047 -3.14537036 2.46978626 0.571066095
1822 -3.5552 1.658 0.1814 -3.93121597 -0.0805934581 -0.20797798 -3.01890541 3.2225285 0.704332583 -3.79129481 0.669843087 -0.0663104257 -3.19129481 2.46984309 0.533689574
1832 -3.5707 1.6716 0.1768 -3.94059749 -0.0871588162 -0.201345374 -3.02828693 3.21596314 0.710965189 -3.78328828 0.653509084 -0.0419602185 -3.18328828 2.45350908 0.558039782
1842 -3.5812 1.6785 0.1761 -3.94277693 -0.0910081551 -0.198987664 -3.03046637 3.2121138 0.713322899 -3.79601229 0.653886955 -0.0398520534 -3.19601229 2.45388695 0.560147947
1852 -3.5894 1.6855 0.1764 -3.96614297 -0.0828541101 -0.21611238 -3.05383241 3.22026784 0.696198182 -3.81815084 0.665063465 -0.0551241393 -3.21815084 2.46506347 0.544875861
1862 -3.5944 1.6963 0.1807 -3.96673159 -0.0889312468 -0.217488757 -3.05442103 3.21419071 0.694821806 -3.8062583 0.652137401 -0.0626056545 -3.2062583 2.4521374 0.537394346
1872 -3.5944 1.6963 0.1807 -3.99165916 -0.0949896378 -0.234149599 -3.0793486 3.20813232 0.678160963 -3.84314609 0.649102891 -0.0751430207 -3.24314609 2.44910289 0.524856979
1882 -3.5944 1.6963 0.1807 -3.99950066 -0.0985161175 -0.227340054 -3.0871901 3.20460584 0.684970509 -3.844295 0.659909959 -0.065365861 -3.244295 2.45990996 0.534634139
1892 -3.5944 1.6963 0.1807 -4.01500989 -0.109584254 -0.216289289 -3.10269933 3.1935377 0.696021273 -3.85869833 0.629917324 -0.0605591624 -3.25869833 2.42991732 0.539440838
1902 -3.5944 1.6963 0.1807 -4.02977146 -0.0943235471 -0.258429374 -3.11746089 3.20879841 0.653881189 -3.87582407 0.662537466 -0.10129508 -3.27582407 2.46253747 0.49870492
1912 -3.5944 1.6963 0.1807 -4.03467695 -0.0831528186 -0.239462799 -3.12236638 3.21996914 0.672847763 -3.88038798 0.675423912 -0.0866645373 -3.28038798 2.47542391 0.513335463
1922 -3.5944 1.6963 0.1807 -4.02502297 -0.0948059947 -0.199709036 -3.11271241 3.20831596 0.712601526 -3.86819518 0.64449433 -0.0413183464 -3.26819518 2.44449433 0.558681654
1932 -3.5944 1.6963 0.1807 -4.00300835 -0.0732878868 -0.182205554 -3.09069779 3.22983407 0.730105009 -3.85198679 0.704169997 -0.0380152843 -3.25198679 2.50417 0.561984716
1942 -3.5944 1.6963 0.1807 -4.00516519 -0.0626346552 -0.177123263 -3.09285463 3.2404873 0.7351873 -3.85006232 0.689355609 -0.0197801677 -3.25006232 2.48935561 0.580219832
1952 -3.6713 1.696 0.3852 -4.01812832 -0.0603081003 -0.176366322 -3.10581776 3.24281385 0.735944241 -3.86889604 0.696504142 -0.0224599626 -3.26889604 2.49650414 0.577540037
1962 -3.6713 1.696 0.3852 -4.02088392 -0.0574199508 -0.169896135 -3.10857336 3.245702 0.742414428 -3.86570525 0.696924581 -0.0135075517 -3.26570525 2.49692458 0.586492448
1972 -3.6713 1.696 0.3852 -4.01844419 -0.0553307002 -0.148385159 -3.10613363 3.24779125 0.763925403 -3.86403115 0.714713072 0.020168885 -3.26403115 2.51471307 0.620168885
1982 -3.6713 1.696 0.3852 -4.04357124 -0.050880191 -0.124626648 -3.13126068 3.25224176 0.787683914 -3.88780707 0.712808312 0.0394782701 -3.28780707 2.51280831 0.63947827
1992 -3.6713 1.696 0.3852 -4.03095875 -0.0386128526 -0.117071082 -3.11864819 3.2645091 0.79523948 -3.8736552 0.719202868 0.0395237286 -3.2736552 2.51920287 0.639523729
2002 -3.6713 1.696 0.3852 -4.03619832 -0.0310991982 -0.0907186182 -3.12388775 3.27202276 0.821591944 -3.89126279 0.720965152 0.060570279 -3.29126279 2.52096515 0.660570279
2012 -3.6713 1.696 0.3852 -4.03934045 -0.0414309007 -0.0623494451 -3.12702989 3.26169105 0.849961117 -3.8819035 0.694375756 0.0990693436 -3.2819035 2.49437576 0.699069344
2022 -3.6713 1.696 0.3852 -4.03035666 -0.0396539953 -0.0669501905 -3.11804609 3.26346796 0.845360372 -3.87914055 0.723610101 0.0839624146 -3.27914055 2.5236101 0.683962415
2032 -3.6713 1.696 0.3852 -4.04283275 -0.0272756288 -0.0528816882 -3.13052218 3.27584633 0.859428874 -3.8865309 0.727091861 0.104296844 -3.2865309 2.52709186 0.704296844
2042 -3.6713 1.696 0.3852 -4.04715293 -0.0257929699 -0.0450431576 -3.13484237 3.27732898 0.867267405 -3.89196147 0.735384892 0.117609162 -3.29196147 2.53538489 0.717609162
2052 -3.6764 1.7009 0.3879 -4.09288375 -0.0159850384 -0.0686343676 -3.18057319 3.28713692 0.843676195 -3.93806677 0.743083795 0.086593753 -3.33806677 2.54308379 0.686593753
2062 -3.6893 1.7079 0.3963 -4.08507639 -0.0211279617 -0.0448660578 -3.17276583 3.28199399 0.867444505 -3.92883528 0.727318003 0.111550316 -3.32883528 2.527318 0.711550316
2072 -3.7005 1.71 0.4023 -4.07433826 -0.0357782466 -0.0206209802 -3.1620277 3.26734371 0.891689582 -3.91764502 0.698743482 0.135132886 -3.31764502 2.49874348 0.735132886
2082 -3.7121 1.709 0.4083 -4.09936244 -0.0415796658 -0.0471718601 -3.18705188 3.26154229 0.865138702 -3.94420482 0.706960959 0.10833915 -3.34420482 2.50696096 0.70833915
2092 -3.7209 1.7074 0.4117 -4.13808865 -0.0496938027 -0.0241779528 -3.22577809 3.25342815 0.88813261 -3.99046185 0.700212431 0.126521185 -3.39046185 2.50021243 0.726521185
2102 -3.7387 1.7025 0.4169 -4.14125761 -0.0611087627 -0.00150546728 -3.22894705 3.24201319 0.910805095 -3.98426922 0.676562808 0.159110944 -3.38426922 2.47656281 0.759110944
2112 -3.7538 1.6984 0.4224 -4.18443624 -0.0841661437 -0.0308343614 -3.27212568 3.21895581 0.881476201 -4.03202269 0.652229459 0.121809617 -3.43202269 2.45222946 0.721809617
2122 -3.7651 1.6954 0.4267 -4.19824689 -0.0863355152 -0.0463816039 -3.28593633 3.21678644 0.865928959 -4.04358248 0.66006372 0.111027087 -3.44358248 2.46006372 0.711027087
2132 -3.7848 1.691 0.4332 -4.20187428 -0.0926537074 -0.0527203198 -3.28956372 3.21046825 0.859590243 -4.06091566 0.654709515 0.0967974352 -3.46091566 2.45470952 0.696797435
2142 -3.795 1.6889 0.4365 -4.22365477 -0.115888486 -0.066685696 -3.31134421 3.18723347 0.845624867 -4.06863692 0.62537466 0.088623195 -3.46863692 2.42537466 0.688623195
2152 -3.8152 1.6878 0.4426 -4.22033577 -0.129510791 -0.0543862237 -3.3080252 3.17361116 0.857924339 -4.06419378 0.615318107 0.101873026 -3.46419378 2.41531811 0.701873026
2162 -3.8303 1.6879 0.4452 -4.26194401 -0.124352791 -0.02321361 -3.34963345 3.17876916 0.889096953 -4.10702801 0.635067713 0.139253145 -3.50702801 2.43506771 0.739253145
2172 -3.8433 1.6874 0.4528 -4.25880592 -0.110604981 -0.0299208428 -3.34649536 3.19251697 0.88238972 -4.10105841 0.64863157 0.126387718 -3.50105841 2.44863157 0.726387718
2182 -3.8513 1.6866 0.4578 -4.24819542 -0.11003845 -0.0124407247 -3.33588486 3.1930835 0.899869838 -4.10114955 0.633999813 0.12861251 -3.50114955 2.43399981 0.72861251
2192 -3.8646 1.6855 0.4652 -4.27712362 -0.117303655 -0.0361477874 -3.36481306 3.1858183 0.876162775 -4.12116164 0.629703388 0.119991984 -3.52116164 2.42970339 0.719991984
2202 -3.8719 1.6853 0.4684 -4.32700915 -0.108714595 -0.0324092469 -3.41469859 3.19440736 0.879901316 -4.17590002 0.646323722 0.116991723 -3.57590002 2.44632372 0.716991723
2212 -3.8762 1.685 0.4709 -4.31914965 -0.119426526 -0.0154163798 -3.40683909 3.18369543 0.896894183 -4.1590798 0.629647513 0.138908383 -3.5590798 2.42964751 0.738908383
2222 -3.8818 1.6864 0.4748 -4.32661099 -0.114495837 -0.00776490567 -3.41430043 3.18862612 0.904545657 -4.17721646 0.653252906 0.147807169 -3.57721646 2.45325291 0.747807169
2232 -3.8823 1.6871 0.4757 -4.35700925 -0.118593194 0.00205291249 -3.44469869 3.18452876 0.914363475 -4.20060765 0.636633782 0.157397867 -3.60060765 2.43663378 0.757397867
2242 -3.8848 1.6919 0.4773 -4.35126706 -0.12043124 0.0328882789 -3.4389565 3.18269071 0.945198841 -4.20206357 0.642989936 0.192943199 -3.60206357 2.44298994 0.792943199
2252 -3.8869 1.6973 0.4768 -4.35676886 -0.10435151 0.0254116057 -3.4444583 3.19877044 0.937722168 -4.20514415 0.677867294 0.172606367 -3.60514415 2.47786729 0.772606367
2262 -3.8889 1.7035 0.476 -4.34181039 -0.0822693604 0.0227427182 -3.42949982 3.22085259 0.935053281 -4.18502741 0.677893622 0.179040015 -3.58502741 2.47789362 0.779040015
2272 -3.8917 1.7092 0.4748 -4.35092738 -0.0702402237 -0.00271404915 -3.43861682 3.23288173 0.909596513 -4.20096049 0.694397761 0.147225698 -3.60096049 2.49439776 0.747225698
2282 -3.8938 1.7137 0.4724 -4.35025433 -0.0777595692 0.0458278289 -3.43794377 3.22536238 0.958138391 -4.19352142 0.659207981 0.206875948 -3.59352142 2.45920798 0.806875948
2292 -3.8946 1.7159 0.4712 -4.33164162 -0.0735547746 0.033215686 -3.41933106 3.22956718 0.945526249 -4.17872449 0.693546434 0.188458073 -3.57872449 2.49354643 0.788458073
2302 -3.8962 1.7184 0.4687 -4.33465972 -0.05718171 0.0301799618 -3.42234916 3.24594024 0.942490524 -4.17410701 0.701685224 0.184170492 -3.57410701 2.50168522 0.784170492
2312 -3.8986 1.7201 0.4716 -4.34806546 -0.0500158934 0.0250907657 -3.43575489 3.25310606 0.937401328 -4.22183647 0.710963265 0.171689793 -3.62183647 2.51096327 0.771689793
2322 -3.8977 1.7216 0.4638 -4.35620814 -0.0543162734 0.0160882763 -3.44389758 3.24880568 0.928398839 -4.19884404 0.699600348 0.170499038 -3.59884404 2.49960035 0.770499038
2332 -3.8986 1.7236 0.4619 -4.34612083 -0.0625419608 0.0378521539 -3.43381027 3.24057999 0.950162716 -4.18989982 0.684621806 0.194189343 -3.58989982 2.48462181 0.794189343
2342 -3.8992 1.7248 0.4591 -4.34366455 -0.0594665041 0.0460866037 -3.43135399 3.24365545 0.958397166 -4.18543004 0.690972798 0.201065497 -3.58543004 2.4909728 0.801065497
2352 -3.8985 1.7252 0.4564 -4.35615777 -0.0374793361 0.0102383443 -3.44384721 3.26564262 0.922548907 -4.20012948 0.722841219 0.166247416 -3.60012948 2.52284122 0.766247416
2362 -3.899 1.7259 0.4542 -4.32583169 -0.0364884712 0.0288409468 -3.41352113 3.26663348 0.941151509 -4.1635003 0.690429618 0.185864516 -3.5635003 2.49042962 0.785864516
2372 -3.8994 1.7251 0.4528 -4.35093506 -0.0458983369 0.0187684966 -3.4386245 3.25722362 0.931079059 -4.19044671 0.674015005 0.206044469 -3.59044671 2.47401501 0.806044469
2382 -3.9 1.726 0.4498 -4.3666396 -0.066586593 0.0263531585 -3.45432904 3.23653536 0.938663721 -4.20887974 0.685825804 0.170473485 -3.60887974 2.4858258 0.770473485
2392 -3.8999 1.7258 0.4485 -4.36484199 -0.07299737 0.00339946556 -3.45253143 3.23012458 0.915710028 -4.20861286 0.674982132 0.159594112 -3.60861286 2.47498213 0.759594112
2402 -3.9006 1.7251 0.4447 -4.34032505 -0.0707200899 -0.00436217578 -3.42801449 3.23240186 0.907948387 -4.17645219 0.68529914 0.157833501 -3.57645219 2.48529914 0.757833501
2412 -3.901 1.7249 0.4421 -4.34403359 -0.0774464215 -0.00511126534 -3.43172302 3.22567553 0.907199297 -4.18776176 0.672625601 0.14977117 -3.58776176 2.4726256 0.74977117
2422 -3.9018 1.7239 0.437 -4.33815245 -0.0832968293 0.0085389762 -3.42584189 3.21982512 0.920849539 -4.18192442 0.665200775 0.16496261 -3.58192442 2.46520077 0.76496261
2432 -3.9019 1.7228 0.4335 -4.32981641 -0.0712225436 0.0179065645 -3.41750585 3.23189941 0.930217127 -4.17729603 0.705812435 0.169325154 -3.57729603 2.50581243 0.769325154
2442 -3.9018 1.7215 0.4302 -4.34851277 -0.0530300084 0.00930986275 -3.43620221 3.25009195 0.921620425 -4.19334381 0.705904448 0.165264829 -3.59334381 2.50590445 0.765264829
2452 -3.9021 1.7209 0.4274 -4.35096148 -0.0477153477 -0.00726938085 -3.43865092 3.25540661 0.905041182 -4.19749479 0.709314134 0.134324832 -3.59749479 2.50931413 0.734324832
2462 -3.9019 1.72 0.4231 -4.34676478 -0.0570182883 0.0179473095 -3.43445421 3.24610367 0.930257872 -4.18957175 0.67679963 0.180411744 -3.58957175 2.47679963 0.780411744
2472 -3.9024 1.7197 0.421 -4.32940906 -0.0559399685 0.00317546722 -3.4170985 3.24718199 0.91548603 -4.17032893 0.696998312 0.153381375 -3.57032893 2.49699831 0.753381375
2482 -3.9025 1.7198 0.418 -4.32894213 -0.0471784909 -0.0121780001 -3.41663156 3.25594346 0.900132562 -4.16920172 0.710277842 0.141903303 -3.56920172 2.51027784 0.741903303
2492 -3.903 1.7199 0.4151 -4.33395366 -0.048704468 -0.0329287592 -3.4216431 3.25441749 0.879381803 -4.20031807 0.690510535 0.10818252 -3.60031807 2.49051054 0.70818252
2502 -3.9028 1.72 0.4127 -4.34749416 -0.0665133286 -0.037240336 -3.4351836 3.23660863 0.875070227 -4.19072407 0.684228277 0.117242089 -3.59072407 2.48422828 0.717242089
2512 -3.9033 1.7204 0.407 -4.33705562 -0.0757388536 -0.0129217919 -3.42474506 3.2273831 0.899388771 -4.18082568 0.672355993 0.143506566 -3.58082568 2.47235599 0.743506566
2522 -3.9033 1.72 0.4036 -4.33327208 -0.0799364187 -0.0168440496 -3.42096152 3.22318554 0.895466513 -4.17436183 0.663104338 0.137788054 -3.57436183 2.46310434 0.737788054
2532 -3.9027 1.7196 0.399 -4.33181307 -0.0717886121 -0.0473475496 -3.4195025 3.23133334 0.864963013 -4.17390502 0.682872032 0.109183159 -3.57390502 2.48287203 0.709183159
2542 -3.9023 1.7192 0.3959 -4.33471318 -0.0770835317 -0.0587341461 -3.42240262 3.22603842 0.853576416 -4.19529178 0.681251366 0.0793031518 -3.59529178 2.48125137 0.679303152
2552 -3.9015 1.7185 0.3888 -4.34550712 -0.085939282 -0.02936564 -3.43319655 3.21718267 0.882944923 -4.18866303 0.645487734 0.134284463 -3.58866303 2.44548773 0.734284463
2562 -3.9005 1.7181 0.3832 -4.29682722 -0.0908414188 -0.0424493255 -3.38451666 3.21228054 0.869861237 -4.13994594 0.657234525 0.114273278 -3.53994594 2.45723453 0.714273278
2572 -3.8988 1.7174 0.3755 -4.29793798 -0.0937794243 -0.0410334025 -3.38562742 3.20934253 0.87127716 -4.14205151 0.655849066 0.115255577 -3.54205151 2.45584907 0.715255577
2582 -3.8984 1.7174 0.3733 -4.31507212 -0.114337476 -0.0541419802 -3.40276156 3.18878448 0.858168582 -4.16584101 0.60178229 0.107133728 -3.56584101 2.40178229 0.707133728
2592 -3.8967 1.717 0.367 -4.33006089 -0.131464096 -0.0795496617 -3.41775033 3.17165786 0.832760901 -4.17558364 0.618189983 0.0726428174 -3.57558364 2.41818998 0.672642817
2602 -3.8951 1.7164 0.3573 -4.33337153 -0.130923499 -0.0690719128 -3.42106097 3.17219846 0.84323865 -4.17560942 0.611640284 0.10037517 -3.57560942 2.41164028 0.70037517
2612 -3.8943 1.7161 0.3517 -4.33443472 -0.135615731 -0.0939278201 -3.42212416 3.16750622 0.818382742 -4.17921559 0.619734534 0.0594608613 -3.57921559 2.41973453 0.659460861
2622 -3.8931 1.7155 0.3426 -4.31741187 -0.13268524 -0.0892359425 -3.40510131 3.17043671 0.82307462 -4.16240326 0.619271323 0.0681398153 -3.56240326 2.41927132 0.668139815
2632 -3.8924 1.7152 0.3317 -4.33036509 -0.149372049 -0.105594327 -3.41805452 3.15374991 0.806716235 -4.17701652 0.597656151 0.0457118449 -3.57701652 2.39765615 0.645711845
2642 -3.8916 1.7154 0.3197 -4.32538267 -0.171088944 -0.0638907087 -3.4130721 3.13203301 0.848419854 -4.16886886 0.562294612 0.0947928099 -3.56886886 2.36229461 0.69479281
2652 -3.8916 1.7158 0.3111 -4.32327167 -0.181650203 -0.115329574 -3.41096111 3.12147175 0.796980989 -4.17374615 0.584936392 0.0203569762 -3.57374615 2.38493639 0.620356976
2662 -3.891 1.7162 0.2984 -4.3138174 -0.178465969 -0.126246057 -3.40150684 3.12465599 0.786064506 -4.15047616 0.582186132 0.0257726837 -3.55047616 2.38218613 0.625772684
2672 -3.8917 1.717 0.285 -4.34102793 -0.180954215 -0.149999679 -3.42871736 3.12216774 0.762310883 -4.19318254 0.546234805 0.013620778 -3.59318254 2.3462348 0.613620778
2682 -3.8919 1.7169 0.2777 -4.34426034 -0.184896719 -0.161776529 -3.43194977 3.11822523 0.750534034 -4.18166732 0.559990197 0.0084577548 -3.58166732 2.3599902 0.608457755
2692 -3.8934 1.7158 0.2634 -4.34740217 -0.192782114 -0.156560863 -3.4350916 3.11033984 0.7557497 -4.20473211 0.547892848 -0.00764795347 -3.60473211 2.34789285 0.592352047
2702 -3.8946 1.7138 0.2533 -4.35038205 -0.202608809 -0.168261443 -3.43807149 3.10051315 0.744049119 -4.19564316 0.55210305 -0.0172277868 -3.59564316 2.35210305 0.582772213
2712 -3.897 1.7108 0.2437 -4.33354318 -0.200103029 -0.165817133 -3.42123262 3.10301893 0.746493429 -4.17677637 0.552236949 -0.00944911988 -3.57677637 2.35223695 0.59055088
2722 -3.8983 1.7066 0.234 -4.37574268 -0.200412135 -0.187556472 -3.46343211 3.10270982 0.72475409 -4.22271133 0.564013635 -0.0358777781 -3.62271133 2.36401364 0.564122222
2732 -3.8996 1.7022 0.2243 -4.37528081 -0.202923663 -0.16102 -3.46297025 3.10019829 0.751290563 -4.21883253 0.539335218 -0.00202519208 -3.61883253 2.33933522 0.597974808
2742 -3.9003 1.6997 0.2182 -4.37055645 -0.227661244 -0.19559677 -3.45824589 3.07546071 0.716713793 -4.21945994 0.53248067 -0.0613311941 -3.61945994 2.33248067 0.538668806
2752 -3.9039 1.6954 0.2026 -4.35499208 -0.215870161 -0.228262802 -3.44268152 3.08725179 0.684047761 -4.19557625 0.54707481 -0.0740124678 -3.59557625 2.34707481 0.525987532
2762 -3.9066 1.6949 0.1957 -4.37635872 -0.225990492 -0.252873652 -3.46404815 3.07713146 0.65943691 -4.22783275 0.513929285 -0.112546355 -3.62783275 2.31392928 0.487453645
2772 -3.9103 1.6942 0.1821 -4.36431928 -0.228905363 -0.263777056 -3.45200872 3.07421659 0.648533506 -4.20743063 0.52026858 -0.106141948 -3.60743063 2.32026858 0.493858052
2782 -3.9112 1.694 0.1758 -4.39264816 -0.245912516 -0.263820567 -3.4803376 3.05720944 0.648489996 -4.24719083 0.469377205 -0.101366554 -3.64719083 2.2693772 0.498633446
2792 -3.9118 1.694 0.1694 -4.38686945 -0.265091534 -0.295605505 -3.47455889 3.03803042 0.616705058 -4.23105587 0.481028333 -0.140766527 -3.63105587 2.28102833 0.459233473
2802 -3.9117 1.6948 0.1574 -4.37045218 -0.261507729 -0.259931807 -3.45814162 3.04161423 0.652378756 -4.22000751 0.495649985 -0.0919317618 -3.62000751 2.29564998 0.508068238
2812 -3.9109 1.6958 0.1527 -4.38677053 -0.24852967 -0.287907159 -3.47445996 3.05459228 0.624403403 -4.23168647 0.51030313 -0.132739595 -3.63168647 2.31030313 0.467260405
2822 -3.9123 1.6988 0.1453 -4.38338386 -0.265311493 -0.245857363 -3.4710733 3.03781046 0.6664532 -4.22712418 0.474850269 -0.0887862138 -3.62712418 2.27485027 0.511213786
2832 -3.9126 1.7003 0.1428 -4.3801244 -0.234583197 -0.248030602 -3.46781384 3.06853876 0.664279961 -4.22300774 0.529498083 -0.0928099698 -3.62300774 2.32949808 0.50719003
2842 -3.9129 1.703 0.1361 -4.36375924 -0.221116659 -0.256135312 -3.45144868 3.08200529 0.656175251 -4.20617595 0.539286518 -0.100628632 -3.60617595 2.33928652 0.499371368
2852 -3.9125 1.7033 0.1313 -4.41275718 -0.216852212 -0.263401941 -3.50044662 3.08626974 0.648908622 -4.26321598 0.535201224 -0.118293653 -3.66321598 2.33520122 0.481706347
2862 -3.9135 1.7026 0.1241 -4.39247927 -0.213525603 -0.257822148 -3.48016871 3.08959635 0.654488415 -4.23459029 0.535287811 -0.0978682134 -3.63459029 2.33528781 0.502131787
2872 -3.9134 1.7014 0.1212 -4.42319709 -0.218776891 -0.25757723 -3.51088652 3.08434506 0.654733332 -4.26267777 0.532804059 -0.104449626 -3.66267777 2.33280406 0.495550374
2882 -3.9138 1.7001 0.1185 -4.42056047 -0.220879676 -0.289439992 -3.50824991 3.08224228 0.622870571 -4.26477309 0.531402385 -0.134139524 -3.66477309 2.33140239 0.465860476
2892 -3.915 1.7007 0.116 -4.41740775 -0.208754135 -0.253330118 -3.50509719 3.09436782 0.658980445 -4.25121029 0.558180913 -0.0972557091 -3.65121029 2.35818091 0.502744291
2902 -3.9167 1.7029 0.1158 -4.42002061 -0.213961147 -0.275316368 -3.50771005 3.08916081 0.636994195 -4.26416482 0.534670769 -0.119460234 -3.66416482 2.33467077 0.480539766
2912 -3.9214 1.705 0.1191 -4.43470373 -0.234178218 -0.258308645 -3.52239317 3.06894374 0.654001918 -4.28080201 0.508143153 -0.10412888 -3.68080201 2.30814315 0.49587112
2922 -3.9238 1.7047 0.1218 -4.42171769 -0.239355975 -0.276235801 -3.50940712 3.06376598 0.636074762 -4.26537246 0.508525733 -0.119970036 -3.66537246 2.30852573 0.480029964
2932 -3.9264 1.703 0.1255 -4.39667575 -0.229537286 -0.280271362 -3.48436518 3.07358467 0.632039201 -4.23998271 0.542607817 -0.113315214 -3.63998271 2.34260782 0.486684786
2942 -3.9275 1.7003 0.128 -4.41365005 -0.218841308 -0.298479229 -3.50133949 3.08428065 0.613831333 -4.25138962 0.545720703 -0.147489195 -3.65138962 2.3457207 0.452510805
2952 -3.9319 1.6981 0.1264 -4.39876405 -0.216770515 -0.281974681 -3.48645349 3.08635144 0.630335881 -4.24234632 0.52834997 -0.129296934 -3.64234632 2.32834997 0.470703066
2962 -3.9382 1.6988 0.1179 -4.41936267 -0.219679535 -0.31658156 -3.50705211 3.08344242 0.595729003 -4.26511294 0.53807546 -0.16877039 -3.66511294 2.33807546 0.43122961
2972 -3.9446 1.7013 0.1065 -4.40462064 -0.214104684 -0.317668575 -3.49231008 3.08901727 0.594641988 -4.2476372 0.540489516 -0.161149906 -3.6476372 2.34048952 0.438850094
2982 -3.9545 1.7061 0.0919 -4.43385616 -0.261761002 -0.360472411 -3.5215456 3.04136095 0.551838151 -4.28322688 0.469448829 -0.207603606 -3.68322688 2.26944883 0.392396394
2992 -3.9615 1.7083 0.0762 -4.43629856 -0.287480772 -0.334398956 -3.523988 3.01564118 0.577911606 -4.27974596 0.440581768 -0.173619125 -3.67974596 2.24058177 0.426380875
3002 -3.9656 1.709 0.0661 -4.44421588 -0.330043963 -0.360154816 -3.53190532 2.97307799 0.552155747 -4.28853987 0.408798757 -0.201592811 -3.68853987 2.20879876 0.398407189
3012 -3.9739 1.7074 0.0362 -4.41909236 -0.332644381 -0.367049264 -3.5067818 2.97047757 0.545261298 -4.2554366 0.42975347 -0.21358176 -3.6554366 2.22975347 0.38641824
3022 -3.9798 1.7075 0.0202 -4.46586576 -0.357550211 -0.418293687 -3.5535552 2.94557174 0.494016876 -4.32967591 0.357786152 -0.262503718 -3.72967591 2.15778615 0.337496282
3032 -3.9915 1.7101 -0.0164 -4.4310288 -0.381614324 -0.368088608 -3.51871824 2.92150763 0.544221954 -4.26899225 0.351696164 -0.197925101 -3.66899225 2.15169616 0.402074899
3042 -3.9953 1.7104 -0.0319 -4.46008792 -0.442284908 -0.460617115 -3.54777736 2.86083705 0.451693447 -4.3213176 0.249943656 -0.323210095 -3.7213176 2.04994366 0.276789905
3052 -3.999 1.7109 -0.0477 -4.46977162 -0.449272685 -0.450806254 -3.55746106 2.85384927 0.461504309 -4.3134001 0.299038442 -0.293237511 -3.7134001 2.09903844 0.306762489
3062 -4.0048 1.7118 -0.0791 -4.47086289 -0.423805054 -0.418094872 -3.55855233 2.8793169 0.494215691 -4.31599305 0.408827725 -0.269629562 -3.71599305 2.20882773 0.330370438
3072 -4.0068 1.7113 -0.0945 -4.51723371 -0.354294177 -0.494571181 -3.60492314 2.94882778 0.417739382 -4.36257896 0.429769268 -0.340499329 -3.76257896 2.22976927 0.259500671
3082 -4.0104 1.7098 -0.1207 -4.51765027 -0.329843142 -0.454872122 -3.60533971 2.97327881 0.457438441 -4.36132606 0.49383122 -0.256011322 -3.76132606 2.29383122 0.343988678
3092 -4.0132 1.7077 -0.132 -4.54614073 -0.254736012 -0.563543139 -3.63383017 3.04838594 0.348767423 -4.39301448 0.542350329 -0.421254297 -3.79301448 2.34235033 0.178745703
3102 -4.0205 1.704 -0.1555 -4.51847028 -0.213263277 -0.589208806 -3.60615972 3.08985868 0.323101756 -4.36063166 0.559365373 -0.433784679 -3.76063166 2.35936537 0.166215321
3112 -4.0251 1.699 -0.1737 -4.54812635 -0.172460239 -0.625240306 -3.63581579 3.13066172 0.287070256 -4.39988528 0.613633086 -0.489667263 -3.79988528 2.41363309 0.110332737
3122 -4.0254 1.6917 -0.1934 -4.54933551 -0.133415486 -0.682839869 -3.63702494 3.16970647 0.229470694 -4.39416302 0.639165886 -0.52978657 -3.79416302 2.43916589 0.0702134302
3132 -4.0253 1.687 -0.2065 -4.55116363 -0.131124157 -0.676600232 -3.63885307 3.1719978 0.23571033 -4.38464691 0.59502373 -0.522700037 -3.78464691 2.39502373 0.0772999627
3142 -4.0211 1.6728 -0.2393 -4.54201073 -0.148280394 -0.681882683 -3.62970017 3.15484156 0.230427879 -4.38590739 0.596684721 -0.525838083 -3.78590739 2.39668472 0.0741619168
3152 -4.0201 1.6711 -0.2442 -4.53827363 -0.236496246 -0.763679741 -3.62596307 3.06662571 0.148630822 -4.36974816 0.435168132 -0.59340947 -3.76974816 2.23516813 0.00659053048
3162 -4.017 1.6649 -0.2601 -4.52190045 -0.301846554 -0.72226266 -3.60958989 3.0012754 0.190047903 -4.36529294 0.398409238 -0.551149702 -3.76529294 2.19840924 0.048850298
3172 -4.0134 1.6596 -0.2754 -4.52017082 -0.371727792 -0.774945646 -3.60786026 2.93139416 0.137364917 -4.36343139 0.313982292 -0.629391095 -3.76343139 2.11398229 -0.0293910955
3182 -4.0103 1.6545 -0.2921 -4.50187998 -0.403043197 -0.751323914 -3.58956942 2.90007876 0.160986649 -4.34554226 0.333999142 -0.594388255 -3.74554226 2.13399914 0.00561174458
3192 -4.0066 1.6488 -0.3105 -4.46719248 -0.402478523 -0.777114627 -3.55488192 2.90064343 0.135195935 -4.31034053 0.318811332 -0.646046618 -3.71034053 2.11881133 -0.046046618
3202 -4.0019 1.6428 -0.329 -4.52319888 -0.451230137 -0.799581077 -3.61088832 2.85189182 0.112729485 -4.36871351 0.274163653 -0.643831278 -3.76871351 2.07416365 -0.043831278
3212 -3.993 1.6377 -0.3567 -4.5005534 -0.467522533 -0.796207547 -3.58824284 2.83559942 0.116103016 -4.32382225 0.281959868 -0.642432477 -3.72382225 2.08195987 -0.0424324773
3222 -3.9851 1.6366 -0.3792 -4.49216291 -0.473494087 -0.819647565 -3.57985234 2.82962787 0.0926629974 -4.33593894 0.276856671 -0.663904577 -3.73593894 2.07685667 -0.0639045774
3232 -3.9768 1.6365 -0.3976 -4.45593597 -0.479029022 -0.786485893 -3.54362541 2.82409293 0.12582467 -4.29807485 0.260423893 -0.636708709 -3.69807485 2.06042389 -0.0367087093
3242 -3.9664 1.6396 -0.4162 -4.45894977 -0.479964628 -0.820287957 -3.54663921 2.82315733 0.0920226056 -4.30274666 0.274248472 -0.664463681 -3.70274666 2.07424847 -0.0644636809
3252 -3.9572 1.6435 -0.4339 -4.4575596 -0.485555361 -0.805293451 -3.54524904 2.81756659 0.107017111 -4.30134489 0.259985806 -0.648295166 -3.70134489 2.05998581 -0.0482951663
3262 -3.9502 1.6468 -0.4463 -4.42981495 -0.494215081 -0.838073048 -3.51750439 2.80890687 0.0742375144 -4.27215921 0.272252893 -0.689817793 -3.67215921 2.07225289 -0.0898177931
3272 -3.9423 1.6614 -0.4767 -4.4075177 -0.478023737 -0.851912353 -3.49520713 2.82509822 0.0603982099 -4.24527675 0.290119748 -0.697558503 -3.64527675 2.09011975 -0.0975585026
3282 -3.9421 1.6646 -0.4823 -4.39275586 -0.478575415 -0.906650803 -3.4804453 2.82454654 0.00565975937 -4.2493373 0.260061575 -0.767988894 -3.6493373 2.06006157 -0.167988894
3292 -3.943 1.6715 -0.4947 -4.39635814 -0.469727648 -0.906511699 -3.48404758 2.83339431 0.00579886369 -4.23352073 0.283313437 -0.725866281 -3.63352073 2.08331344 -0.125866281
3302 -3.9437 1.6751 -0.5057 -4.38702756 -0.475530903 -0.909655205 -3.474717 2.82759105 0.00265535769 -4.22129007 0.26707341 -0.769196191 -3.62129007 2.06707341 -0.169196191
3312 -3.9485 1.675 -0.5173 -4.42256961 -0.452566062 -0.942217319 -3.51025905 2.85055589 -0.0299067563 -4.26736071 0.314793319 -0.786073172 -3.66736071 2.11479332 -0.186073172
3322 -3.958 1.6727 -0.5384 -4.40516806 -0.417645788 -0.856326267 -3.4928575 2.88547617 0.0559842955 -4.23992406 0.423065962 -0.661777948 -3.63992406 2.22306596 -0.0617779476
3332 -3.9643 1.6721 -0.5519 -4.46560327 -0.322222132 -0.895521038 -3.55329271 2.98089982 0.0167895241 -4.3118825 0.471321716 -0.740962402 -3.7118825 2.27132172 -0.140962402
3342 -3.977 1.6688 -0.5778 -4.46768825 -0.298763968 -0.902232975 -3.55537768 3.00435799 0.0100775874 -4.31118334 0.43959961 -0.763822671 -3.71118334 2.23959961 -0.163822671
3352 -3.9877 1.668 -0.5959 -4.47384664 -0.267108395 -0.949097673 -3.56153608 3.03601356 -0.0367871108 -4.31844489 0.51368185 -0.795329094 -3.71844489 2.31368185 -0.195329094
3362 -3.9945 1.6669 -0.6133 -4.47131237 -0.245183 -0.951981714 -3.55900181 3.05793895 -0.0396711515 -4.31506476 0.515543507 -0.795841051 -3.71506476 2.31554351 -0.195841051
3372 -4.0039 1.668 -0.631 -4.52653311 -0.271673087 -1.02453976 -3.61422255 3.03144887 -0.112229193 -4.3736138 0.463056663 -0.86925848 -3.7736138 2.26305666 -0.26925848
3382 -4.0122 1.6698 -0.652 -4.52635179 -0.288589331 -0.9932004 -3.61404122 3.01453262 -0.0808898374 -4.37704117 0.4537209 -0.839305794 -3.77704117 2.2537209 -0.239305794
3392 -4.0163 1.6704 -0.666 -4.48043019 -0.334898321 -1.06223599 -3.56811962 2.96822363 -0.149925426 -4.32306834 0.382976989 -0.907928731 -3.72306834 2.18297699 -0.307928731
3402 -4.0187 1.6714 -0.6795 -4.47171056 -0.359555436 -1.06763535 -3.5594 2.94356652 -0.155324787 -4.31373537 0.365604985 -0.924116251 -3.71373537 2.16560498 -0.324116251
3412 -4.0207 1.6737 -0.693 -4.48870645 -0.411740885 -1.11743339 -3.57639589 2.89138107 -0.205122828 -4.33312723 0.303488998 -0.962672733 -3.73312723 2.103489 -0.362672733
3422 -4.0229 1.6794 -0.7118 -4.48554875 -0.46109567 -1.15826438 -3.57323819 2.84202628 -0.245953817 -4.32392018 0.157382339 -1.08073623 -3.72392018 1.95738234 -0.480736235
3432 -4.0228 1.6832 -0.7269 -4.4830385 -0.543734994 -1.26450434 -3.57072794 2.75938696 -0.352193782 -4.32657413 0.179400108 -1.1094124 -3.72657413 1.97940011 -0.509412404
3442 -4.022 1.6874 -0.7423 -4.45866319 -0.552169547 -1.27065679 -3.54635262 2.75095241 -0.358346226 -4.30197944 0.198141155 -1.1146224 -3.70197944 1.99814116 -0.5146224
3452 -4.0203 1.6912 -0.7579 -4.46530605 -0.642419588 -1.4179019 -3.55299549 2.66070237 -0.50559134 -4.31106174 0.0783506226 -1.26161732 -3.71106174 1.87835062 -0.661617323
3462 -4.0164 1.6947 -0.7796 -4.43454317 -0.661448445 -1.29104246 -3.52223261 2.64167351 -0.378731893 -4.27762629 0.0811688702 -1.13076172 -3.67762629 1.88116887 -0.530761722
3472 -4.0134 1.6965 -0.7966 -4.44901649 -0.650150947 -1.32212629 -3.53670592 2.65297101 -0.409815728 -4.29350509 0.110787027 -1.16620749 -3.69350509 1.91078703 -0.566207494
3482 -4.0079 1.6958 -0.8139 -4.42023921 -0.639540948 -1.29759351 -3.50792865 2.66358101 -0.385282952 -4.2630569 0.117312795 -1.1406481 -3.6630569 1.91731279 -0.540648104
3492 -4.0012 1.6941 -0.8313 -4.37462816 -0.711211252 -1.40698197 -3.4623176 2.5919107 -0.494671411 -4.21813617 0.0146473083 -1.24723626 -3.61813617 1.81464731 -0.64723626


==> figures/results/table_out_P1_Z_CZ_x.txt <==
2 -0.0454 0.922176088 0.228646618 0.876908065 0.276908065
12 -0.0579 -0.00219094937 -0.912363825 -0.153975782 -0.753975782
22 -0.0857 0.211878014 -0.700417356 0.100556164 -0.499443836
32 -0.1045 0.323401285 -0.58890917 0.185832139 -0.414167861
42 -0.1182 0.276026387 -0.636284175 0.119169008 -0.480830992
52 -0.148 0.188605572 -0.723704991 0.016052366 -0.583947634
62 -0.1715 0.1996974 -0.712613162 0.0472531355 -0.552746864
72 -0.1914 0.161416182 -0.750894381 0.0039349526 -0.596065047
82 -0.2363 0.177565715 -0.734744847 0.0233152929 -0.576684707
92 -0.2692 0.17332967 -0.738980893 0.0153039029 -0.584696097
102 -0.2962 0.132398812 -0.779911751 -0.0202311821 -0.620231182
112 -0.3248 0.12095884 -0.791351723 -0.0797297817 -0.679729782
122 -0.3843 0.0782264576 -0.834084105 -0.07791639 -0.67791639
132 -0.4255 0.0342373282 -0.878073234 -0.116635782 -0.716635782
142 -0.4856 0.0113829938 -0.900927569 -0.163455436 -0.763455436
152 -0.539 -0.0354418766 -0.947752439 -0.20074467 -0.80074467
162 -0.5776 -0.119496647 -1.03180721 -0.320229216 -0.920229216
172 -0.6127 -0.142456475 -1.05476704 -0.298440303 -0.898440303
182 -0.6251 -0.151654444 -1.06396501 -0.308660406 -0.908660406
192 -0.6415 -0.168192658 -1.08050322 -0.327849463 -0.927849463
202 -0.6488 -0.173344153 -1.08565472 -0.329491517 -0.929491517
212 -0.654 -0.182260049 -1.09457061 -0.331018708 -0.931018708
222 -0.6591 -0.183616618 -1.09592718 -0.344792154 -0.944792154
232 -0.6574 -0.21476284 -1.1270734 -0.371835908 -0.971835908
242 -0.6531 -0.178152087 -1.09046265 -0.334300091 -0.934300091
252 -0.6435 -0.176243829 -1.08855439 -0.330839341 -0.930839341
262 -0.6325 -0.193000794 -1.10531136 -0.358532947 -0.958532947
272 -0.6254 -0.22605946 -1.13837002 -0.373078237 -0.973078237
282 -0.6209 -0.20615568 -1.11846624 -0.362427017 -0.962427017
292 -0.6152 -0.150345003 -1.06265557 -0.305492205 -0.905492205
302 -0.6126 -0.158405071 -1.07071563 -0.314968503 -0.914968503
312 -0.6122 -0.197639691 -1.10995025 -0.412243733 -1.01224373
322 -0.6157 -0.177838076 -1.09014864 -0.332469134 -0.932469134
332 -0.6224 -0.176980598 -1.08929116 -0.321490379 -0.921490379
342 -0.6315 -0.166080262 -1.07839082 -0.321878458 -0.921878458
352 -0.6401 -0.131432791 -1.04374335 -0.28582086 -0.88582086
362 -0.6635 -0.143187166 -1.05549773 -0.300807807 -0.900807807
372 -0.6807 -0.215653357 -1.12796392 -0.387998828 -0.987998828
382 -0.7016 -0.268961624 -1.18127219 -0.446700527 -1.04670053
392 -0.7241 -0.308233496 -1.22054406 -0.46480684 -1.06480684
402 -0.7342 -0.28903328 -1.20134384 -0.444347668 -1.04434767
412 -0.7552 -0.279464376 -1.19177494 -0.434995286 -1.03499529
422 -0.7824 -0.281129495 -1.19344006 -0.437533515 -1.03753352
432 -0.8062 -0.358774829 -1.27108539 -0.579572142 -1.17957214
442 -0.8374 -0.40060482 -1.31291538 -0.552044056 -1.15204406
452 -0.8527 -0.391962303 -1.30427287 -0.547772298 -1.1477723
462 -0.889 -0.379353077 -1.29166364 -0.534491621 -1.13449162
472 -0.9154 -0.418120284 -1.33043085 -0.574982106 -1.17498211
482 -0.949 -0.491211841 -1.4035224 -0.649938358 -1.24993836
492 -0.9813 -0.466291003 -1.37860157 -0.616797804 -1.2167978
502 -1.0023 -0.534553189 -1.44686375 -0.693510358 -1.29351036
512 -1.0215 -0.574132552 -1.48644311 -0.733861693 -1.33386169
522 -1.0533 -0.608036791 -1.52034735 -0.770664682 -1.37066468
532 -1.0736 -0.641079181 -1.55338974 -0.798334221 -1.39833422
542 -1.1092 -0.621924573 -1.53423514 -0.77618509 -1.37618509
552 -1.1604 -0.608413361 -1.52072392 -0.776056216 -1.37605622
562 -1.2113 -0.636472532 -1.54878309 -0.792928535 -1.39292853
572 -1.2756 -0.776212248 -1.68852281 -0.933628586 -1.53362859
582 -1.3264 -0.790780163 -1.70309073 -0.946185893 -1.54618589
592 -1.3864 -0.856870238 -1.7691808 -1.00688856 -1.60688856
602 -1.4322 -0.834409403 -1.74671997 -0.989814324 -1.58981432
612 -1.4841 -0.979848855 -1.89215942 -1.13913224 -1.73913224
622 -1.5234 -0.930789645 -1.84310021 -1.08192882 -1.68192882
632 -1.5599 -0.938548697 -1.85085926 -1.08965754 -1.68965754
642 -1.5939 -0.965350667 -1.87766123 -1.12308566 -1.72308566
652 -1.6309 -0.976381262 -1.88869182 -1.14502121 -1.74502121
662 -1.6612 -1.05075472 -1.96306528 -1.2111849 -1.8111849
672 -1.7078 -1.12153632 -2.03384688 -1.27773644 -1.87773644
682 -1.762 -1.12850023 -2.04081079 -1.28354723 -1.88354723
692 -1.8058 -1.18480573 -2.09711629 -1.34105586 -1.94105586
702 -1.8283 -1.27916686 -2.19147742 -1.43682974 -2.03682974
712 -1.8568 -1.28350958 -2.19582014 -1.43955086 -2.03955086
722 -1.8764 -1.33659439 -2.24890495 -1.49939339 -2.09939339
732 -1.9179 -1.35339082 -2.26570138 -1.51495704 -2.11495704
742 -1.9435 -1.37549485 -2.28780541 -1.53251968 -2.13251968
752 -1.9818 -1.33064737 -2.24295793 -1.49204392 -2.09204392
762 -2.0028 -1.35607486 -2.26838542 -1.53736322 -2.13736322
772 -2.0502 -1.36383258 -2.27614314 -1.49177361 -2.09177361
782 -2.102 -1.39937158 -2.31168214 -1.60822004 -2.20822004
792 -2.1462 -1.4449707 -2.35728127 -1.5805268 -2.1805268
802 -2.2023 -1.51461158 -2.42692214 -1.67118348 -2.27118348
812 -2.2282 -1.63049241 -2.54280298 -1.81041749 -2.41041749
822 -2.261 -1.68153177 -2.59384234 -1.87494568 -2.47494568
832 -2.2864 -1.76770881 -2.68001938 -1.92576695 -2.52576695
842 -2.3374 -1.80240603 -2.71471659 -1.97326946 -2.57326946
852 -2.3693 -1.7879629 -2.70027346 -1.94308596 -2.54308596
862 -2.392 -1.75460741 -2.66691797 -1.90943312 -2.50943312
872 -2.4209 -1.74224908 -2.65455964 -1.8770432 -2.4770432
882 -2.4491 -1.7523873 -2.66469787 -1.90884419 -2.50884419
892 -2.4642 -1.78613412 -2.69844468 -1.93891623 -2.53891623
902 -2.4881 -1.79173073 -2.70404129 -1.94807477 -2.54807477
912 -2.524 -1.85523035 -2.76754091 -2.01280491 -2.61280491
922 -2.5399 -1.87313532 -2.78544589 -2.03439093 -2.63439093
932 -2.561 -1.88806023 -2.80037079 -2.043852 -2.643852
942 -2.5954 -1.96455809 -2.87686866 -2.12518573 -2.72518573
952 -2.6133 -2.0107497 -2.92306026 -2.17797262 -2.77797262
962 -2.636 -2.01267132 -2.92498188 -2.16909747 -2.76909747
972 -2.6518 -2.04576076 -2.95807132 -2.20244917 -2.80244917
982 -2.6847 -2.0751018 -2.98741236 -2.23626106 -2.83626106
992 -2.7097 -2.08373272 -2.99604328 -2.23995459 -2.83995459
1002 -2.7281 -2.11894728 -3.03125784 -2.2687577 -2.8687577
1012 -2.7557 -2.12057709 -3.03288765 -2.27688327 -2.87688327
1022 -2.8001 -2.18406629 -3.09637685 -2.34361064 -2.94361064
1032 -2.8203 -2.23050464 -3.1428152 -2.38931685 -2.98931685
1042 -2.8536 -2.23443894 -3.1467495 -2.41468051 -3.01468051
1052 -2.8687 -2.26118258 -3.17349314 -2.41889779 -3.01889779
1062 -2.8863 -2.30941828 -3.22172885 -2.48022647 -3.08022647
1072 -2.9171 -2.31642498 -3.22873555 -2.47290094 -3.07290094
1082 -2.9371 -2.38519249 -3.29750305 -2.54324056 -3.14324056
1092 -2.9728 -2.42474214 -3.3370527 -2.60149434 -3.20149434
1102 -2.9813 -2.43460921 -3.34691977 -2.5905817 -3.1905817
1112 -3.0282 -2.45038792 -3.36269848 -2.62900066 -3.22900066
1122 -3.0495 -2.47925014 -3.3915607 -2.63794029 -3.23794029
1132 -3.0684 -2.52534729 -3.43765785 -2.69579692 -3.29579692
1142 -3.0983 -2.53533587 -3.44764643 -2.69144815 -3.29144815
1152 -3.1155 -2.58649395 -3.49880451 -2.74420286 -3.34420286
1162 -3.1429 -2.59089773 -3.50320829 -2.75646392 -3.35646392
1172 -3.1669 -2.60855602 -3.52086658 -2.76196261 -3.36196261
1182 -3.1841 -2.63660062 -3.54891119 -2.80135781 -3.40135781
1192 -3.2052 -2.64646494 -3.5587755 -2.80262732 -3.40262732
1202 -3.2143 -2.68322098 -3.59553154 -2.84015846 -3.44015846
1212 -3.2288 -2.68191797 -3.59422854 -2.83809429 -3.43809429
1222 -3.2359 -2.72566306 -3.63797362 -2.88286594 -3.48286594
1232 -3.2593 -2.73010225 -3.64241282 -2.90237152 -3.50237152
1242 -3.2701 -2.74886202 -3.66117258 -2.90305187 -3.50305187
1252 -3.2885 -2.74143211 -3.65374267 -2.90633686 -3.50633686
1262 -3.2925 -2.76606448 -3.67837504 -2.92335609 -3.52335609
1272 -3.3145 -2.75700741 -3.66931798 -2.9209791 -3.5209791
1282 -3.3243 -2.79214857 -3.70445914 -2.95201067 -3.55201067
1292 -3.3307 -2.81400684 -3.7263174 -2.99097572 -3.59097572
1302 -3.3367 -2.80938629 -3.72169685 -2.95543474 -3.55543474
1312 -3.3579 -2.80146747 -3.71377803 -2.97275046 -3.57275046
1322 -3.3699 -2.79921364 -3.71152421 -2.95333967 -3.55333967
1332 -3.3858 -2.81379362 -3.72610418 -2.97535408 -3.57535408
1342 -3.4025 -2.82418709 -3.73649765 -2.9803167 -3.5803167
1352 -3.4152 -2.8478821 -3.76019266 -3.01274387 -3.61274387
1362 -3.4357 -2.83942782 -3.75173838 -2.99448929 -3.59448929
1372 -3.4534 -2.88694499 -3.79925555 -3.0545244 -3.6545244
1382 -3.4589 -2.88592492 -3.79823548 -3.0422192 -3.6422192
1392 -3.4816 -2.89848769 -3.81079825 -3.08265204 -3.68265204
1402 -3.4898 -2.92392512 -3.83623568 -3.07775982 -3.67775982
1412 -3.5067 -2.9439961 -3.85630666 -3.10519674 -3.70519674
1422 -3.5156 -2.95662365 -3.86893421 -3.11270596 -3.71270596
1432 -3.5241 -2.9892577 -3.90156826 -3.14628829 -3.74628829
1442 -3.5294 -2.98050004 -3.89281061 -3.13747949 -3.73747949
1452 -3.5351 -2.99277019 -3.90508075 -3.1469351 -3.7469351
1462 -3.5402 -2.99228435 -3.90459492 -3.1487484 -3.7487484
1472 -3.5425 -3.00889134 -3.9212019 -3.17860588 -3.77860588
1482 -3.5452 -3.01586813 -3.9281787 -3.17011893 -3.77011893
1492 -3.5488 -3.00806828 -3.92037884 -3.17578337 -3.77578337
1502 -3.5495 -3.01376846 -3.92607902 -3.16967549 -3.76967549
1512 -3.5471 -3.01447774 -3.9267883 -3.17039152 -3.77039152
1522 -3.5431 -3.01744802 -3.92975858 -3.17311681 -3.77311681
1532 -3.5386 -3.01221648 -3.92452704 -3.16920788 -3.76920788
1542 -3.5341 -3.00287591 -3.91518647 -3.1589403 -3.7589403
1552 -3.5329 -2.98051051 -3.89282108 -3.14126778 -3.74126778
1562 -3.5337 -2.97537463 -3.88768519 -3.13097295 -3.73097295
1572 -3.5332 -2.95381261 -3.86612317 -3.10334214 -3.70334214
1582 -3.5312 -2.94875471 -3.86106528 -3.10480974 -3.70480974
1592 -3.5223 -2.96034922 -3.87265978 -3.12291516 -3.72291516
1602 -3.5156 -2.9670336 -3.87934416 -3.1161448 -3.7161448
1612 -3.5064 -2.97692089 -3.88923145 -3.15449413 -3.75449413
1622 -3.4992 -2.98049559 -3.89280616 -3.13678698 -3.73678698
1632 -3.4943 -2.97681638 -3.88912694 -3.13280983 -3.73280983
1642 -3.4907 -2.96288058 -3.87519114 -3.11873527 -3.71873527
1652 -3.4875 -2.95505036 -3.86736092 -3.11085215 -3.71085215
1662 -3.4844 -2.97248247 -3.88479304 -3.12956096 -3.72956096
1672 -3.4786 -2.96616909 -3.87847965 -3.12146666 -3.72146666
1682 -3.4776 -2.96703883 -3.87934939 -3.11830006 -3.71830006
1692 -3.4772 -2.95762405 -3.86993461 -3.10677571 -3.70677571
1702 -3.4772 -2.96695897 -3.87926953 -3.14436793 -3.74436793
1712 -3.4789 -2.97862753 -3.8909381 -3.13511649 -3.73511649
1722 -3.4802 -2.96688359 -3.87919416 -3.12256774 -3.72256774
1732 -3.4862 -2.97008224 -3.88239281 -3.13173552 -3.73173552
1742 -3.4898 -2.97193491 -3.88424547 -3.12768779 -3.72768779
1752 -3.4946 -2.96922271 -3.88153327 -3.12405308 -3.72405308
1762 -3.4975 -2.96635595 -3.87866652 -3.12139799 -3.72139799
1772 -3.5089 -2.97114322 -3.88345378 -3.13767109 -3.73767109
1782 -3.5135 -2.98927452 -3.90158508 -3.14772911 -3.74772911
1792 -3.5304 -2.98207323 -3.89438379 -3.14025132 -3.74025132
1802 -3.5413 -3.00057913 -3.9128897 -3.15689776 -3.75689776
1812 -3.5503 -2.98981028 -3.90212085 -3.14537036 -3.74537036
1822 -3.5552 -3.01890541 -3.93121597 -3.19129481 -3.79129481
1832 -3.5707 -3.02828693 -3.94059749 -3.18328828 -3.78328828
1842 -3.5812 -3.03046637 -3.94277693 -3.19601229 -3.79601229
1852 -3.5894 -3.05383241 -3.96614297 -3.21815084 -3.81815084
1862 -3.5944 -3.05442103 -3.96673159 -3.2062583 -3.8062583
1872 -3.5944 -3.0793486 -3.99165916 -3.24314609 -3.84314609
1882 -3.5944 -3.0871901 -3.99950066 -3.244295 -3.844295
1892 -3.5944 -3.10269933 -4.01500989 -3.25869833 -3.85869833
1902 -3.5944 -3.11746089 -4.02977146 -3.27582407 -3.87582407
1912 -3.5944 -3.12236638 -4.03467695 -3.28038798 -3.88038798
1922 -3.5944 -3.11271241 -4.02502297 -3.26819518 -3.86819518
1932 -3.5944 -3.09069779 -4.00300835 -3.25198679 -3.85198679
1942 -3.5944 -3.09285463 -4.00516519 -3.25006232 -3.85006232
1952 -3.6713 -3.10581776 -4.01812832 -3.26889604 -3.86889604
1962 -3.6713 -3.10857336 -4.02088392 -3.26570525 -3.86570525
1972 -3.6713 -3.10613363 -4.01844419 -3.26403115 -3.86403115
1982 -3.6713 -3.13126068 -4.04357124 -3.28780707 -3.88780707
1992 -3.6713 -3.11864819 -4.03095875 -3.2736552 -3.8736552
2002 -3.6713 -3.12388775 -4.03619832 -3.29126279 -3.89126279
2012 -3.6713 -3.12702989 -4.03934045 -3.2819035 -3.8819035
2022 -3.6713 -3.11804609 -4.03035666 -3.27914055 -3.87914055
2032 -3.6713 -3.13052218 -4.04283275 -3.2865309 -3.8865309
2042 -3.6713 -3.13484237 -4.04715293 -3.29196147 -3.89196147
2052 -3.6764 -3.18057319 -4.09288375 -3.33806677 -3.93806677
2062 -3.6893 -3.17276583 -4.08507639 -3.32883528 -3.92883528
2072 -3.7005 -3.1620277 -4.07433826 -3.31764502 -3.91764502
2082 -3.7121 -3.18705188 -4.09936244 -3.34420482 -3.94420482
2092 -3.7209 -3.22577809 -4.13808865 -3.39046185 -3.99046185
2102 -3.7387 -3.22894705 -4.14125761 -3.38426922 -3.98426922
2112 -3.7538 -3.27212568 -4.18443624 -3.43202269 -4.03202269
2122 -3.7651 -3.28593633 -4.19824689 -3.44358248 -4.04358248
2132 -3.7848 -3.28956372 -4.20187428 -3.46091566 -4.06091566
2142 -3.795 -3.31134421 -4.22365477 -3.46863692 -4.06863692
2152 -3.8152 -3.3080252 -4.22033577 -3.46419378 -4.06419378
2162 -3.8303 -3.34963345 -4.26194401 -3.50702801 -4.10702801
2172 -3.8433 -3.34649536 -4.25880592 -3.50105841 -4.10105841
2182 -3.8513 -3.33588486 -4.24819542 -3.50114955 -4.10114955
2192 -3.8646 -3.36481306 -4.27712362 -3.52116164 -4.12116164
2202 -3.8719 -3.41469859 -4.32700915 -3.57590002 -4.17590002
2212 -3.8762 -3.40683909 -4.31914965 -3.5590798 -4.1590798
2222 -3.8818 -3.41430043 -4.32661099 -3.57721646 -4.17721646
2232 -3.8823 -3.44469869 -4.35700925 -3.60060765 -4.20060765
2242 -3.8848 -3.4389565 -4.35126706 -3.60206357 -4.20206357
2252 -3.8869 -3.4444583 -4.35676886 -3.60514415 -4.20514415
2262 -3.8889 -3.42949982 -4.34181039 -3.58502741 -4.18502741
2272 -3.8917 -3.43861682 -4.35092738 -3.60096049 -4.20096049
2282 -3.8938 -3.43794377 -4.35025433 -3.59352142 -4.19352142
2292 -3.8946 -3.41933106 -4.33164162 -3.57872449 -4.17872449
2302 -3.8962 -3.42234916 -4.33465972 -3.57410701 -4.17410701
2312 -3.8986 -3.43575489 -4.34806546 -3.62183647 -4.22183647
2322 -3.8977 -3.44389758 -4.35620814 -3.59884404 -4.19884404
2332 -3.8986 -3.43381027 -4.34612083 -3.58989982 -4.18989982
2342 -3.8992 -3.43135399 -4.34366455 -3.58543004 -4.18543004
2352 -3.8985 -3.44384721 -4.35615777 -3.60012948 -4.20012948
2362 -3.899 -3.41352113 -4.32583169 -3.5635003 -4.1635003
2372 -3.8994 -3.4386245 -4.35093506 -3.59044671 -4.19044671
2382 -3.9 -3.45432904 -4.3666396 -3.60887974 -4.20887974
2392 -3.8999 -3.45253143 -4.36484199 -3.60861286 -4.20861286
2402 -3.9006 -3.42801449 -4.34032505 -3.57645219 -4.17645219
2412 -3.901 -3.43172302 -4.34403359 -3.58776176 -4.18776176
2422 -3.9018 -3.42584189 -4.33815245 -3.58192442 -4.18192442
2432 -3.9019 -3.41750585 -4.32981641 -3.57729603 -4.17729603
2442 -3.9018 -3.43620221 -4.34851277 -3.59334381 -4.19334381
2452 -3.9021 -3.43865092 -4.35096148 -3.59749479 -4.19749479
2462 -3.9019 -3.43445421 -4.34676478 -3.58957175 -4.18957175
2472 -3.9024 -3.4170985 -4.32940906 -3.57032893 -4.17032893
2482 -3.9025 -3.41663156 -4.32894213 -3.56920172 -4.16920172
2492 -3.903 -3.4216431 -4.33395366 -3.60031807 -4.20031807
2502 -3.9028 -3.4351836 -4.34749416 -3.59072407 -4.19072407
2512 -3.9033 -3.42474506 -4.33705562 -3.58082568 -4.18082568
2522 -3.9033 -3.42096152 -4.33327208 -3.57436183 -4.17436183
2532 -3.9027 -3.4195025 -4.33181307 -3.57390502 -4.17390502
2542 -3.9023 -3.42240262 -4.33471318 -3.59529178 -4.19529178
2552 -3.9015 -3.43319655 -4.34550712 -3.58866303 -4.18866303
2562 -3.9005 -3.38451666 -4.29682722 -3.53994594 -4.13994594
2572 -3.8988 -3.38562742 -4.29793798 -3.54205151 -4.14205151
2582 -3.8984 -3.40276156 -4.31507212 -3.56584101 -4.16584101
2592 -3.8967 -3.41775033 -4.33006089 -3.57558364 -4.17558364
2602 -3.8951 -3.42106097 -4.33337153 -3.57560942 -4.17560942
2612 -3.8943 -3.42212416 -4.33443472 -3.57921559 -4.17921559
2622 -3.8931 -3.40510131 -4.31741187 -3.56240326 -4.16240326
2632 -3.8924 -3.41805452 -4.33036509 -3.57701652 -4.17701652
2642 -3.8916 -3.4130721 -4.32538267 -3.56886886 -4.16886886
2652 -3.8916 -3.41096111 -4.32327167 -3.57374615 -4.17374615
2662 -3.891 -3.40150684 -4.3138174 -3.55047616 -4.15047616
2672 -3.8917 -3.42871736 -4.34102793 -3.59318254 -4.19318254
2682 -3.8919 -3.43194977 -4.34426034 -3.58166732 -4.18166732
2692 -3.8934 -3.4350916 -4.34740217 -3.60473211 -4.20473211
2702 -3.8946 -3.43807149 -4.35038205 -3.59564316 -4.19564316
2712 -3.897 -3.42123262 -4.33354318 -3.57677637 -4.17677637
2722 -3.8983 -3.46343211 -4.37574268 -3.62271133 -4.22271133
2732 -3.8996 -3.46297025 -4.37528081 -3.61883253 -4.21883253
2742 -3.9003 -3.45824589 -4.37055645 -3.61945994 -4.21945994
2752 -3.9039 -3.44268152 -4.35499208 -3.59557625 -4.19557625
2762 -3.9066 -3.46404815 -4.37635872 -3.62783275 -4.22783275
2772 -3.9103 -3.45200872 -4.36431928 -3.60743063 -4.20743063
2782 -3.9112 -3.4803376 -4.39264816 -3.64719083 -4.24719083
2792 -3.9118 -3.47455889 -4.38686945 -3.63105587 -4.23105587
2802 -3.9117 -3.45814162 -4.37045218 -3.62000751 -4.22000751
2812 -3.9109 -3.47445996 -4.38677053 -3.63168647 -4.23168647
2822 -3.9123 -3.4710733 -4.38338386 -3.62712418 -4.22712418
2832 -3.9126 -3.46781384 -4.3801244 -3.62300774 -4.22300774
2842 -3.9129 -3.45144868 -4.36375924 -3.60617595 -4.20617595
2852 -3.9125 -3.50044662 -4.41275718 -3.66321598 -4.26321598
2862 -3.9135 -3.48016871 -4.39247927 -3.63459029 -4.23459029
2872 -3.9134 -3.51088652 -4.42319709 -3.66267777 -4.26267777
2882 -3.9138 -3.50824991 -4.42056047 -3.66477309 -4.26477309
2892 -3.915 -3.50509719 -4.41740775 -3.65121029 -4.25121029
2902 -3.9167 -3.50771005 -4.42002061 -3.66416482 -4.26416482
2912 -3.9214 -3.52239317 -4.43470373 -3.68080201 -4.28080201
2922 -3.9238 -3.50940712 -4.42171769 -3.66537246 -4.26537246
2932 -3.9264 -3.48436518 -4.39667575 -3.63998271 -4.23998271
2942 -3.9275 -3.50133949 -4.41365005 -3.65138962 -4.25138962
2952 -3.9319 -3.48645349 -4.39876405 -3.64234632 -4.24234632
2962 -3.9382 -3.50705211 -4.41936267 -3.66511294 -4.26511294
2972 -3.9446 -3.49231008 -4.40462064 -3.6476372 -4.2476372
2982 -3.9545 -3.5215456 -4.43385616 -3.68322688 -4.28322688
2992 -3.9615 -3.523988 -4.43629856 -3.67974596 -4.27974596
3002 -3.9656 -3.53190532 -4.44421588 -3.68853987 -4.28853987
3012 -3.9739 -3.5067818 -4.41909236 -3.6554366 -4.2554366
3022 -3.9798 -3.5535552 -4.46586576 -3.72967591 -4.32967591
3032 -3.9915 -3.51871824 -4.4310288 -3.66899225 -4.26899225
3042 -3.9953 -3.54777736 -4.46008792 -3.7213176 -4.3213176
3052 -3.999 -3.55746106 -4.46977162 -3.7134001 -4.3134001
3062 -4.0048 -3.55855233 -4.47086289 -3.71599305 -4.31599305
3072 -4.0068 -3.60492314 -4.51723371 -3.76257896 -4.36257896
3082 -4.0104 -3.60533971 -4.51765027 -3.76132606 -4.36132606
3092 -4.0132 -3.63383017 -4.54614073 -3.79301448 -4.39301448
3102 -4.0205 -3.60615972 -4.51847028 -3.76063166 -4.36063166
3112 -4.0251 -3.63581579 -4.54812635 -3.79988528 -4.39988528
3122 -4.0254 -3.63702494 -4.54933551 -3.79416302 -4.39416302
3132 -4.0253 -3.63885307 -4.55116363 -3.78464691 -4.38464691
3142 -4.0211 -3.62970017 -4.54201073 -3.78590739 -4.38590739
3152 -4.0201 -3.62596307 -4.53827363 -3.76974816 -4.36974816
3162 -4.017 -3.60958989 -4.52190045 -3.76529294 -4.36529294
3172 -4.0134 -3.60786026 -4.52017082 -3.76343139 -4.36343139
3182 -4.0103 -3.58956942 -4.50187998 -3.74554226 -4.34554226
3192 -4.0066 -3.55488192 -4.46719248 -3.71034053 -4.31034053
3202 -4.0019 -3.61088832 -4.52319888 -3.76871351 -4.36871351
3212 -3.993 -3.58824284 -4.5005534 -3.72382225 -4.32382225
3222 -3.9851 -3.57985234 -4.49216291 -3.73593894 -4.33593894
3232 -3.9768 -3.54362541 -4.45593597 -3.69807485 -4.29807485
3242 -3.9664 -3.54663921 -4.45894977 -3.70274666 -4.30274666
3252 -3.9572 -3.54524904 -4.4575596 -3.70134489 -4.30134489
3262 -3.9502 -3.51750439 -4.42981495 -3.67215921 -4.27215921
3272 -3.9423 -3.49520713 -4.4075177 -3.64527675 -4.24527675
3282 -3.9421 -3.4804453 -4.39275586 -3.6493373 -4.2493373
3292 -3.943 -3.48404758 -4.39635814 -3.63352073 -4.23352073
3302 -3.9437 -3.474717 -4.38702756 -3.62129007 -4.22129007
3312 -3.9485 -3.51025905 -4.42256961 -3.66736071 -4.26736071
3322 -3.958 -3.4928575 -4.40516806 -3.63992406 -4.23992406
3332 -3.9643 -3.55329271 -4.46560327 -3.7118825 -4.3118825
3342 -3.977 -3.55537768 -4.46768825 -3.71118334 -4.31118334
3352 -3.9877 -3.56153608 -4.47384664 -3.71844489 -4.31844489
3362 -3.9945 -3.55900181 -4.47131237 -3.71506476 -4.31506476
3372 -4.0039 -3.61422255 -4.52653311 -3.7736138 -4.3736138
3382 -4.0122 -3.61404122 -4.52635179 -3.77704117 -4.37704117
3392 -4.0163 -3.56811962 -4.48043019 -3.72306834 -4.32306834
3402 -4.0187 -3.5594 -4.47171056 -3.71373537 -4.31373537
3412 -4.0207 -3.57639589 -4.48870645 -3.73312723 -4.33312723
3422 -4.0229 -3.57323819 -4.48554875 -3.72392018 -4.32392018
3432 -4.0228 -3.57072794 -4.4830385 -3.72657413 -4.32657413
3442 -4.022 -3.54635262 -4.45866319 -3.70197944 -4.30197944
3452 -4.0203 -3.55299549 -4.46530605 -3.71106174 -4.31106174
3462 -4.0164 -3.52223261 -4.43454317 -3.67762629 -4.27762629
3472 -4.0134 -3.53670592 -4.44901649 -3.69350509 -4.29350509
3482 -4.0079 -3.50792865 -4.42023921 -3.6630569 -4.2630569
3492 -4.0012 -3.4623176 -4.37462816 -3.61813617 -4.21813617


==> figures/results/table_out_P1_Z_CZ_y.txt <==
2 1.7206 2.83206465 0.857073931 2.7535856 0.953585602
12 1.7215 3.47880891 0.751475896 3.23329309 1.43329309
22 1.7233 3.6402863 0.527448353 3.03350592 1.23350592
32 1.7239 3.70673579 0.460653259 2.99145968 1.19145968
42 1.7243 3.76404535 0.477494198 3.0218544 1.2218544
52 1.7246 3.67640198 0.378049502 2.78487698 0.984876981
62 1.7248 3.47516858 0.173415702 2.5855893 0.785589296
72 1.725 3.37710166 0.074372391 2.58432634 0.784326344
82 1.726 3.33176156 0.0287522104 2.56802098 0.768020976
92 1.7253 3.31140497 0.00831530262 2.54631267 0.746312667
102 1.725 3.37009853 0.0669858379 2.65075314 0.850753144
112 1.724 3.37915394 0.0760346445 2.55848656 0.758486562
122 1.7194 3.3271036 0.0239824066 2.55000563 0.750005628
132 1.7144 3.31588321 0.0127614745 2.51760502 0.71760502
142 1.7087 3.25472055 -0.0484013374 2.47287662 0.672876623
152 1.7035 3.2522916 -0.0508303317 2.53617043 0.736170432
162 1.7002 3.26401245 -0.0391095029 2.46065471 0.660654711
172 1.6962 3.18560537 -0.117516585 2.39664095 0.596640953
182 1.6926 3.17451491 -0.128607043 2.42477585 0.624775853
192 1.6846 3.15254771 -0.150574244 2.36595158 0.565951582
202 1.6803 3.13270878 -0.170413171 2.37362316 0.573623161
212 1.6779 3.20853291 -0.0945890425 2.50116932 0.701169322
222 1.677 3.23705507 -0.0660668852 2.48909377 0.689093773
232 1.6777 3.18220191 -0.120920047 2.38517522 0.585175218
242 1.6774 3.1414184 -0.161703551 2.38142839 0.581428385
252 1.6742 3.13169382 -0.171428135 2.37289882 0.572898816
262 1.6693 3.13582607 -0.167295884 2.41103314 0.611033136
272 1.6689 3.14150098 -0.161620977 2.36509233 0.565092334
282 1.6725 3.13148878 -0.171633175 2.37536399 0.575363988
292 1.6776 3.13122063 -0.171901324 2.38601739 0.586017394
302 1.6803 3.11578242 -0.187339532 2.3486141 0.548614095
312 1.6816 3.12660131 -0.17652064 2.54024449 0.740244495
322 1.6823 3.24962744 -0.0534945099 2.54886004 0.748860035
332 1.6829 3.26635526 -0.0367666955 2.50335971 0.703359711
342 1.6833 3.25053908 -0.0525828719 2.49013038 0.690130381
352 1.6833 3.23430658 -0.0688153713 2.46686065 0.666860646
362 1.6838 3.20667028 -0.0964516751 2.42828461 0.628284606
372 1.683 3.24707039 -0.0560515645 2.58768839 0.787688392
382 1.686 3.30033023 -0.00279172467 2.52717275 0.727172751
392 1.6963 3.2701695 -0.0329524539 2.5006068 0.700606796
402 1.6998 3.24702473 -0.0560972289 2.4806488 0.680648796
412 1.7011 3.25445874 -0.0486632106 2.51640826 0.716408255
422 1.7022 3.26667697 -0.0364449855 2.5212552 0.7212552
432 1.7015 3.25430992 -0.0488120368 2.44990086 0.649900857
442 1.6947 3.19702755 -0.1060944 2.40927576 0.609275764
452 1.6909 3.16185015 -0.141271807 2.39405808 0.594058084
462 1.685 3.15561758 -0.147504373 2.40949817 0.609498172
472 1.6857 3.22593155 -0.0771904025 2.50627504 0.706275044
482 1.6871 3.20339773 -0.099724225 2.44010741 0.640107407
492 1.6917 3.20160118 -0.10152077 2.49322956 0.693229558
502 1.6934 3.22281881 -0.0803031469 2.47568925 0.675689245
512 1.691 3.25354702 -0.0495749377 2.49301242 0.69301242
522 1.6882 3.23795971 -0.0651622491 2.46188009 0.661880087
532 1.6903 3.20870108 -0.0944208758 2.44549632 0.645496317
542 1.692 3.20712535 -0.0959966074 2.45847599 0.658475989
552 1.6917 3.20071763 -0.10240432 2.52847534 0.728475337
562 1.6893 3.29451445 -0.00860749972 2.58954306 0.789543065
572 1.6855 3.257121 -0.0460009562 2.49180153 0.691801527
582 1.6858 3.26717119 -0.0359507654 2.52276477 0.722764768
592 1.692 3.24542 -0.0577019537 2.60496736 0.804967356
602 1.7035 3.33837237 0.0352504182 2.63004414 0.83004414
612 1.7058 3.25250605 -0.0506159051 2.46108463 0.661084629
622 1.7078 3.23258092 -0.0705410293 2.47769948 0.677699477
632 1.7105 3.17578852 -0.127333431 2.39241278 0.59241278
642 1.7079 3.25340958 -0.0497123772 2.58450195 0.784501953
652 1.7015 3.32814674 0.0250247885 2.62326605 0.823266045
662 1.6964 3.3184253 0.0153033411 2.56291498 0.762914981
672 1.6929 3.31098931 0.00786735346 2.5585863 0.758586296
682 1.6948 3.30302458 -9.73696048e-05 2.55417229 0.754172294
692 1.6993 3.39116166 0.0880397044 2.68664011 0.886640106
702 1.7016 3.37001284 0.0668908823 2.57780701 0.777807011
712 1.7062 3.32170545 0.0185834994 2.54694476 0.746944761
722 1.7091 3.31846387 0.0153419133 2.5504176 0.750417595
732 1.7101 3.29920722 -0.00391473476 2.53948788 0.739487882
742 1.7103 3.27863451 -0.0244874452 2.51033568 0.710335678
752 1.712 3.26412047 -0.0390014824 2.49041439 0.690414389
762 1.7119 3.21436227 -0.0887596847 2.37178679 0.571786788
772 1.7098 3.1069131 -0.196208853 2.21244956 0.41244956
782 1.705 3.01298275 -0.290139206 2.29934184 0.499341844
792 1.7007 3.05919965 -0.243922306 2.40158987 0.601589867
802 1.6946 3.13420375 -0.1689182 2.41994535 0.619945347
812 1.6932 3.14730765 -0.155814299 2.38568565 0.585685645
822 1.69 3.13090566 -0.172216291 2.41832831 0.618328311
832 1.6856 3.17650768 -0.126614273 2.41875687 0.618756866
842 1.6874 3.18661372 -0.116508235 2.44885245 0.648852449
852 1.69 3.1774753 -0.125646656 2.41594522 0.615945217
862 1.6879 3.1970805 -0.106041459 2.43297799 0.63297799
872 1.6837 3.16376168 -0.139360276 2.35341185 0.55341185
882 1.6846 3.10432499 -0.198796962 2.32503822 0.525038216
892 1.6854 3.06227307 -0.24084888 2.3010072 0.5010072
902 1.6842 3.04669545 -0.256426505 2.28947226 0.489472258
912 1.6807 3.02962706 -0.273494894 2.26971768 0.469717678
922 1.6795 3.06520989 -0.237912067 2.33436506 0.534365062
932 1.6781 3.06660771 -0.236514246 2.29880632 0.498806323
942 1.6747 3.03670572 -0.266416237 2.26475418 0.464754185
952 1.6735 3.01787692 -0.28524503 2.25441496 0.454414962
962 1.6729 3.00141917 -0.301702786 2.24156034 0.441560337
972 1.6736 2.98025152 -0.322870432 2.21334172 0.413341722
982 1.6745 2.97341864 -0.329703309 2.22992671 0.429926712
992 1.677 2.98617087 -0.316951087 2.23947803 0.439478034
1002 1.6795 3.00397427 -0.29914768 2.29890663 0.498906628
1012 1.6805 3.03210273 -0.271019225 2.29356504 0.493565042
1022 1.678 3.0737871 -0.229334853 2.36154533 0.561545329
1032 1.6765 3.10486986 -0.198252099 2.37997527 0.579975266
1042 1.6785 3.13832233 -0.164799622 2.41592974 0.615929741
1052 1.6806 3.17055136 -0.132570598 2.42840818 0.628408178
1062 1.6817 3.17230962 -0.13081233 2.41612277 0.616122771
1072 1.6801 3.16604226 -0.13707969 2.40524108 0.605241077
1082 1.6779 3.15782845 -0.145293506 2.39018523 0.590185235
1092 1.673 3.14957105 -0.153550908 2.39368267 0.593682669
1102 1.6719 3.13905935 -0.164062602 2.36993054 0.569930543
1112 1.6655 3.14624272 -0.156879234 2.42370024 0.623700242
1122 1.6642 3.17042169 -0.132700265 2.42263656 0.622636558
1132 1.6625 3.1741989 -0.128923051 2.43090748 0.63090748
1142 1.6591 3.15750998 -0.145611975 2.39498718 0.594987175
1152 1.6623 3.18129471 -0.121827247 2.43500086 0.635000859
1162 1.6711 3.18701383 -0.116108125 2.45134926 0.651349258
1172 1.6733 3.19442074 -0.108701217 2.43098973 0.630989734
1182 1.6709 3.20448115 -0.098640804 2.47226418 0.672264183
1192 1.6647 3.21737253 -0.0857494266 2.47173912 0.671739119
1202 1.6609 3.20552383 -0.097598129 2.45160014 0.651600142
1212 1.6569 3.18622515 -0.116896808 2.42665478 0.626654778
1222 1.6543 3.20815349 -0.0949684653 2.47067108 0.670671078
1232 1.6511 3.22521266 -0.0779092947 2.49013704 0.690137035
1242 1.65 3.23951136 -0.0636105945 2.48632071 0.686320709
1252 1.6496 3.24976131 -0.0533606434 2.51579572 0.715795722
1262 1.6497 3.26467206 -0.038449896 2.52449297 0.724492968
1272 1.6505 3.25887774 -0.0442442141 2.48610769 0.686107694
1282 1.6506 3.24000498 -0.0631169784 2.47517707 0.675177073
1292 1.6505 3.23803119 -0.0650907599 2.50106923 0.70106923
1302 1.6509 3.22631041 -0.0768115445 2.45608546 0.656085461
1312 1.6495 3.21552014 -0.0876018161 2.46354733 0.663547331
1322 1.6473 3.18009526 -0.12302669 2.39757794 0.597577944
1332 1.646 3.17406222 -0.129059737 2.43132379 0.631323793
1342 1.6466 3.19354743 -0.109574521 2.45102075 0.651020745
1352 1.6466 3.18908816 -0.114033793 2.43693255 0.636932555
1362 1.6445 3.16656295 -0.136559009 2.39785874 0.597858737
1372 1.6426 3.17371356 -0.129408395 2.44408708 0.64408708
1382 1.642 3.17132841 -0.131793545 2.42603307 0.62603307
1392 1.6414 3.18985019 -0.113271766 2.45206665 0.652066648
1402 1.6423 3.17089475 -0.132227206 2.39580494 0.595804943
1412 1.6484 3.16493629 -0.138185669 2.43539838 0.635398383
1422 1.655 3.17036537 -0.132756581 2.41996401 0.619964013
1432 1.6603 3.20224679 -0.100875169 2.47529213 0.67529213
1442 1.6625 3.21167708 -0.0914448722 2.46398895 0.663988951
1452 1.6641 3.23837925 -0.0647427084 2.49770358 0.697703581
1462 1.6646 3.25376259 -0.0493593663 2.50938522 0.709385215
1472 1.6646 3.2753703 -0.0277516529 2.54633688 0.746336877
1482 1.6646 3.2836065 -0.0195154519 2.52475057 0.724750572
1492 1.6632 3.28449429 -0.0186276667 2.54947765 0.749477646
1502 1.6601 3.27427212 -0.0288498336 2.51367164 0.713671639
1512 1.6573 3.26465534 -0.0384666122 2.50732163 0.707321633
1522 1.654 3.2429924 -0.06012955 2.47483264 0.674832642
1532 1.6521 3.24720275 -0.0559192007 2.50515358 0.705153579
1542 1.6527 3.23972556 -0.0633963936 2.4852066 0.685206604
1552 1.6517 3.25619508 -0.0469268713 2.50059543 0.700595426
1562 1.6482 3.24350484 -0.0596171105 2.48312314 0.68312314
1572 1.642 3.25768019 -0.0454417596 2.50103405 0.70103405
1582 1.6372 3.25604363 -0.0470783283 2.50442132 0.704421316
1592 1.6308 3.25776169 -0.0453602687 2.52049221 0.720492208
1602 1.6293 3.24367407 -0.0594478871 2.46721799 0.667217991
1612 1.6281 3.2340285 -0.0690934541 2.50145809 0.701458092
1622 1.6269 3.25291092 -0.0502110367 2.51906649 0.71906649
1632 1.6254 3.266862 -0.0362599499 2.52143435 0.721434345
1642 1.6235 3.29916579 -0.00395616138 2.55944975 0.759449748
1652 1.6223 3.30119818 -0.00192377249 2.54767275 0.747672747
1662 1.6216 3.32666768 0.0235457212 2.5982166 0.798216597
1672 1.6206 3.34185945 0.0387374991 2.59758436 0.797584358
1682 1.6208 3.35069615 0.0475741927 2.60712684 0.807126844
1692 1.6209 3.34208825 0.0389662973 2.56706657 0.767066565
1702 1.6206 3.33184079 0.0287188402 2.59174964 0.791749643
1712 1.6203 3.34725711 0.044135152 2.60707788 0.807077883
1722 1.6212 3.35145963 0.048337679 2.60092842 0.800928419
1732 1.6227 3.35731245 0.0541904932 2.58686309 0.786863089
1742 1.6249 3.34188616 0.038764201 2.57990395 0.779903952
1752 1.6288 3.33552866 0.0324067108 2.57660638 0.776606377
1762 1.6321 3.33099797 0.0278760161 2.57912004 0.779120045
1772 1.6387 3.31847546 0.0153535021 2.54994538 0.749945377
1782 1.6401 3.27564042 -0.0274815332 2.49729918 0.697299182
1792 1.6446 3.23994741 -0.0631745476 2.48812714 0.68812714
1802 1.648 3.22872629 -0.0743956627 2.46739518 0.667395184
1812 1.6534 3.22320343 -0.0799185213 2.46978626 0.669786258
1822 1.658 3.2225285 -0.0805934581 2.46984309 0.669843087
1832 1.6716 3.21596314 -0.0871588162 2.45350908 0.653509084
1842 1.6785 3.2121138 -0.0910081551 2.45388695 0.653886955
1852 1.6855 3.22026784 -0.0828541101 2.46506347 0.665063465
1862 1.6963 3.21419071 -0.0889312468 2.4521374 0.652137401
1872 1.6963 3.20813232 -0.0949896378 2.44910289 0.649102891
1882 1.6963 3.20460584 -0.0985161175 2.45990996 0.659909959
1892 1.6963 3.1935377 -0.109584254 2.42991732 0.629917324
1902 1.6963 3.20879841 -0.0943235471 2.46253747 0.662537466
1912 1.6963 3.21996914 -0.0831528186 2.47542391 0.675423912
1922 1.6963 3.20831596 -0.0948059947 2.44449433 0.64449433
1932 1.6963 3.22983407 -0.0732878868 2.50417 0.704169997
1942 1.6963 3.2404873 -0.0626346552 2.48935561 0.689355609
1952 1.696 3.24281385 -0.0603081003 2.49650414 0.696504142
1962 1.696 3.245702 -0.0574199508 2.49692458 0.696924581
1972 1.696 3.24779125 -0.0553307002 2.51471307 0.714713072
1982 1.696 3.25224176 -0.050880191 2.51280831 0.712808312
1992 1.696 3.2645091 -0.0386128526 2.51920287 0.719202868
2002 1.696 3.27202276 -0.0310991982 2.52096515 0.720965152
2012 1.696 3.26169105 -0.0414309007 2.49437576 0.694375756
2022 1.696 3.26346796 -0.0396539953 2.5236101 0.723610101
2032 1.696 3.27584633 -0.0272756288 2.52709186 0.727091861
2042 1.696 3.27732898 -0.0257929699 2.53538489 0.735384892
2052 1.7009 3.28713692 -0.0159850384 2.54308379 0.743083795
2062 1.7079 3.28199399 -0.0211279617 2.527318 0.727318003
2072 1.71 3.26734371 -0.0357782466 2.49874348 0.698743482
2082 1.709 3.26154229 -0.0415796658 2.50696096 0.706960959
2092 1.7074 3.25342815 -0.0496938027 2.50021243 0.700212431
2102 1.7025 3.24201319 -0.0611087627 2.47656281 0.676562808
2112 1.6984 3.21895581 -0.0841661437 2.45222946 0.652229459
2122 1.6954 3.21678644 -0.0863355152 2.46006372 0.66006372
2132 1.691 3.21046825 -0.0926537074 2.45470952 0.654709515
2142 1.6889 3.18723347 -0.115888486 2.42537466 0.62537466
2152 1.6878 3.17361116 -0.129510791 2.41531811 0.615318107
2162 1.6879 3.17876916 -0.124352791 2.43506771 0.635067713
2172 1.6874 3.19251697 -0.110604981 2.44863157 0.64863157
2182 1.6866 3.1930835 -0.11003845 2.43399981 0.633999813
2192 1.6855 3.1858183 -0.117303655 2.42970339 0.629703388
2202 1.6853 3.19440736 -0.108714595 2.44632372 0.646323722
2212 1.685 3.18369543 -0.119426526 2.42964751 0.629647513
2222 1.6864 3.18862612 -0.114495837 2.45325291 0.653252906
2232 1.6871 3.18452876 -0.118593194 2.43663378 0.636633782
2242 1.6919 3.18269071 -0.12043124 2.44298994 0.642989936
2252 1.6973 3.19877044 -0.10435151 2.47786729 0.677867294
2262 1.7035 3.22085259 -0.0822693604 2.47789362 0.677893622
2272 1.7092 3.23288173 -0.0702402237 2.49439776 0.694397761
2282 1.7137 3.22536238 -0.0777595692 2.45920798 0.659207981
2292 1.7159 3.22956718 -0.0735547746 2.49354643 0.693546434
2302 1.7184 3.24594024 -0.05718171 2.50168522 0.701685224
2312 1.7201 3.25310606 -0.0500158934 2.51096327 0.710963265
2322 1.7216 3.24880568 -0.0543162734 2.49960035 0.699600348
2332 1.7236 3.24057999 -0.0625419608 2.48462181 0.684621806
2342 1.7248 3.24365545 -0.0594665041 2.4909728 0.690972798
2352 1.7252 3.26564262 -0.0374793361 2.52284122 0.722841219
2362 1.7259 3.26663348 -0.0364884712 2.49042962 0.690429618
2372 1.7251 3.25722362 -0.0458983369 2.47401501 0.674015005
2382 1.726 3.23653536 -0.066586593 2.4858258 0.685825804
2392 1.7258 3.23012458 -0.07299737 2.47498213 0.674982132
2402 1.7251 3.23240186 -0.0707200899 2.48529914 0.68529914
2412 1.7249 3.22567553 -0.0774464215 2.4726256 0.672625601
2422 1.7239 3.21982512 -0.0832968293 2.46520077 0.665200775
2432 1.7228 3.23189941 -0.0712225436 2.50581243 0.705812435
2442 1.7215 3.25009195 -0.0530300084 2.50590445 0.705904448
2452 1.7209 3.25540661 -0.0477153477 2.50931413 0.709314134
2462 1.72 3.24610367 -0.0570182883 2.47679963 0.67679963
2472 1.7197 3.24718199 -0.0559399685 2.49699831 0.696998312
2482 1.7198 3.25594346 -0.0471784909 2.51027784 0.710277842
2492 1.7199 3.25441749 -0.048704468 2.49051054 0.690510535
2502 1.72 3.23660863 -0.0665133286 2.48422828 0.684228277
2512 1.7204 3.2273831 -0.0757388536 2.47235599 0.672355993
2522 1.72 3.22318554 -0.0799364187 2.46310434 0.663104338
2532 1.7196 3.23133334 -0.0717886121 2.48287203 0.682872032
2542 1.7192 3.22603842 -0.0770835317 2.48125137 0.681251366
2552 1.7185 3.21718267 -0.085939282 2.44548773 0.645487734
2562 1.7181 3.21228054 -0.0908414188 2.45723453 0.657234525
2572 1.7174 3.20934253 -0.0937794243 2.45584907 0.655849066
2582 1.7174 3.18878448 -0.114337476 2.40178229 0.60178229
2592 1.717 3.17165786 -0.131464096 2.41818998 0.618189983
2602 1.7164 3.17219846 -0.130923499 2.41164028 0.611640284
2612 1.7161 3.16750622 -0.135615731 2.41973453 0.619734534
2622 1.7155 3.17043671 -0.13268524 2.41927132 0.619271323
2632 1.7152 3.15374991 -0.149372049 2.39765615 0.597656151
2642 1.7154 3.13203301 -0.171088944 2.36229461 0.562294612
2652 1.7158 3.12147175 -0.181650203 2.38493639 0.584936392
2662 1.7162 3.12465599 -0.178465969 2.38218613 0.582186132
2672 1.717 3.12216774 -0.180954215 2.3462348 0.546234805
2682 1.7169 3.11822523 -0.184896719 2.3599902 0.559990197
2692 1.7158 3.11033984 -0.192782114 2.34789285 0.547892848
2702 1.7138 3.10051315 -0.202608809 2.35210305 0.55210305
2712 1.7108 3.10301893 -0.200103029 2.35223695 0.552236949
2722 1.7066 3.10270982 -0.200412135 2.36401364 0.564013635
2732 1.7022 3.10019829 -0.202923663 2.33933522 0.539335218
2742 1.6997 3.07546071 -0.227661244 2.33248067 0.53248067
2752 1.6954 3.08725179 -0.215870161 2.34707481 0.54707481
2762 1.6949 3.07713146 -0.225990492 2.31392928 0.513929285
2772 1.6942 3.07421659 -0.228905363 2.32026858 0.52026858
2782 1.694 3.05720944 -0.245912516 2.2693772 0.469377205
2792 1.694 3.03803042 -0.265091534 2.28102833 0.481028333
2802 1.6948 3.04161423 -0.261507729 2.29564998 0.495649985
2812 1.6958 3.05459228 -0.24852967 2.31030313 0.51030313
2822 1.6988 3.03781046 -0.265311493 2.27485027 0.474850269
2832 1.7003 3.06853876 -0.234583197 2.32949808 0.529498083
2842 1.703 3.08200529 -0.221116659 2.33928652 0.539286518
2852 1.7033 3.08626974 -0.216852212 2.33520122 0.535201224
2862 1.7026 3.08959635 -0.213525603 2.33528781 0.535287811
2872 1.7014 3.08434506 -0.218776891 2.33280406 0.532804059
2882 1.7001 3.08224228 -0.220879676 2.33140239 0.531402385
2892 1.7007 3.09436782 -0.208754135 2.35818091 0.558180913
2902 1.7029 3.08916081 -0.213961147 2.33467077 0.534670769
2912 1.705 3.06894374 -0.234178218 2.30814315 0.508143153
2922 1.7047 3.06376598 -0.239355975 2.30852573 0.508525733
2932 1.703 3.07358467 -0.229537286 2.34260782 0.542607817
2942 1.7003 3.08428065 -0.218841308 2.3457207 0.545720703
2952 1.6981 3.08635144 -0.216770515 2.32834997 0.52834997
2962 1.6988 3.08344242 -0.219679535 2.33807546 0.53807546
2972 1.7013 3.08901727 -0.214104684 2.34048952 0.540489516
2982 1.7061 3.04136095 -0.261761002 2.26944883 0.469448829
2992 1.7083 3.01564118 -0.287480772 2.24058177 0.440581768
3002 1.709 2.97307799 -0.330043963 2.20879876 0.408798757
3012 1.7074 2.97047757 -0.332644381 2.22975347 0.42975347
3022 1.7075 2.94557174 -0.357550211 2.15778615 0.357786152
3032 1.7101 2.92150763 -0.381614324 2.15169616 0.351696164
3042 1.7104 2.86083705 -0.442284908 2.04994366 0.249943656
3052 1.7109 2.85384927 -0.449272685 2.09903844 0.299038442
3062 1.7118 2.8793169 -0.423805054 2.20882773 0.408827725
3072 1.7113 2.94882778 -0.354294177 2.22976927 0.429769268
3082 1.7098 2.97327881 -0.329843142 2.29383122 0.49383122
3092 1.7077 3.04838594 -0.254736012 2.34235033 0.542350329
3102 1.704 3.08985868 -0.213263277 2.35936537 0.559365373
3112 1.699 3.13066172 -0.172460239 2.41363309 0.613633086
3122 1.6917 3.16970647 -0.133415486 2.43916589 0.639165886
3132 1.687 3.1719978 -0.131124157 2.39502373 0.59502373
3142 1.6728 3.15484156 -0.148280394 2.39668472 0.596684721
3152 1.6711 3.06662571 -0.236496246 2.23516813 0.435168132
3162 1.6649 3.0012754 -0.301846554 2.19840924 0.398409238
3172 1.6596 2.93139416 -0.371727792 2.11398229 0.313982292
3182 1.6545 2.90007876 -0.403043197 2.13399914 0.333999142
3192 1.6488 2.90064343 -0.402478523 2.11881133 0.318811332
3202 1.6428 2.85189182 -0.451230137 2.07416365 0.274163653
3212 1.6377 2.83559942 -0.467522533 2.08195987 0.281959868
3222 1.6366 2.82962787 -0.473494087 2.07685667 0.276856671
3232 1.6365 2.82409293 -0.479029022 2.06042389 0.260423893
3242 1.6396 2.82315733 -0.479964628 2.07424847 0.274248472
3252 1.6435 2.81756659 -0.485555361 2.05998581 0.259985806
3262 1.6468 2.80890687 -0.494215081 2.07225289 0.272252893
3272 1.6614 2.82509822 -0.478023737 2.09011975 0.290119748
3282 1.6646 2.82454654 -0.478575415 2.06006157 0.260061575
3292 1.6715 2.83339431 -0.469727648 2.08331344 0.283313437
3302 1.6751 2.82759105 -0.475530903 2.06707341 0.26707341
3312 1.675 2.85055589 -0.452566062 2.11479332 0.314793319
3322 1.6727 2.88547617 -0.417645788 2.22306596 0.423065962
3332 1.6721 2.98089982 -0.322222132 2.27132172 0.471321716
3342 1.6688 3.00435799 -0.298763968 2.23959961 0.43959961
3352 1.668 3.03601356 -0.267108395 2.31368185 0.51368185
3362 1.6669 3.05793895 -0.245183 2.31554351 0.515543507
3372 1.668 3.03144887 -0.271673087 2.26305666 0.463056663
3382 1.6698 3.01453262 -0.288589331 2.2537209 0.4537209
3392 1.6704 2.96822363 -0.334898321 2.18297699 0.382976989
3402 1.6714 2.94356652 -0.359555436 2.16560498 0.365604985
3412 1.6737 2.89138107 -0.411740885 2.103489 0.303488998
3422 1.6794 2.84202628 -0.46109567 1.95738234 0.157382339
3432 1.6832 2.75938696 -0.543734994 1.97940011 0.179400108
3442 1.6874 2.75095241 -0.552169547 1.99814116 0.198141155
3452 1.6912 2.66070237 -0.642419588 1.87835062 0.0783506226
3462 1.6947 2.64167351 -0.661448445 1.88116887 0.0811688702
3472 1.6965 2.65297101 -0.650150947 1.91078703 0.110787027
3482 1.6958 2.66358101 -0.639540948 1.91731279 0.117312795
3492 1.6941 2.5919107 -0.711211252 1.81464731 0.0146473083


==> figures/results/table_out_P1_Z_CZ_z.txt <==
2 -0.2507 -0.0991088621 -0.792638332 -0.140708812 -0.740708812
12 -0.258 0.189817446 -0.720355429 0.0191174187 -0.580882581
22 -0.2715 0.28933885 -0.62295652 0.147127927 -0.452872073
32 -0.2781 0.295049359 -0.617261096 0.154541744 -0.445458256
42 -0.2828 0.254151221 -0.658159341 0.0900207612 -0.509979239
52 -0.2905 0.205860507 -0.706450056 0.0431284713 -0.556871529
62 -0.2944 0.139065875 -0.773244687 -0.0190364147 -0.619036415
72 -0.2962 0.136056112 -0.776254451 -0.0201134124 -0.620113412
82 -0.297 0.134323073 -0.77798749 -0.0175940325 -0.617594033
92 -0.2947 0.15190347 -0.760407092 -0.00608737537 -0.606087375
102 -0.2903 0.225363677 -0.686946886 0.0803695205 -0.519630479
112 -0.2837 0.232224173 -0.68008639 0.0554413248 -0.544558675
122 -0.263 0.210548458 -0.701762104 0.0540184517 -0.545981548
132 -0.2451 0.241483712 -0.67082685 0.0809147381 -0.519085262
142 -0.2098 0.323478482 -0.58883208 0.182442259 -0.417557741
152 -0.1679 0.355926318 -0.556384245 0.203491861 -0.396508139
162 -0.132 0.305324865 -0.606985698 0.115918672 -0.484081328
172 -0.0912 0.409197062 -0.5031135 0.256014039 -0.343985961
182 -0.0748 0.445812068 -0.466498494 0.290797345 -0.309202655
192 -0.0476 0.485989651 -0.426320912 0.334703502 -0.265296498
202 -0.0298 0.489455609 -0.422854953 0.333707092 -0.266292908
212 -0.0173 0.53649019 -0.375820372 0.388964032 -0.211035968
222 -0.0046 0.539789969 -0.372520594 0.380754475 -0.219245525
232 0.0068 0.62469949 -0.287611073 0.471765071 -0.128234929
242 0.0091 0.627045896 -0.285264667 0.471808547 -0.128191453
252 0.0142 0.64854187 -0.263768693 0.495818052 -0.104181948
262 0.0239 0.62570499 -0.286605572 0.454532727 -0.145467273
272 0.034 0.582084666 -0.330225897 0.411959026 -0.188040974
282 0.0435 0.672155689 -0.240154874 0.517034346 -0.0829656536
292 0.0543 0.703037695 -0.209272868 0.548138568 -0.0518614324
302 0.0609 0.742462931 -0.169847632 0.588483891 -0.0115161093
312 0.0672 0.749185888 -0.163124674 0.600674419 0.000674418911
322 0.0766 0.751591253 -0.160719309 0.59632872 -0.00367127976
332 0.0835 0.710145463 -0.2021651 0.552966 -0.047034
342 0.0898 0.714100758 -0.198209805 0.557839441 -0.0421605587
352 0.0936 0.706496466 -0.205814096 0.549775237 -0.0502247634
362 0.1023 0.743604824 -0.168705738 0.591134068 -0.00886593151
372 0.1088 0.730508075 -0.181802488 0.546083667 -0.0539163332
382 0.1144 0.674699275 -0.237611288 0.502390014 -0.0976099865
392 0.1158 0.689658205 -0.222652357 0.534207802 -0.0657921983
402 0.1127 0.680143194 -0.232167369 0.523781974 -0.0762180258
412 0.1051 0.649424724 -0.262885838 0.490623021 -0.109376979
422 0.1034 0.645459699 -0.266850864 0.48896001 -0.11103999
432 0.0968 0.652025318 -0.260285245 0.556971748 -0.0430282517
442 0.0806 0.707177671 -0.205132891 0.549558045 -0.0504419552
452 0.0742 0.705370722 -0.20693984 0.548523674 -0.0514763259
462 0.0599 0.706756909 -0.205553653 0.550053604 -0.0499463963
472 0.0444 0.62839304 -0.283917522 0.471369371 -0.128630629
482 0.0291 0.591322644 -0.320987918 0.435686136 -0.164313864
492 0.0136 0.570158997 -0.342151566 0.397719335 -0.202280665
502 -0.0044 0.477686967 -0.434623595 0.319737622 -0.280262378
512 -0.0174 0.510201786 -0.402108776 0.343105277 -0.256894723
522 -0.0274 0.475586301 -0.436724262 0.314294459 -0.285705541
532 -0.0317 0.486731713 -0.425578849 0.329134353 -0.270865647
542 -0.0371 0.518237889 -0.394072674 0.36339064 -0.23660936
552 -0.0353 0.589353581 -0.322956982 0.453034344 -0.146965656
562 -0.0285 0.525332079 -0.386978484 0.368014569 -0.231985431
572 -0.0152 0.493279032 -0.419031531 0.337322084 -0.262677916
582 0.0043 0.542717154 -0.369593408 0.387765321 -0.212234679
592 0.0329 0.520993763 -0.391316799 0.394606028 -0.205393972
602 0.0507 0.508316527 -0.403994036 0.352347258 -0.247652742
612 0.0621 0.503690268 -0.408620295 0.351151601 -0.248848399
622 0.0751 0.556444638 -0.355865925 0.404561743 -0.195438257
632 0.0866 0.645098332 -0.26721223 0.491746568 -0.108253432
642 0.0893 0.618257686 -0.294052877 0.445086066 -0.154913934
652 0.0906 0.613165253 -0.29914531 0.451049186 -0.148950814
662 0.0938 0.715336485 -0.196974077 0.562274922 -0.0377250782
672 0.0949 0.677617642 -0.234692921 0.520265406 -0.0797345937
682 0.0895 0.668849915 -0.243460648 0.512018577 -0.0879814229
692 0.0866 0.635929501 -0.276381061 0.476137397 -0.123862603
702 0.0885 0.610239642 -0.302070921 0.461873629 -0.138126371
712 0.0893 0.569644942 -0.34266562 0.412644736 -0.187355264
722 0.0872 0.601660568 -0.310649994 0.446613516 -0.153386484
732 0.0805 0.60433865 -0.307971913 0.449729131 -0.150270869
742 0.0831 0.594128635 -0.318181928 0.438248598 -0.161751402
752 0.0904 0.594001519 -0.318309044 0.443554462 -0.156445538
762 0.0928 0.58299384 -0.329316723 0.478834633 -0.121165367
772 0.0991 0.605901894 -0.306408668 0.426329325 -0.173670675
782 0.1114 0.666244853 -0.246065709 0.532922442 -0.0670775582
792 0.1235 0.682495961 -0.229814601 0.537689486 -0.0623105138
802 0.1403 0.683100987 -0.229209575 0.524191373 -0.0758086273
812 0.1514 0.661521629 -0.250788934 0.506417207 -0.0935827926
822 0.1687 0.644229958 -0.268080605 0.51479095 -0.0852090504
832 0.1842 0.682075478 -0.230235085 0.528681602 -0.0713183976
842 0.2164 0.687297915 -0.225012647 0.530693624 -0.0693063763
852 0.2305 0.733083508 -0.179227055 0.578415538 -0.0215844624
862 0.2373 0.70857268 -0.203737883 0.539469986 -0.0605300136
872 0.2456 0.696707782 -0.215602781 0.512192503 -0.0878074974
882 0.2576 0.702264775 -0.210045787 0.546022661 -0.053977339
892 0.2636 0.697302583 -0.215007979 0.544355484 -0.0556445163
902 0.2688 0.727982562 -0.184328001 0.572660066 -0.027339934
912 0.2677 0.739633595 -0.172676968 0.583733545 -0.0162664547
922 0.2663 0.737723674 -0.174586889 0.580184821 -0.0198151792
932 0.2659 0.744157896 -0.168152666 0.573846522 -0.0261534782
942 0.2624 0.770928495 -0.141382068 0.6289851 0.0289851004
952 0.2566 0.766078254 -0.146232309 0.605266106 0.00526610564
962 0.2459 0.750294442 -0.16201612 0.594191353 -0.00580864712
972 0.2361 0.702304618 -0.210005944 0.540460779 -0.0595392209
982 0.2187 0.696745879 -0.215564683 0.535386371 -0.0646136289
992 0.2084 0.715563584 -0.196746978 0.559913177 -0.0400868229
1002 0.1976 0.689920549 -0.222390014 0.53022735 -0.0697726499
1012 0.1783 0.74022741 -0.172083152 0.585119738 -0.0148802624
1022 0.1531 0.700235142 -0.212075421 0.543257528 -0.0567424715
1032 0.1463 0.666442302 -0.24586826 0.507070653 -0.0929293473
1042 0.1421 0.659008576 -0.253301986 0.501339507 -0.0986604928
1052 0.1397 0.652587317 -0.259723246 0.498374034 -0.101625966
1062 0.1386 0.630978221 -0.281332341 0.471276132 -0.128723868
1072 0.1387 0.669548688 -0.242761875 0.517113234 -0.0828867664
1082 0.1425 0.67949263 -0.232817932 0.529731526 -0.0702684743
1092 0.152 0.679746902 -0.232563661 0.518242747 -0.0817572534
1102 0.152 0.675370783 -0.23693978 0.521466897 -0.0785331032
1112 0.1634 0.689997711 -0.222312851 0.534907835 -0.0650921645
1122 0.1704 0.695617247 -0.216693315 0.542333997 -0.0576660027
1132 0.1791 0.688632442 -0.22367812 0.52928452 -0.0707154795
1142 0.1977 0.681656926 -0.230653637 0.525337477 -0.0746625226
1152 0.2109 0.743945194 -0.168365369 0.589460251 -0.0105397489
1162 0.2274 0.777397084 -0.134913478 0.635632025 0.0356320254
1172 0.2341 0.800532437 -0.111778126 0.650534071 0.0505340715
1182 0.2376 0.811396237 -0.100914325 0.647165721 0.0471657214
1192 0.2458 0.805719035 -0.106591527 0.649763528 0.0497635275
1202 0.2524 0.778452488 -0.133858075 0.621907703 0.021907703
1212 0.2572 0.836369403 -0.0759411593 0.681220135 0.0812201349
1222 0.2601 0.836702936 -0.0756076267 0.680930506 0.0809305057
1232 0.2609 0.837107645 -0.0752029179 0.675580437 0.0755804366
1242 0.2606 0.836591083 -0.0757194794 0.686031382 0.0860313816
1252 0.2541 0.847809362 -0.0645012005 0.693365319 0.0933653188
1262 0.2521 0.831502208 -0.0808083541 0.672934149 0.0729341492
1272 0.2371 0.807036752 -0.105273811 0.644153962 0.0441539621
1282 0.2313 0.801435674 -0.110874888 0.648343677 0.0483436767
1292 0.2165 0.816112604 -0.0961979586 0.657902132 0.0579021323
1302 0.2103 0.782709316 -0.129601246 0.630116332 0.0301163321
1312 0.1841 0.77286916 -0.139441402 0.606810032 0.00681003203
1322 0.1706 0.757465827 -0.154844736 0.604249719 0.00424971865
1332 0.1537 0.741737423 -0.17057314 0.581319467 -0.0186805327
1342 0.1368 0.712875925 -0.199434637 0.556388503 -0.0436114969
1352 0.1285 0.660658733 -0.25165183 0.50291075 -0.0970892502
1362 0.1071 0.687797758 -0.224512805 0.537739078 -0.0622609215
1372 0.0957 0.670019176 -0.242291387 0.501930267 -0.0980697328
1382 0.0918 0.657151532 -0.25515903 0.502523714 -0.097476286
1392 0.079 0.643821027 -0.268489535 0.472457901 -0.127542099
1402 0.0743 0.620703491 -0.291607072 0.472250379 -0.127749621
1412 0.0651 0.629783431 -0.282527132 0.462509717 -0.137490283
1422 0.0606 0.608732203 -0.30357836 0.452364747 -0.147635253
1432 0.057 0.587189998 -0.325120564 0.42841051 -0.17158949
1442 0.0577 0.615649803 -0.296660759 0.461251217 -0.138748783
1452 0.0598 0.601198743 -0.311111819 0.440441644 -0.159558356
1462 0.0684 0.606096272 -0.306214291 0.450112488 -0.149887512
1472 0.0737 0.602962059 -0.309348503 0.437003342 -0.162996658
1482 0.0788 0.604307048 -0.308003515 0.456236146 -0.143763854
1492 0.0899 0.620426193 -0.29188437 0.463972358 -0.136027642
1502 0.1039 0.625013295 -0.287297268 0.469168512 -0.130831488
1512 0.1144 0.62021773 -0.292092832 0.463198709 -0.136801291
1522 0.127 0.65483636 -0.257474203 0.502077173 -0.097922827
1532 0.1416 0.655683708 -0.256626854 0.498528194 -0.101471806
1542 0.1602 0.668886038 -0.243424524 0.513326231 -0.086673769
1552 0.1722 0.666466241 -0.245844322 0.506929646 -0.0930703538
1562 0.1813 0.68929377 -0.223016792 0.534366535 -0.0656334646
1572 0.1897 0.683144475 -0.229166087 0.52324623 -0.0767537702
1582 0.1956 0.675143442 -0.237167121 0.518841509 -0.081158491
1592 0.2047 0.676101568 -0.236208994 0.515628591 -0.084371409
1602 0.2086 0.689823004 -0.222487559 0.555250445 -0.0447495547
1612 0.2118 0.728335411 -0.183975152 0.577670025 -0.0223299749
1622 0.2155 0.723078374 -0.189232189 0.573411707 -0.0265882928
1632 0.2192 0.731538442 -0.18077212 0.575574668 -0.0244253323
1642 0.2221 0.717286538 -0.195024024 0.560329446 -0.0396705545
1652 0.2253 0.737094152 -0.17521641 0.581938578 -0.0180614221
1662 0.2276 0.730216668 -0.182093895 0.568878988 -0.0311210116
1672 0.2311 0.727728315 -0.184582247 0.571137886 -0.0288621141
1682 0.232 0.729943767 -0.182366795 0.577751924 -0.0222480756
1692 0.2328 0.739370897 -0.172939665 0.605314067 0.00531406683
1702 0.231 0.773041462 -0.139269101 0.61951165 0.0195116502
1712 0.2287 0.762846287 -0.149464275 0.608499309 0.0084993089
1722 0.2238 0.776531874 -0.135778689 0.620825379 0.0208253785
1732 0.2181 0.732389694 -0.179920868 0.57562948 -0.0243705195
1742 0.2126 0.745635914 -0.166674649 0.591760895 -0.00823910543
1752 0.2094 0.723803613 -0.188506949 0.561305025 -0.0386949746
1762 0.2064 0.715591038 -0.196719525 0.558699486 -0.0413005135
1772 0.1994 0.691160588 -0.221149974 0.527494626 -0.0725053743
1782 0.1988 0.685462204 -0.226848358 0.530996257 -0.0690037431
1792 0.1937 0.733063398 -0.179247165 0.587429478 -0.0125705225
1802 0.1913 0.723400149 -0.188910414 0.56819593 -0.03180407
1812 0.1857 0.726965373 -0.18534519 0.571066095 -0.0289339047
1822 0.1814 0.704332583 -0.20797798 0.533689574 -0.0663104257
1832 0.1768 0.710965189 -0.201345374 0.558039782 -0.0419602185
1842 0.1761 0.713322899 -0.198987664 0.560147947 -0.0398520534
1852 0.1764 0.696198182 -0.21611238 0.544875861 -0.0551241393
1862 0.1807 0.694821806 -0.217488757 0.537394346 -0.0626056545
1872 0.1807 0.678160963 -0.234149599 0.524856979 -0.0751430207
1882 0.1807 0.684970509 -0.227340054 0.534634139 -0.065365861
1892 0.1807 0.696021273 -0.216289289 0.539440838 -0.0605591624
1902 0.1807 0.653881189 -0.258429374 0.49870492 -0.10129508
1912 0.1807 0.672847763 -0.239462799 0.513335463 -0.0866645373
1922 0.1807 0.712601526 -0.199709036 0.558681654 -0.0413183464
1932 0.1807 0.730105009 -0.182205554 0.561984716 -0.0380152843
1942 0.1807 0.7351873 -0.177123263 0.580219832 -0.0197801677
1952 0.3852 0.735944241 -0.176366322 0.577540037 -0.0224599626
1962 0.3852 0.742414428 -0.169896135 0.586492448 -0.0135075517
1972 0.3852 0.763925403 -0.148385159 0.620168885 0.020168885
1982 0.3852 0.787683914 -0.124626648 0.63947827 0.0394782701
1992 0.3852 0.79523948 -0.117071082 0.639523729 0.0395237286
2002 0.3852 0.821591944 -0.0907186182 0.660570279 0.060570279
2012 0.3852 0.849961117 -0.0623494451 0.699069344 0.0990693436
2022 0.3852 0.845360372 -0.0669501905 0.683962415 0.0839624146
2032 0.3852 0.859428874 -0.0528816882 0.704296844 0.104296844
2042 0.3852 0.867267405 -0.0450431576 0.717609162 0.117609162
2052 0.3879 0.843676195 -0.0686343676 0.686593753 0.086593753
2062 0.3963 0.867444505 -0.0448660578 0.711550316 0.111550316
2072 0.4023 0.891689582 -0.0206209802 0.735132886 0.135132886
2082 0.4083 0.865138702 -0.0471718601 0.70833915 0.10833915
2092 0.4117 0.88813261 -0.0241779528 0.726521185 0.126521185
2102 0.4169 0.910805095 -0.00150546728 0.759110944 0.159110944
2112 0.4224 0.881476201 -0.0308343614 0.721809617 0.121809617
2122 0.4267 0.865928959 -0.0463816039 0.711027087 0.111027087
2132 0.4332 0.859590243 -0.0527203198 0.696797435 0.0967974352
2142 0.4365 0.845624867 -0.066685696 0.688623195 0.088623195
2152 0.4426 0.857924339 -0.0543862237 0.701873026 0.101873026
2162 0.4452 0.889096953 -0.02321361 0.739253145 0.139253145
2172 0.4528 0.88238972 -0.0299208428 0.726387718 0.126387718
2182 0.4578 0.899869838 -0.0124407247 0.72861251 0.12861251
2192 0.4652 0.876162775 -0.0361477874 0.719991984 0.119991984
2202 0.4684 0.879901316 -0.0324092469 0.716991723 0.116991723
2212 0.4709 0.896894183 -0.0154163798 0.738908383 0.138908383
2222 0.4748 0.904545657 -0.00776490567 0.747807169 0.147807169
2232 0.4757 0.914363475 0.00205291249 0.757397867 0.157397867
2242 0.4773 0.945198841 0.0328882789 0.792943199 0.192943199
2252 0.4768 0.937722168 0.0254116057 0.772606367 0.172606367
2262 0.476 0.935053281 0.0227427182 0.779040015 0.179040015
2272 0.4748 0.909596513 -0.00271404915 0.747225698 0.147225698
2282 0.4724 0.958138391 0.0458278289 0.806875948 0.206875948
2292 0.4712 0.945526249 0.033215686 0.788458073 0.188458073
2302 0.4687 0.942490524 0.0301799618 0.784170492 0.184170492
2312 0.4716 0.937401328 0.0250907657 0.771689793 0.171689793
2322 0.4638 0.928398839 0.0160882763 0.770499038 0.170499038
2332 0.4619 0.950162716 0.0378521539 0.794189343 0.194189343
2342 0.4591 0.958397166 0.0460866037 0.801065497 0.201065497
2352 0.4564 0.922548907 0.0102383443 0.766247416 0.166247416
2362 0.4542 0.941151509 0.0288409468 0.785864516 0.185864516
2372 0.4528 0.931079059 0.0187684966 0.806044469 0.206044469
2382 0.4498 0.938663721 0.0263531585 0.770473485 0.170473485
2392 0.4485 0.915710028 0.00339946556 0.759594112 0.159594112
2402 0.4447 0.907948387 -0.00436217578 0.757833501 0.157833501
2412 0.4421 0.907199297 -0.00511126534 0.74977117 0.14977117
2422 0.437 0.920849539 0.0085389762 0.76496261 0.16496261
2432 0.4335 0.930217127 0.0179065645 0.769325154 0.169325154
2442 0.4302 0.921620425 0.00930986275 0.765264829 0.165264829
2452 0.4274 0.905041182 -0.00726938085 0.734324832 0.134324832
2462 0.4231 0.930257872 0.0179473095 0.780411744 0.180411744
2472 0.421 0.91548603 0.00317546722 0.753381375 0.153381375
2482 0.418 0.900132562 -0.0121780001 0.741903303 0.141903303
2492 0.4151 0.879381803 -0.0329287592 0.70818252 0.10818252
2502 0.4127 0.875070227 -0.037240336 0.717242089 0.117242089
2512 0.407 0.899388771 -0.0129217919 0.743506566 0.143506566
2522 0.4036 0.895466513 -0.0168440496 0.737788054 0.137788054
2532 0.399 0.864963013 -0.0473475496 0.709183159 0.109183159
2542 0.3959 0.853576416 -0.0587341461 0.679303152 0.0793031518
2552 0.3888 0.882944923 -0.02936564 0.734284463 0.134284463
2562 0.3832 0.869861237 -0.0424493255 0.714273278 0.114273278
2572 0.3755 0.87127716 -0.0410334025 0.715255577 0.115255577
2582 0.3733 0.858168582 -0.0541419802 0.707133728 0.107133728
2592 0.367 0.832760901 -0.0795496617 0.672642817 0.0726428174
2602 0.3573 0.84323865 -0.0690719128 0.70037517 0.10037517
2612 0.3517 0.818382742 -0.0939278201 0.659460861 0.0594608613
2622 0.3426 0.82307462 -0.0892359425 0.668139815 0.0681398153
2632 0.3317 0.806716235 -0.105594327 0.645711845 0.0457118449
2642 0.3197 0.848419854 -0.0638907087 0.69479281 0.0947928099
2652 0.3111 0.796980989 -0.115329574 0.620356976 0.0203569762
2662 0.2984 0.786064506 -0.126246057 0.625772684 0.0257726837
2672 0.285 0.762310883 -0.149999679 0.613620778 0.013620778
2682 0.2777 0.750534034 -0.161776529 0.608457755 0.0084577548
2692 0.2634 0.7557497 -0.156560863 0.592352047 -0.00764795347
2702 0.2533 0.744049119 -0.168261443 0.582772213 -0.0172277868
2712 0.2437 0.746493429 -0.165817133 0.59055088 -0.00944911988
2722 0.234 0.72475409 -0.187556472 0.564122222 -0.0358777781
2732 0.2243 0.751290563 -0.16102 0.597974808 -0.00202519208
2742 0.2182 0.716713793 -0.19559677 0.538668806 -0.0613311941
2752 0.2026 0.684047761 -0.228262802 0.525987532 -0.0740124678
2762 0.1957 0.65943691 -0.252873652 0.487453645 -0.112546355
2772 0.1821 0.648533506 -0.263777056 0.493858052 -0.106141948
2782 0.1758 0.648489996 -0.263820567 0.498633446 -0.101366554
2792 0.1694 0.616705058 -0.295605505 0.459233473 -0.140766527
2802 0.1574 0.652378756 -0.259931807 0.508068238 -0.0919317618
2812 0.1527 0.624403403 -0.287907159 0.467260405 -0.132739595
2822 0.1453 0.6664532 -0.245857363 0.511213786 -0.0887862138
2832 0.1428 0.664279961 -0.248030602 0.50719003 -0.0928099698
2842 0.1361 0.656175251 -0.256135312 0.499371368 -0.100628632
2852 0.1313 0.648908622 -0.263401941 0.481706347 -0.118293653
2862 0.1241 0.654488415 -0.257822148 0.502131787 -0.0978682134
2872 0.1212 0.654733332 -0.25757723 0.495550374 -0.104449626
2882 0.1185 0.622870571 -0.289439992 0.465860476 -0.134139524
2892 0.116 0.658980445 -0.253330118 0.502744291 -0.0972557091
2902 0.1158 0.636994195 -0.275316368 0.480539766 -0.119460234
2912 0.1191 0.654001918 -0.258308645 0.49587112 -0.10412888
2922 0.1218 0.636074762 -0.276235801 0.480029964 -0.119970036
2932 0.1255 0.632039201 -0.280271362 0.486684786 -0.113315214
2942 0.128 0.613831333 -0.298479229 0.452510805 -0.147489195
2952 0.1264 0.630335881 -0.281974681 0.470703066 -0.129296934
2962 0.1179 0.595729003 -0.31658156 0.43122961 -0.16877039
2972 0.1065 0.594641988 -0.317668575 0.438850094 -0.161149906
2982 0.0919 0.551838151 -0.360472411 0.392396394 -0.207603606
2992 0.0762 0.577911606 -0.334398956 0.426380875 -0.173619125
3002 0.0661 0.552155747 -0.360154816 0.398407189 -0.201592811
3012 0.0362 0.545261298 -0.367049264 0.38641824 -0.21358176
3022 0.0202 0.494016876 -0.418293687 0.337496282 -0.262503718
3032 -0.0164 0.544221954 -0.368088608 0.402074899 -0.197925101
3042 -0.0319 0.451693447 -0.460617115 0.276789905 -0.323210095
3052 -0.0477 0.461504309 -0.450806254 0.306762489 -0.293237511
3062 -0.0791 0.494215691 -0.418094872 0.330370438 -0.269629562
3072 -0.0945 0.417739382 -0.494571181 0.259500671 -0.340499329
3082 -0.1207 0.457438441 -0.454872122 0.343988678 -0.256011322
3092 -0.132 0.348767423 -0.563543139 0.178745703 -0.421254297
3102 -0.1555 0.323101756 -0.589208806 0.166215321 -0.433784679
3112 -0.1737 0.287070256 -0.625240306 0.110332737 -0.489667263
3122 -0.1934 0.229470694 -0.682839869 0.0702134302 -0.52978657
3132 -0.2065 0.23571033 -0.676600232 0.0772999627 -0.522700037
3142 -0.2393 0.230427879 -0.681882683 0.0741619168 -0.525838083
3152 -0.2442 0.148630822 -0.763679741 0.00659053048 -0.59340947
3162 -0.2601 0.190047903 -0.72226266 0.048850298 -0.551149702
3172 -0.2754 0.137364917 -0.774945646 -0.0293910955 -0.629391095
3182 -0.2921 0.160986649 -0.751323914 0.00561174458 -0.594388255
3192 -0.3105 0.135195935 -0.777114627 -0.046046618 -0.646046618
3202 -0.329 0.112729485 -0.799581077 -0.043831278 -0.643831278
3212 -0.3567 0.116103016 -0.796207547 -0.0424324773 -0.642432477
3222 -0.3792 0.0926629974 -0.819647565 -0.0639045774 -0.663904577
3232 -0.3976 0.12582467 -0.786485893 -0.0367087093 -0.636708709
3242 -0.4162 0.0920226056 -0.820287957 -0.0644636809 -0.664463681
3252 -0.4339 0.107017111 -0.805293451 -0.0482951663 -0.648295166
3262 -0.4463 0.0742375144 -0.838073048 -0.0898177931 -0.689817793
3272 -0.4767 0.0603982099 -0.851912353 -0.0975585026 -0.697558503
3282 -0.4823 0.00565975937 -0.906650803 -0.167988894 -0.767988894
3292 -0.4947 0.00579886369 -0.906511699 -0.125866281 -0.725866281
3302 -0.5057 0.00265535769 -0.909655205 -0.169196191 -0.769196191
3312 -0.5173 -0.0299067563 -0.942217319 -0.186073172 -0.786073172
3322 -0.5384 0.0559842955 -0.856326267 -0.0617779476 -0.661777948
3332 -0.5519 0.0167895241 -0.895521038 -0.140962402 -0.740962402
3342 -0.5778 0.0100775874 -0.902232975 -0.163822671 -0.763822671
3352 -0.5959 -0.0367871108 -0.949097673 -0.195329094 -0.795329094
3362 -0.6133 -0.0396711515 -0.951981714 -0.195841051 -0.795841051
3372 -0.631 -0.112229193 -1.02453976 -0.26925848 -0.86925848
3382 -0.652 -0.0808898374 -0.9932004 -0.239305794 -0.839305794
3392 -0.666 -0.149925426 -1.06223599 -0.307928731 -0.907928731
3402 -0.6795 -0.155324787 -1.06763535 -0.324116251 -0.924116251
3412 -0.693 -0.205122828 -1.11743339 -0.362672733 -0.962672733
3422 -0.7118 -0.245953817 -1.15826438 -0.480736235 -1.08073623
3432 -0.7269 -0.352193782 -1.26450434 -0.509412404 -1.1094124
3442 -0.7423 -0.358346226 -1.27065679 -0.5146224 -1.1146224
3452 -0.7579 -0.50559134 -1.4179019 -0.661617323 -1.26161732
3462 -0.7796 -0.378731893 -1.29104246 -0.530761722 -1.13076172
3472 -0.7966 -0.409815728 -1.32212629 -0.566207494 -1.16620749
3482 -0.8139 -0.385282952 -1.29759351 -0.540648104 -1.1406481
3492 -0.8313 -0.494671411 -1.40698197 -0.64723626 -1.24723626


==> figures/results/table_out_P2.txt <==
2 -0.0454 1.7206 -0.2507 0.184922091 0.734103807 -0.793082093 0.962003459 2.95086716 -0.101715946 0.278263846 0.833571338 -0.742713244 0.878173254 2.87346782 -0.143169197
12 -0.0579 1.7215 -0.258 -0.880383434 1.23657834 -0.661879917 -0.0782495213 3.44310495 0.0456513174 -0.761737273 1.41347533 -0.601836669 -0.16939856 3.39750623 -0.00448864719
22 -0.0857 1.7233 -0.2715 -0.580451171 1.05235592 -0.489734526 0.221682901 3.2588821 0.217796708 -0.445983312 1.16618515 -0.431294414 0.151758195 3.19655748 0.165326576
32 -0.1045 1.7239 -0.2781 -0.482116446 1.01687198 -0.519770045 0.320017627 3.22339816 0.18776119 -0.359802386 1.10800844 -0.459454598 0.238582649 3.14581761 0.13741455
42 -0.1182 1.7243 -0.2828 -0.575739269 1.10672871 -0.58514078 0.226394803 3.3132549 0.122390454 -0.47015705 1.18209821 -0.53295362 0.128547807 3.22093577 0.0663389569
52 -0.148 1.7246 -0.2905 -0.715457403 0.787616937 -0.646615611 0.0866766694 2.99414312 0.0609156236 -0.627706517 0.855120897 -0.593706673 -0.0310484775 2.89189788 0.00395992025
62 -0.1715 1.7248 -0.2944 -0.670549371 0.553129029 -0.712169879 0.131584701 2.75965521 -0.00463864475 -0.566878871 0.631876408 -0.65823866 0.033053904 2.67181331 -0.0583136608
72 -0.1914 1.725 -0.2962 -0.746778469 0.53888371 -0.711802203 0.0553556026 2.74540989 -0.00427096816 -0.64672229 0.62360152 -0.6578304 -0.0468452455 2.66335512 -0.0579425882
82 -0.2363 1.726 -0.297 -0.717759074 0.527020756 -0.706528604 0.0843749981 2.73354694 0.00100263003 -0.614112706 0.611307931 -0.649567591 -0.0148270033 2.65077861 -0.0516353809
92 -0.2692 1.7253 -0.2947 -0.683277671 0.517666217 -0.650548504 0.118856401 2.7241924 0.0569827308 -0.583555716 0.60181397 -0.597389056 0.0164164589 2.64163885 0.00257998241
102 -0.2962 1.725 -0.2903 -0.72000236 0.697262021 -0.525603086 0.0821317118 2.90378821 0.181928148 -0.608256321 0.786144724 -0.46891635 -0.00854984105 2.82316234 0.130398619
112 -0.3248 1.724 -0.2837 -0.761450163 0.618967795 -0.563621106 0.0406839093 2.82549398 0.143910128 -0.702437641 0.668973146 -0.517151122 -0.140702437 2.65503462 0.0513035005
122 -0.3843 1.7194 -0.263 -0.860502272 0.524291538 -0.601926848 -0.0583682001 2.73081772 0.105604386 -0.759508304 0.606441314 -0.548081025 -0.159539264 2.64613232 0.0518077534
132 -0.4255 1.7144 -0.2451 -0.902229905 0.514037779 -0.568796527 -0.100095832 2.72056396 0.138734707 -0.795785771 0.596908543 -0.514454092 -0.200426206 2.60215621 0.0813351345
142 -0.4856 1.7087 -0.2098 -0.903050387 0.386188051 -0.444770595 -0.100916314 2.59271424 0.262760639 -0.805126601 0.471974122 -0.388888532 -0.206844274 2.50983209 0.210272895
152 -0.539 1.7035 -0.1679 -0.959077056 0.502478174 -0.401105324 -0.156942984 2.70900436 0.306425911 -0.867495643 0.60044496 -0.344968402 -0.267946021 2.63972786 0.254009808
162 -0.5776 1.7002 -0.132 -1.08647296 0.449846849 -0.503466189 -0.284338891 2.65637303 0.204065046 -1.03011667 0.511440476 -0.466916739 -0.430150918 2.55137542 0.133030275
172 -0.6127 1.6962 -0.0912 -0.973663563 0.276338984 -0.369607533 -0.171529491 2.48286517 0.337923701 -0.871314013 0.36028329 -0.315787596 -0.271566676 2.39936833 0.28417959
182 -0.6251 1.6926 -0.0748 -1.00548572 0.33142168 -0.302487012 -0.203351646 2.53794786 0.405044222 -0.904801669 0.415294593 -0.248916569 -0.304919153 2.45521458 0.350941665
192 -0.6415 1.6846 -0.0476 -1.02198957 0.287298968 -0.267355726 -0.219855502 2.49382515 0.440175509 -0.923763502 0.367853083 -0.213652822 -0.32380158 2.40758984 0.386006708
202 -0.6488 1.6803 -0.0298 -1.04071602 0.310847361 -0.300367592 -0.238581945 2.51737355 0.407163642 -0.939408232 0.393576345 -0.246373406 -0.339449833 2.43342673 0.353615439
212 -0.654 1.6779 -0.0173 -1.0118553 0.55876775 -0.231785829 -0.209721228 2.76529393 0.475745405 -0.898747914 0.644892531 -0.174165037 -0.298813495 2.68347043 0.425760611
222 -0.6591 1.677 -0.0046 -1.043389 0.516629567 -0.259860039 -0.241254924 2.72315575 0.447671195 -0.961780893 0.585663636 -0.211932263 -0.361844073 2.62560113 0.387934397
232 -0.6574 1.6777 0.0068 -1.06660731 0.299896328 -0.141141224 -0.264473234 2.50642251 0.56639001 -0.965879981 0.381324323 -0.0871612127 -0.366000627 2.42112962 0.512759947
242 -0.6531 1.6774 0.0091 -0.99785199 0.278159862 -0.150031911 -0.195717918 2.48468605 0.557499324 -0.896245798 0.369123459 -0.0956982981 -0.296677081 2.40126236 0.503636135
252 -0.6435 1.6742 0.0142 -0.990165257 0.291300449 -0.137268713 -0.188031184 2.49782663 0.570262522 -0.887192769 0.375080126 -0.0827332991 -0.287194042 2.41507995 0.517263924
262 -0.6325 1.6693 0.0239 -1.04889348 0.355147207 -0.233170899 -0.246759403 2.56167339 0.474360335 -0.971442649 0.456606298 -0.195789669 -0.371499235 2.49646838 0.404103537
272 -0.6254 1.6689 0.034 -1.09150254 0.337448514 -0.280116135 -0.289368464 2.5439747 0.4274151 -0.979916151 0.414346522 -0.231267517 -0.382903911 2.4518483 0.365385759
282 -0.6209 1.6725 0.0435 -1.026596 0.3267938 -0.089169271 -0.224461929 2.53331998 0.618361963 -0.925545731 0.410012045 -0.0353782607 -0.325551758 2.44998184 0.564614862
292 -0.6152 1.6776 0.0543 -0.947675528 0.337510481 -0.0497738332 -0.145541456 2.54403667 0.657757401 -0.846410425 0.422865093 0.00412170386 -0.246437834 2.46276504 0.604117027
302 -0.6126 1.6803 0.0609 -0.959066286 0.296815442 -0.00252386892 -0.156932214 2.50334163 0.705007365 -0.857967351 0.380056626 0.0513963993 -0.258055494 2.42002928 0.65111086
312 -0.6122 1.6816 0.0672 -1.06087977 0.465381874 0.0158340892 -0.258745694 2.67190806 0.723365324 -1.04122836 0.720153886 0.0813449124 -0.481200007 2.69417093 0.6767909
322 -0.6157 1.6823 0.0766 -0.973016973 0.711596923 -0.0885991029 -0.170882901 2.91812311 0.618932131 -0.870932547 0.795086811 -0.0345057412 -0.271125927 2.83465516 0.565021661
332 -0.6224 1.6829 0.0835 -0.992678501 0.545452813 -0.15013344 -0.190544429 2.751979 0.557397795 -0.867776873 0.616484247 -0.0843471905 -0.267826008 2.65637541 0.515614688
342 -0.6315 1.6833 0.0898 -0.980454801 0.45805366 -0.0998862989 -0.178320729 2.66457984 0.607644935 -0.879217462 0.541064807 -0.0461033429 -0.279286242 2.58088258 0.553825423
352 -0.6401 1.6833 0.0936 -0.959579802 0.446506527 -0.101591722 -0.15744573 2.65303271 0.605939512 -0.857775998 0.529955662 -0.0477945926 -0.258411161 2.5611906 0.551699873
362 -0.6635 1.6838 0.1023 -0.986720087 0.361221906 -0.0265965692 -0.184586015 2.56774809 0.680934665 -0.886928815 0.442372306 0.0276629806 -0.286967372 2.48225129 0.627631876
372 -0.6807 1.683 0.1088 -1.09786544 0.652358502 -0.101177264 -0.29573137 2.85888469 0.60635397 -0.981056247 0.75730695 -0.0684352792 -0.384753878 2.79714363 0.522007471
382 -0.7016 1.686 0.1144 -1.16175162 0.577728547 -0.191231419 -0.359617546 2.78425473 0.516299815 -1.09098637 0.631001092 -0.14749999 -0.491067543 2.67082415 0.452385602
392 -0.7241 1.6963 0.1158 -1.21217931 0.476363139 -0.11646381 -0.410045236 2.68288932 0.591067424 -1.11113979 0.559267685 -0.0626363803 -0.511180456 2.59914998 0.537349684
402 -0.7342 1.6998 0.1127 -1.14439032 0.432271418 -0.152328765 -0.34225625 2.6387976 0.555202469 -1.04270387 0.515384897 -0.0984191612 -0.443066458 2.55247689 0.501413674
412 -0.7552 1.7011 0.1051 -1.1317715 0.483360312 -0.210151373 -0.329637431 2.6898865 0.497379861 -1.03029912 0.567642611 -0.156726579 -0.43032451 2.60745024 0.443263216
422 -0.7824 1.7022 0.1034 -1.13309519 0.484816048 -0.21164197 -0.330961117 2.69134223 0.495889264 -1.03193544 0.568025426 -0.15791071 -0.432122105 2.60768241 0.44202618
432 -0.8062 1.7015 0.0968 -1.26182078 0.430927349 -0.132857295 -0.459686705 2.63745353 0.574673939 -1.23394921 0.500864275 0.00697844641 -0.656571686 2.53443009 0.565010159
442 -0.8374 1.6947 0.0806 -1.27565594 0.270965685 -0.0579730077 -0.473521864 2.47749187 0.649558227 -1.15980744 0.339940369 -0.00481319508 -0.559852188 2.3799179 0.595068262
452 -0.8527 1.6909 0.0742 -1.25778502 0.237661862 -0.0572629122 -0.455650948 2.44418805 0.650268322 -1.15662972 0.321840592 -0.00351230549 -0.556659116 2.36149413 0.596224593
462 -0.889 1.685 0.0599 -1.22488669 0.320064487 -0.122687621 -0.422752618 2.52659067 0.584843613 -1.12207264 0.405203784 -0.0692101407 -0.522151022 2.44507945 0.530729407
472 -0.9154 1.6857 0.0444 -1.30126473 0.551270526 -0.24967989 -0.499130655 2.75779671 0.457851345 -1.20070983 0.635255389 -0.195659836 -0.600720947 2.67523821 0.404049254
482 -0.949 1.6871 0.0291 -1.41145783 0.455308466 -0.264560498 -0.609323755 2.66183465 0.442970736 -1.29615114 0.533068889 -0.212266991 -0.702138612 2.56582331 0.384104434
492 -0.9813 1.6917 0.0136 -1.31149935 0.525341507 -0.277174612 -0.50936528 2.73186769 0.430356623 -1.20268691 0.6458518 -0.230801385 -0.608632238 2.67584985 0.364828054
502 -1.0023 1.6934 -0.0044 -1.43924182 0.491425858 -0.361004289 -0.637107744 2.69795204 0.346526946 -1.34038379 0.574675813 -0.307262928 -0.740415168 2.61454213 0.292690353
512 -1.0215 1.691 -0.0174 -1.47427941 0.502680014 -0.285606224 -0.672145343 2.7092062 0.42192501 -1.37212975 0.573958677 -0.238333982 -0.782099132 2.60419795 0.340706934
522 -1.0533 1.6882 -0.0274 -1.51542266 0.437075644 -0.358765359 -0.713288584 2.64360183 0.348765876 -1.40194814 0.51210334 -0.284874711 -0.815550889 2.5492329 0.293580939
532 -1.0736 1.6903 -0.0317 -1.55090792 0.440960811 -0.324345529 -0.748773852 2.64748699 0.383185705 -1.45045815 0.523588698 -0.270854622 -0.850470564 2.56356418 0.329131836
542 -1.1092 1.692 -0.0371 -1.45015558 0.452639882 -0.254399587 -0.648021507 2.65916607 0.453131647 -1.34702482 0.536557329 -0.200458458 -0.747032809 2.57640113 0.399504525
552 -1.1604 1.6917 -0.0353 -1.43984599 0.505013127 -0.148428421 -0.637711914 2.71153931 0.559102813 -1.3480959 0.702159905 -0.0658409691 -0.760293237 2.68438193 0.512976802
562 -1.2113 1.6893 -0.0285 -1.47949964 0.719459992 -0.335340917 -0.677365564 2.92598618 0.372190317 -1.37832359 0.804383423 -0.281368557 -0.778613505 2.84316913 0.318282537
572 -1.2756 1.6855 -0.0152 -1.7413078 0.45925614 -0.349806819 -0.939173723 2.66578232 0.357724415 -1.64061165 0.542323462 -0.296017613 -1.04061464 2.58231607 0.303940411
582 -1.3264 1.6858 0.0043 -1.65879711 0.506218336 -0.22733335 -0.856663037 2.71274452 0.480197884 -1.55647859 0.590595965 -0.173336706 -0.956507788 2.62957097 0.426434678
592 -1.3864 1.692 0.0329 -1.77862441 0.557142796 -0.280028001 -0.976490341 2.76366898 0.427503234 -1.66169521 0.78667927 -0.171776825 -1.06472163 2.7605437 0.387660806
602 -1.4322 1.7035 0.0507 -1.65843031 0.738233401 -0.312249642 -0.856296233 2.94475959 0.395281593 -1.55680175 0.823148916 -0.258189152 -0.95698774 2.8619416 0.341504753
612 -1.4841 1.7058 0.0621 -1.87405971 0.339444762 -0.249902724 -1.07192564 2.54597095 0.45762851 -1.77459899 0.421918495 -0.195721975 -1.17476034 2.46175261 0.404257308
622 -1.5234 1.7078 0.0751 -1.75156982 0.367202641 -0.160422597 -0.949435744 2.57372883 0.547108637 -1.64532133 0.450961897 -0.105830862 -1.04541759 2.4907638 0.493312196
632 -1.5599 1.7105 0.0866 -1.80441757 0.234682596 -0.102328211 -1.0022835 2.44120878 0.605203024 -1.69911349 0.33212225 -0.0473587928 -1.10231916 2.35482574 0.547717529
642 -1.5939 1.7079 0.0893 -1.86173421 0.636012481 -0.241824948 -1.05960014 2.84253867 0.465706287 -1.76250857 0.729229126 -0.196355611 -1.16253202 2.76919046 0.403619909
652 -1.6309 1.7015 0.0906 -1.8656587 0.737311057 -0.252315268 -1.06352463 2.94383724 0.455215966 -1.78455713 0.830488403 -0.210442513 -1.18456891 2.87031015 0.389076849
662 -1.6612 1.6964 0.0938 -1.97920314 0.531637196 -0.0396548196 -1.17706907 2.73816338 0.667876415 -1.85587717 0.608140505 0.0112916264 -1.26658018 2.63484199 0.600930038
672 -1.7078 1.6929 0.0949 -2.01884819 0.505984578 -0.140438397 -1.21671412 2.71251076 0.567092837 -1.90495232 0.613881093 -0.0930149862 -1.30988434 2.64081318 0.493629907
682 -1.762 1.6948 0.0895 -1.97428798 0.460490817 -0.147088696 -1.17215391 2.667017 0.560442538 -1.87150901 0.545247644 -0.0934454175 -1.27186466 2.5847607 0.505896006
692 -1.8058 1.6993 0.0866 -2.12035564 0.775687141 -0.227555563 -1.31822157 2.98221333 0.479975672 -2.01823516 0.859823611 -0.174123089 -1.41826717 2.89976366 0.425868286
702 -1.8283 1.7016 0.0885 -2.20238609 0.540830745 -0.189671129 -1.40025202 2.74735693 0.517860105 -2.08429479 0.601556567 -0.124213966 -1.48438815 2.64134692 0.475752883
712 -1.8568 1.7062 0.0893 -2.16536191 0.518375952 -0.271577428 -1.36322784 2.72490214 0.435953806 -2.0639369 0.60146249 -0.217358107 -1.46401569 2.64107277 0.38232026
722 -1.8764 1.7091 0.0872 -2.21378444 0.547039879 -0.202072241 -1.41165037 2.75356606 0.505458993 -2.12346738 0.622075207 -0.141454281 -1.52433495 2.65331711 0.457643284
732 -1.9179 1.7101 0.0805 -2.23248885 0.52904697 -0.222479377 -1.43035478 2.73557315 0.485051857 -2.13730615 0.618161946 -0.167287582 -1.53834196 2.6474437 0.432373612
742 -1.9435 1.7103 0.0831 -2.26156564 0.49561615 -0.215026096 -1.45943157 2.70214233 0.492505139 -2.16122137 0.578137487 -0.161081961 -1.56123397 2.61807141 0.438885902
752 -1.9818 1.712 0.0904 -2.19456568 0.469827784 -0.191391671 -1.39243161 2.67635397 0.516139564 -2.10366962 0.547297665 -0.132230895 -1.50381816 2.58568505 0.467358705
762 -2.0028 1.7119 0.0928 -2.23833258 0.283715356 -0.201723299 -1.43619851 2.49024154 0.505807935 -2.15271605 0.336719345 -0.0445201 -1.56850336 2.34041701 0.453044746
772 -2.0502 1.7098 0.0991 -2.23254548 0.0409287233 -0.206579869 -1.43041141 2.24745491 0.500951365 -2.09035879 0.104755313 -0.158029406 -1.51444095 2.07695113 0.417330153
782 -2.102 1.705 0.1114 -2.30998655 0.22544832 -0.038567942 -1.50785248 2.4319745 0.668963292 -2.30859945 0.40581352 0.0414849794 -1.71944949 2.44222565 0.628434311
792 -2.1462 1.7007 0.1235 -2.35943021 0.454586942 -0.0719281276 -1.55729614 2.66111313 0.635603107 -2.2160518 0.615558134 -0.00324470903 -1.63575993 2.60948298 0.585464662
802 -2.2023 1.6946 0.1403 -2.45718807 0.542299239 -0.153701746 -1.655054 2.74882542 0.553829489 -2.3557392 0.6274832 -0.10054686 -1.75576862 2.66730073 0.499093305
812 -2.2282 1.6932 0.1514 -2.60105115 0.420166268 -0.153215599 -1.79891708 2.62669245 0.554315636 -2.50686145 0.496674442 -0.0954342831 -1.91164596 2.53405493 0.500253666
822 -2.261 1.69 0.1687 -2.65526709 0.414296375 -0.174566109 -1.85313302 2.62082256 0.532965125 -2.58142977 0.546248334 -0.0725628281 -2.00708309 2.5538627 0.487844104
832 -2.2864 1.6856 0.1842 -2.66371666 0.461224108 -0.145126215 -1.86158259 2.66775029 0.562405019 -2.55794523 0.528190089 -0.0732792922 -1.95967898 2.54935935 0.50148481
842 -2.3374 1.6874 0.2164 -2.70367583 0.489263486 -0.131618509 -1.90154175 2.69578967 0.575912725 -2.61781446 0.578574298 -0.0801108817 -2.01792322 2.61822059 0.519572082
852 -2.3693 1.69 0.2305 -2.65661424 0.414949818 -0.0253264671 -1.85448017 2.621476 0.682204767 -2.55476029 0.497852485 0.0285746259 -1.95485344 2.53766108 0.628483215
862 -2.392 1.6879 0.2373 -2.61640288 0.463775148 -0.142534679 -1.81426881 2.67030133 0.564996555 -2.51034428 0.529438164 -0.101877854 -1.91035104 2.56939834 0.498107087
872 -2.4209 1.6837 0.2456 -2.59476886 0.321160232 -0.1609342 -1.79263478 2.52768642 0.546597034 -2.46920023 0.386247174 -0.123707939 -1.88378856 2.41421314 0.466695286
882 -2.4491 1.6846 0.2576 -2.59511842 0.28259311 -0.103755293 -1.79298434 2.48911929 0.603775942 -2.49367441 0.365843997 -0.0502534917 -1.89383346 2.4051501 0.549646802
892 -2.4642 1.6854 0.2636 -2.68550078 0.235733804 -0.100378916 -1.88336671 2.44225999 0.607152318 -2.56896254 0.388406405 -0.0386630817 -1.98418645 2.36973524 0.553311213
902 -2.4881 1.6842 0.2688 -2.67759385 0.287850188 -0.0546569495 -1.87545978 2.49437637 0.652874285 -2.57658217 0.371111343 -0.000865755055 -1.9767226 2.41085283 0.599057185
912 -2.524 1.6807 0.2677 -2.75496578 0.242827845 -0.0561060761 -1.9528317 2.44935403 0.651425158 -2.65449288 0.327807077 -0.00255508645 -2.05449854 2.36766447 0.597437241
922 -2.5399 1.6795 0.2663 -2.78021276 0.39783364 -0.0797045921 -1.97807869 2.60435982 0.627826642 -2.68478428 0.48116797 -0.0261660135 -2.08482016 2.52091475 0.573742145
932 -2.561 1.6781 0.2659 -2.80792163 0.337043596 -0.0822543831 -2.00578756 2.54356978 0.625276851 -2.70555453 0.409572321 -0.0350979654 -2.10615062 2.43108461 0.541056286
942 -2.5954 1.6747 0.2624 -2.90399467 0.235239247 0.0354589553 -2.10186059 2.44176543 0.74299019 -2.80936803 0.319066583 0.0995954921 -2.21003219 2.35464531 0.698511765
952 -2.6133 1.6735 0.2566 -2.91638796 0.232157878 -0.0597646473 -2.11425388 2.43868406 0.647766587 -2.81971112 0.326659227 -0.0131431489 -2.22028908 2.3648031 0.58588671
962 -2.636 1.6729 0.2459 -2.90776966 0.231260552 -0.0885215701 -2.10563559 2.43778674 0.619009664 -2.80658005 0.313581503 -0.034567904 -2.20663852 2.35242914 0.565269487
972 -2.6518 1.6736 0.2361 -2.92389737 0.228878848 -0.14879951 -2.1217633 2.43540503 0.558731724 -2.8221747 0.310639781 -0.0973172337 -2.22234186 2.34921912 0.502262923
982 -2.6847 1.6745 0.2187 -2.95449784 0.281464085 -0.13727607 -2.15236377 2.48799027 0.570255164 -2.85348823 0.37796927 -0.0870547268 -2.25364691 2.4121907 0.512625628
992 -2.7097 1.677 0.2084 -2.96945048 0.293619492 -0.0815053539 -2.16731641 2.50014568 0.62602588 -2.86854793 0.37644166 -0.0276771817 -2.26855653 2.41598422 0.572262135
1002 -2.7281 1.6795 0.1976 -3.0050208 0.397011745 -0.146854367 -2.20288673 2.60353793 0.560676868 -2.88807179 0.508495925 -0.0928436815 -2.28811783 2.54810876 0.507146755
1012 -2.7557 1.6805 0.1783 -3.012515 0.416910559 0.0174136666 -2.21038093 2.62343674 0.724944901 -2.91143725 0.501238324 0.0714363245 -2.31150887 2.54054331 0.671143674
1022 -2.8001 1.678 0.1531 -3.05747895 0.530098527 -0.131676092 -2.25534487 2.73662471 0.575855142 -2.95356976 0.630907292 -0.0781724218 -2.35428351 2.66482602 0.521667333
1032 -2.8203 1.6765 0.1463 -3.1247263 0.533962282 -0.186133041 -2.32259223 2.74048847 0.521398193 -3.02221239 0.62592557 -0.129846512 -2.42296949 2.66030824 0.467352733
1042 -2.8536 1.6785 0.1421 -3.11865626 0.602713324 -0.203737483 -2.31652219 2.80923951 0.503793752 -3.05729858 0.700036189 -0.137065423 -2.4664676 2.71121075 0.434280628
1052 -2.8687 1.6806 0.1397 -3.177209 0.583711389 -0.15931682 -2.37507492 2.79023757 0.548214414 -3.08029345 0.66461437 -0.103669681 -2.48029496 2.70440154 0.496323675
1062 -2.8863 1.6817 0.1386 -3.23102488 0.488548077 -0.214635751 -2.42889081 2.69507426 0.492895484 -3.13595269 0.566928446 -0.151382385 -2.5392578 2.59474012 0.438701152
1072 -2.9171 1.6801 0.1387 -3.21565577 0.456203807 -0.0740789522 -2.41352169 2.66272999 0.633452282 -3.11508567 0.537734502 -0.0193765661 -2.51509603 2.57765291 0.580575456
1082 -2.9371 1.6779 0.1425 -3.26574071 0.405341635 -0.116477476 -2.46360664 2.61186782 0.591053759 -3.15869019 0.476950271 -0.054425476 -2.56033154 2.51077617 0.542763031
1092 -2.9728 1.673 0.152 -3.31634136 0.425339919 -0.142477426 -2.51420729 2.6318661 0.565053809 -3.23958067 0.515446301 -0.0961426645 -2.64057997 2.55277566 0.501335638
1102 -2.9813 1.6719 0.152 -3.2967532 0.350213658 -0.122087596 -2.49461913 2.55673984 0.585443638 -3.19565351 0.429960848 -0.0676746909 -2.59566423 2.46991842 0.532316365
1112 -3.0282 1.6655 0.1634 -3.32852955 0.495326622 -0.111414881 -2.52639548 2.70185281 0.596116354 -3.27098668 0.600702321 -0.0672675987 -2.67180622 2.63837074 0.53010627
1122 -3.0495 1.6642 0.1704 -3.38414498 0.521052622 -0.0990466921 -2.5820109 2.72757881 0.608484542 -3.2875629 0.601981353 -0.0434559131 -2.68758395 2.6419309 0.556530181
1132 -3.0684 1.6625 0.1791 -3.43809603 0.483567811 -0.134555516 -2.63596196 2.690094 0.572975718 -3.34563826 0.571895346 -0.0821400994 -2.7459463 2.6106651 0.516831644
1142 -3.0983 1.6591 0.1977 -3.41387862 0.399383816 -0.149629144 -2.61174455 2.60591 0.557902091 -3.31269225 0.482320041 -0.095822309 -2.712726 2.52209454 0.504171563
1152 -3.1155 1.6623 0.2109 -3.47028699 0.514951667 -0.0428310383 -2.66815291 2.72147785 0.664700196 -3.36979173 0.597794194 0.0113503222 -2.7698943 2.6349397 0.611127013
1162 -3.1429 1.6711 0.2274 -3.44990308 0.526484703 0.0105930864 -2.647769 2.73301089 0.718124321 -3.35320566 0.617931516 0.0713983674 -2.75520142 2.65490253 0.669369116
1172 -3.1669 1.6733 0.2341 -3.49212405 0.518735171 0.0293417494 -2.68998998 2.72526136 0.736872984 -3.38641181 0.598516669 0.0880938293 -2.78682074 2.62983111 0.686105658
1182 -3.1841 1.6709 0.2376 -3.53122497 0.557257953 -0.00296282587 -2.72909089 2.76378414 0.704568408 -3.43645035 0.6539458 0.0505182397 -2.83887394 2.68371681 0.639726263
1192 -3.2052 1.6647 0.2458 -3.54485086 0.568700094 -0.0100262041 -2.74271679 2.77522628 0.69750503 -3.4437428 0.652381182 0.0439450366 -2.84374756 2.69199756 0.643721255
1202 -3.2143 1.6609 0.2524 -3.56888434 0.494653913 -0.0438727609 -2.76675027 2.7011801 0.663658473 -3.46733075 0.578774815 0.00989979095 -2.86747549 2.61834366 0.609882174
1212 -3.2288 1.6569 0.2572 -3.54661487 0.448145079 0.0991921435 -2.7444808 2.65467126 0.806723378 -3.44544705 0.531578737 0.153018968 -2.84546641 2.57140615 0.752936956
1222 -3.2359 1.6543 0.2601 -3.61038602 0.525139113 0.0161052234 -2.80825195 2.7316653 0.723636458 -3.50906741 0.607063809 0.0691328704 -2.9091073 2.64695666 0.66909921
1232 -3.2593 1.6511 0.2609 -3.59329984 0.557630833 0.0162921783 -2.79116577 2.76415702 0.723823413 -3.50504332 0.651559828 0.0697844119 -2.91868786 2.68822403 0.657758154
1242 -3.2701 1.65 0.2606 -3.62759967 0.562213837 0.039152983 -2.82546559 2.76874002 0.746684217 -3.52233777 0.639792474 0.0996467544 -2.92233941 2.67977426 0.699644665
1252 -3.2885 1.6496 0.2541 -3.60039585 0.60706166 0.0321437743 -2.79826178 2.81358784 0.739675009 -3.51617627 0.696988409 0.0879885439 -2.91893887 2.7293811 0.680005901
1262 -3.2925 1.6497 0.2521 -3.64948492 0.606330787 0.0151908309 -2.84735085 2.81285697 0.722722065 -3.54998695 0.691299315 0.0677528 -2.94999148 2.73129517 0.667743115
1272 -3.3145 1.6505 0.2371 -3.61113339 0.516192228 -0.0302607901 -2.80899932 2.72271841 0.677270444 -3.5142809 0.595847461 0.0311550903 -2.92303299 2.63426233 0.626319709
1282 -3.3243 1.6506 0.2313 -3.67408883 0.497245281 -0.0163654643 -2.87195476 2.70377146 0.69116577 -3.58041262 0.576527645 0.0411988345 -2.98055923 2.61627907 0.641026184
1292 -3.3307 1.6505 0.2165 -3.70720716 0.52209339 0.0156852008 -2.90507309 2.72861957 0.723216435 -3.61950576 0.610270545 0.0700244483 -3.02864313 2.64958344 0.664915796
1302 -3.3367 1.6509 0.2103 -3.65365554 0.431166381 -0.0584925506 -2.85152147 2.63769257 0.649038684 -3.52982827 0.513286233 0.00874772281 -2.94422226 2.55252021 0.594927681
1312 -3.3579 1.6495 0.1841 -3.64064046 0.464273449 -0.0515654342 -2.83850639 2.67079963 0.6559658 -3.55979084 0.558769126 0.00207527023 -2.97535797 2.59075125 0.583728238
1322 -3.3699 1.6473 0.1706 -3.63998193 0.339375078 -0.0649493092 -2.83784786 2.54590126 0.642581925 -3.53625991 0.419105098 -0.00904015211 -2.9362872 2.45894461 0.59093777
1332 -3.3858 1.646 0.1537 -3.69117179 0.479856253 -0.113433205 -2.88903772 2.68638244 0.59409803 -3.59666051 0.570473002 -0.0615282845 -2.99675615 2.61039278 0.538331939
1342 -3.4025 1.6466 0.1368 -3.70794182 0.50596019 -0.137885689 -2.90580775 2.71248637 0.569645545 -3.60685778 0.589145961 -0.0839755748 -3.0068975 2.62913296 0.515902285
1352 -3.4152 1.6466 0.1285 -3.73058823 0.487271745 -0.19018738 -2.92845415 2.69379793 0.517343854 -3.62980805 0.575856545 -0.126518534 -3.03616836 2.60322717 0.46221357
1362 -3.4357 1.6445 0.1071 -3.7033392 0.375688517 -0.0728887632 -2.90120512 2.5822147 0.634642471 -3.60045586 0.458367664 -0.0161991472 -3.00086809 2.49529562 0.583120708
1372 -3.4534 1.6426 0.0957 -3.78097589 0.487594536 -0.175920902 -2.97884182 2.69412072 0.531610332 -3.67987583 0.582939404 -0.130107278 -3.08208083 2.61953121 0.469017186
1382 -3.4589 1.642 0.0918 -3.75638154 0.442590246 -0.156163778 -2.95424747 2.64911643 0.551367456 -3.64928386 0.527350372 -0.0983423403 -3.05352653 2.56710502 0.498048716
1392 -3.4816 1.6414 0.079 -3.76332092 0.526110276 -0.195003119 -2.96118685 2.73263646 0.512528116 -3.68671872 0.621022279 -0.149735611 -3.11503384 2.63621516 0.435441132
1402 -3.4898 1.6423 0.0743 -3.79662704 0.37481869 -0.199075169 -2.99449297 2.58134487 0.508456066 -3.68984201 0.44663615 -0.134613035 -3.09028708 2.48629828 0.46531965
1412 -3.5067 1.6484 0.0651 -3.83274236 0.465701152 -0.184541476 -3.03060829 2.67222734 0.522989759 -3.73886764 0.594639477 -0.134496767 -3.152149 2.60762182 0.432711306
1422 -3.5156 1.655 0.0606 -3.83549896 0.461823209 -0.241874703 -3.03336489 2.66834939 0.465656532 -3.73428558 0.545002022 -0.188083197 -3.1342885 2.58498065 0.411881774
1432 -3.5241 1.6603 0.057 -3.85990639 0.550193383 -0.262556662 -3.05777232 2.75671957 0.444974572 -3.75713025 0.631938056 -0.209497557 -3.15714068 2.67192527 0.390487549
1442 -3.5294 1.6625 0.0577 -3.82860115 0.499189958 -0.154653024 -3.02646707 2.70571614 0.552878211 -3.72790647 0.584431549 -0.100424728 -3.12803029 2.62384889 0.499530901
1452 -3.5351 1.6641 0.0598 -3.85486726 0.55272128 -0.237981386 -3.05273319 2.75924746 0.469549848 -3.74770759 0.619672111 -0.187932393 -3.14791973 2.6594093 0.412062995
1462 -3.5402 1.6646 0.0684 -3.85180397 0.559507465 -0.214650867 -3.0496699 2.76603365 0.492880367 -3.75095078 0.642813504 -0.160777576 -3.15106549 2.68262785 0.439081887
1472 -3.5425 1.6646 0.0737 -3.88766696 0.642923467 -0.222535702 -3.08553289 2.84944965 0.484995532 -3.79476284 0.733797306 -0.170253007 -3.20157009 2.76913537 0.421561188
1482 -3.5452 1.6646 0.0788 -3.87957123 0.556238079 -0.185013091 -3.07743716 2.76276426 0.522518143 -3.77525277 0.632377792 -0.121928559 -3.17567893 2.67202337 0.477870976
1492 -3.5488 1.6632 0.0899 -3.85671285 0.587309869 -0.169241611 -3.05457878 2.79383605 0.538289624 -3.76203882 0.688505813 -0.112742454 -3.18202474 2.71866676 0.471767322
1502 -3.5495 1.6601 0.1039 -3.86670603 0.497599647 -0.18052037 -3.06457196 2.70412583 0.527010864 -3.765449 0.580526835 -0.126724433 -3.16547524 2.62046798 0.473261397
1512 -3.5471 1.6573 0.1144 -3.86720902 0.507812982 -0.198652351 -3.06507495 2.71433917 0.508878884 -3.76546727 0.590254687 -0.145498525 -3.16551789 2.63017403 0.4544379
1522 -3.5431 1.654 0.127 -3.85873219 0.443388305 -0.100248205 -3.05659812 2.64991449 0.60728303 -3.75651703 0.526025525 -0.0456567285 -3.15663293 2.56510283 0.554247778
1532 -3.5386 1.6521 0.1416 -3.85617422 0.52646414 -0.163333174 -3.05404015 2.73299032 0.54419806 -3.75760665 0.608837522 -0.107515805 -3.16038193 2.64546737 0.487955557
1542 -3.5341 1.6527 0.1602 -3.84088885 0.473611735 -0.113300228 -3.03875478 2.68013792 0.594231007 -3.739766 0.556830072 -0.05949117 -3.13977742 2.59649204 0.5404715
1552 -3.5329 1.6517 0.1722 -3.82329613 0.496190952 -0.144600466 -3.02116206 2.70271714 0.562930768 -3.7326496 0.573280256 -0.0935843089 -3.13275662 2.61249996 0.506366943
1562 -3.5337 1.6482 0.1813 -3.82134059 0.459341949 -0.0888748688 -3.01920652 2.66586813 0.618656366 -3.71989379 0.543883342 -0.0348766204 -3.12001073 2.5821493 0.56470818
1572 -3.5332 1.642 0.1897 -3.8008529 0.529566346 -0.141023945 -2.99871883 2.73609253 0.56650729 -3.68337019 0.588370721 -0.0754569696 -3.0880528 2.61213647 0.506674815
1582 -3.5312 1.6372 0.1956 -3.7921413 0.499081386 -0.144086698 -2.99000723 2.70560757 0.563444536 -3.6931227 0.581545579 -0.0898570363 -3.09312447 2.62152541 0.510142534
1592 -3.5223 1.6308 0.2047 -3.82664193 0.527327346 -0.133116394 -3.02450786 2.73385353 0.57441484 -3.7400198 0.641353962 -0.0813225709 -3.14859187 2.65817425 0.50112529
1602 -3.5156 1.6293 0.2086 -3.81769133 0.459075805 -0.0982107834 -3.01555725 2.66560199 0.609320451 -3.69823805 0.53906454 0.0029198118 -3.10867713 2.55992598 0.555930889
1612 -3.5064 1.6281 0.2118 -3.84242494 0.482726346 -0.007474423 -3.04029087 2.68925253 0.700056811 -3.77155095 0.581387088 0.0557153281 -3.1953844 2.61988567 0.643866837
1622 -3.4992 1.6269 0.2155 -3.84034077 0.545440518 -0.0648363017 -3.0382067 2.7519667 0.642694933 -3.73909977 0.634709724 -0.00342304041 -3.13991813 2.67077578 0.592890742
1632 -3.4943 1.6254 0.2192 -3.8317624 0.550828187 -0.0538967394 -3.02962833 2.75735437 0.653634495 -3.73057129 0.634189333 -0.00011013611 -3.13059129 2.67381664 0.599861764
1642 -3.4907 1.6235 0.2221 -3.81139092 0.600318612 -0.0950662717 -3.00925685 2.8068448 0.612464963 -3.70918325 0.679187561 -0.0404322979 -3.10945201 2.71837113 0.55943804
1652 -3.4875 1.6223 0.2253 -3.79749751 0.576357428 -0.0438730792 -2.99536343 2.78288361 0.663658155 -3.6962044 0.65984055 0.00989874281 -3.09622737 2.69978765 0.609897242
1662 -3.4844 1.6216 0.2276 -3.83798138 0.656888373 -0.0956873471 -3.03584731 2.86341456 0.611843887 -3.7343304 0.7362705 -0.0419505216 -3.13439352 2.77541337 0.558013433
1672 -3.4786 1.6206 0.2311 -3.81733461 0.648965835 -0.0868035822 -3.01520054 2.85549202 0.620727652 -3.71497478 0.732572526 -0.0331847381 -3.11498438 2.77254616 0.566805859
1682 -3.4776 1.6208 0.232 -3.82245141 0.661184709 -0.0902261742 -3.02031734 2.86771089 0.61730506 -3.71060201 0.759526279 -0.0242251566 -3.11520329 2.77611919 0.553683072
1692 -3.4772 1.6209 0.2328 -3.79653094 0.573786749 -0.0425971938 -2.99439687 2.78031293 0.664934041 -3.67993954 0.654503653 0.0613199936 -3.08923015 2.67336621 0.608669237
1702 -3.4772 1.6206 0.231 -3.82316459 0.576393179 0.0290881304 -3.02103051 2.78291936 0.736619365 -3.75247145 0.667885723 0.0879167543 -3.17798506 2.70506176 0.675640684
1712 -3.4789 1.6203 0.2287 -3.84183942 0.638000106 -0.04558873 -3.03970535 2.84452629 0.661942504 -3.74112909 0.723570978 0.00978636924 -3.14115402 2.76348187 0.609765347
1722 -3.4802 1.6212 0.2238 -3.81026215 0.61764609 -0.0106199967 -3.00812807 2.82417227 0.696911238 -3.708715 0.700882699 0.0431797963 -3.10871723 2.74084315 0.643165703
1732 -3.4862 1.6227 0.2181 -3.83745895 0.593501147 -0.108304526 -3.03532488 2.80002733 0.599226708 -3.74192366 0.666958218 -0.0366915907 -3.14524545 2.68222741 0.539435254
1742 -3.4898 1.6249 0.2126 -3.83477375 0.54511698 -0.0542643459 -3.03263968 2.75164316 0.653266888 -3.73329328 0.627374563 0.000343909113 -3.13331738 2.66733867 0.600298048
1752 -3.4946 1.6288 0.2094 -3.82852442 0.586322646 -0.117909082 -3.02639034 2.79284883 0.589622153 -3.72901827 0.668826278 -0.0646366129 -3.13024496 2.70255278 0.533461704
1762 -3.4975 1.6321 0.2064 -3.82301045 0.575962489 -0.115519225 -3.02087637 2.78248867 0.59201201 -3.72000742 0.660011356 -0.062214899 -3.12000985 2.69999008 0.537783686
1772 -3.5089 1.6387 0.1994 -3.83582898 0.536081281 -0.144541865 -3.0336949 2.74260747 0.562989369 -3.75627591 0.624785029 -0.0940803323 -3.15839438 2.65873466 0.501532347
1782 -3.5135 1.6401 0.1988 -3.84955919 0.431892379 -0.126918068 -3.04742512 2.63841856 0.580613167 -3.75051471 0.513527593 -0.0722959271 -3.15066564 2.55342116 0.527619239
1792 -3.5304 1.6446 0.1937 -3.82552126 0.409917659 -0.0116708055 -3.02338719 2.61644384 0.695860429 -3.72675001 0.511057111 0.058499973 -3.12899952 2.53888691 0.644999069
1802 -3.5413 1.648 0.1913 -3.85488675 0.436710483 -0.0811594796 -3.05275268 2.64323667 0.626371755 -3.7543793 0.524270491 -0.0238664805 -3.15442513 2.56416162 0.576116903
1812 -3.5503 1.6534 0.1857 -3.82540855 0.448479626 -0.0735324727 -3.02327448 2.65500581 0.633998762 -3.72367611 0.531796581 -0.0197420509 -3.12367618 2.5717929 0.580257005
1822 -3.5552 1.658 0.1814 -3.88917173 0.461051563 -0.131945176 -3.08703766 2.66757775 0.575586058 -3.79827268 0.545771041 -0.0843806549 -3.20615183 2.58523222 0.509057623
1832 -3.5707 1.6716 0.1768 -3.90201508 0.429268673 -0.0788933948 -3.09988101 2.63579486 0.62863784 -3.79976328 0.510525717 -0.0236445951 -3.19977042 2.55049161 0.576353613
1842 -3.5812 1.6785 0.1761 -3.89255748 0.466280449 -0.100568524 -3.0904234 2.67280663 0.60696271 -3.80254255 0.547028487 -0.0392764965 -3.2047684 2.57804564 0.551632994
1852 -3.5894 1.6855 0.1764 -3.93582679 0.484743448 -0.121152168 -3.13369271 2.69126963 0.586379066 -3.84034698 0.566734051 -0.0585856106 -3.25098421 2.59861285 0.532451579
1862 -3.5944 1.6963 0.1807 -3.9298548 0.447530863 -0.132834292 -3.12772072 2.65405705 0.574696942 -3.80997498 0.530114085 -0.0677970318 -3.21438518 2.56070077 0.513736455
1872 -3.5944 1.6963 0.1807 -3.94885742 0.456297192 -0.141882508 -3.14672334 2.66282338 0.565648727 -3.85259884 0.538555329 -0.0804110325 -3.26121716 2.56808286 0.511622403
1882 -3.5944 1.6963 0.1807 -3.96660925 0.451386598 -0.113170759 -3.16447518 2.65791278 0.594360475 -3.86652791 0.544998811 -0.0488927417 -3.26748217 2.57792151 0.542434071
1892 -3.5944 1.6963 0.1807 -3.95744304 0.408580736 -0.1087278 -3.15530897 2.61510692 0.598803434 -3.85566794 0.490702786 -0.0550411801 -3.25570821 2.53067326 0.544896757
1902 -3.5944 1.6963 0.1807 -3.99470208 0.489400611 -0.195303947 -3.19256801 2.6959268 0.512227287 -3.89746208 0.571906789 -0.137323664 -3.30126853 2.61033477 0.459176904
1912 -3.5944 1.6963 0.1807 -3.9802118 0.493165837 -0.145213802 -3.17807773 2.69969202 0.562317433 -3.88173955 0.578699741 -0.0926560463 -3.2821463 2.61723431 0.507190861
1922 -3.5944 1.6963 0.1807 -3.96710888 0.437856589 -0.0363941868 -3.16497481 2.64438277 0.671137048 -3.8656191 0.520930365 0.0175930991 -3.26562241 2.56092187 0.617592455
1932 -3.5944 1.6963 0.1807 -3.94255162 0.532626126 -0.0718059636 -3.14041755 2.73915231 0.635725271 -3.8438827 0.633542391 -0.0193854113 -3.2499843 2.65029708 0.557769205
1942 -3.5944 1.6963 0.1807 -3.95051396 0.522883889 -0.0560566494 -3.14837988 2.72941007 0.651474585 -3.85240757 0.604984412 -0.00149523176 -3.25240796 2.64497989 0.598504749
1952 -3.6713 1.696 0.3852 -3.9732251 0.516733254 -0.0776739113 -3.17109103 2.72325944 0.629857323 -3.88423225 0.607910695 -0.0268186534 -3.28674339 2.64081314 0.567961916
1962 -3.6713 1.696 0.3852 -3.97203353 0.515071155 -0.0679907135 -3.16989946 2.72159734 0.639540521 -3.87319809 0.597507833 -0.01372311 -3.27328334 2.63748813 0.58623147
1972 -3.6713 1.696 0.3852 -3.96296201 0.518670722 -0.00897492544 -3.16082794 2.72519691 0.698556309 -3.86349222 0.617807074 0.0612047576 -3.26505654 2.64704947 0.647676034
1982 -3.6713 1.696 0.3852 -3.98700897 0.51488167 -0.00170913325 -3.1848749 2.72140785 0.705822101 -3.88537784 0.610608361 0.0645467103 -3.28584856 2.63972238 0.652229747
1992 -3.6713 1.696 0.3852 -3.95491052 0.549993537 0.00242675243 -3.15277644 2.75651972 0.709957987 -3.8523105 0.633453764 0.0562804904 -3.2523107 2.67344264 0.656277063
2002 -3.6713 1.696 0.3852 -3.97114529 0.533775823 0.0243324258 -3.16901122 2.74030201 0.73186366 -3.87664106 0.615445706 0.0772308763 -3.28975117 2.65360215 0.666650148
2012 -3.6713 1.696 0.3852 -3.99252069 0.488118332 0.0994931314 -3.19038662 2.69464452 0.807024366 -3.89061715 0.569029723 0.155207152 -3.29063135 2.60899998 0.755204571
2022 -3.6713 1.696 0.3852 -3.97643013 0.567251966 0.0170221628 -3.17429605 2.77377815 0.724553397 -3.88645292 0.660238733 0.0634647526 -3.28807217 2.69856055 0.663019373
2032 -3.6713 1.696 0.3852 -3.99545962 0.559046413 0.0631663803 -3.19332554 2.7655726 0.770697615 -3.89412651 0.641899628 0.117132368 -3.29413103 2.68189761 0.717126276
2042 -3.6713 1.696 0.3852 -4.00309522 0.559319239 0.0731201104 -3.20096115 2.76584542 0.780651345 -3.90234936 0.647109517 0.131835019 -3.30257693 2.68424592 0.727813446
2052 -3.6764 1.7009 0.3879 -4.07035542 0.567425711 0.00754771098 -3.26822135 2.7739519 0.715078945 -3.96972818 0.651093536 0.0612972945 -3.36978119 2.69100079 0.661194584
2062 -3.6893 1.7079 0.3963 -4.04002294 0.534188404 0.0881872111 -3.23788886 2.74071459 0.795718445 -3.93891377 0.617328865 0.141955566 -3.33891511 2.6573084 0.741934983
2072 -3.7005 1.71 0.4023 -3.99300022 0.449241556 0.0997859522 -3.19086615 2.65576774 0.807317187 -3.89123794 0.530981235 0.153398422 -3.29127024 2.5709321 0.753365011
2082 -3.7121 1.709 0.4083 -4.04940026 0.46931249 0.0347230042 -3.24726619 2.67583867 0.742254239 -3.94916961 0.552476292 0.0884625016 -3.3491939 2.59214653 0.688378558
2092 -3.7209 1.7074 0.4117 -4.09796941 0.476561162 0.0743368061 -3.29583534 2.68308735 0.78186804 -4.00869977 0.5651474 0.123962394 -3.4088359 2.60402138 0.723879967
2102 -3.7387 1.7025 0.4169 -4.10307543 0.444749918 0.143727552 -3.30094136 2.6512761 0.851258787 -4.00135335 0.526151665 0.199167265 -3.40139876 2.56608929 0.799079894
2112 -3.7538 1.6984 0.4224 -4.15146281 0.448417401 0.0349889711 -3.34932874 2.65494359 0.742520205 -4.05243292 0.536270021 0.0887031388 -3.45317399 2.57329651 0.68760338
2122 -3.7651 1.6954 0.4267 -4.16654108 0.456353146 0.0466462467 -3.36440701 2.66287933 0.754177481 -4.06672215 0.539001588 0.100806419 -3.46672589 2.57899478 0.70080441
2132 -3.7848 1.691 0.4332 -4.15406755 0.44898761 0.0383520971 -3.35193348 2.65551379 0.745883331 -4.05770499 0.536356428 0.096062215 -3.47695685 2.57623993 0.684814378
2142 -3.795 1.6889 0.4365 -4.179446 0.388168119 0.0125516678 -3.37731193 2.5946943 0.720082902 -4.07856443 0.471856372 0.0662088129 -3.478613 2.51173689 0.666112711
2152 -3.8152 1.6878 0.4426 -4.16316738 0.37049253 0.0564375744 -3.3610333 2.57701871 0.763968809 -4.06212162 0.453635561 0.110206339 -3.46212233 2.49361414 0.710189618
2162 -3.8303 1.6879 0.4452 -4.21750438 0.42555172 0.0942224626 -3.4153703 2.6320779 0.801753697 -4.11594112 0.519841286 0.157940031 -3.51621893 2.55015885 0.748168106
2172 -3.8433 1.6874 0.4528 -4.19409725 0.479403783 0.0711005518 -3.39196318 2.68592997 0.778631786 -4.08947388 0.562954861 0.125018481 -3.48947982 2.60293594 0.7250103
2182 -3.8513 1.6866 0.4578 -4.16571914 0.408026581 0.103179822 -3.36358507 2.61455277 0.810711057 -4.06974663 0.502238099 0.156867493 -3.48706167 2.51401445 0.716990009
2192 -3.8646 1.6855 0.4652 -4.23569845 0.409566911 0.0486834074 -3.43356438 2.6160931 0.756214642 -4.13463499 0.492138834 0.102480114 -3.53463619 2.53213486 0.702479962
2202 -3.8719 1.6853 0.4684 -4.30291003 0.476871579 0.052344099 -3.50077596 2.68339776 0.759875333 -4.19824703 0.547555668 0.103900403 -3.59848766 2.58670084 0.703081947
2212 -3.8762 1.685 0.4709 -4.26034211 0.430908206 0.0958710706 -3.45820804 2.63743439 0.803402305 -4.14430524 0.519193926 0.146045473 -3.544306 2.55918592 0.746044891
2222 -3.8818 1.6864 0.4748 -4.27476447 0.474167009 0.100724578 -3.4726304 2.68069319 0.808255812 -4.19105528 0.574284453 0.151751812 -3.59449013 2.60387896 0.743705836
2232 -3.8823 1.6871 0.4757 -4.3118778 0.439436391 0.0935787568 -3.50974373 2.64596258 0.801109991 -4.20915076 0.523731493 0.147082212 -3.60925501 2.56372767 0.747033013
2242 -3.8848 1.6919 0.4773 -4.29966565 0.435893851 0.174559302 -3.49753158 2.64242004 0.882090536 -4.20849933 0.524792114 0.231640836 -3.61819228 2.56474923 0.829661733
2252 -3.8869 1.6973 0.4768 -4.30259711 0.531791906 0.0916098993 -3.50046304 2.73831809 0.799141134 -4.20957718 0.628199621 0.139444192 -3.60960538 2.66817879 0.739422802
2262 -3.8889 1.7035 0.476 -4.25731646 0.548829247 0.0957404391 -3.45518239 2.75535543 0.803271673 -4.15565846 0.632130527 0.149516361 -3.55569285 2.67188688 0.749501073
2272 -3.8917 1.7092 0.4748 -4.31146429 0.533385292 0.0712590551 -3.50933022 2.73991148 0.778790289 -4.21853903 0.620508525 0.122871967 -3.61856089 2.66042185 0.722858487
2282 -3.8938 1.7137 0.4724 -4.32005089 0.475144267 0.233199346 -3.51791681 2.68167045 0.94073058 -4.21898559 0.557611571 0.288238256 -3.61904256 2.59689594 0.888053807
2292 -3.8946 1.7159 0.4712 -4.28095174 0.535063505 0.112749165 -3.47881767 2.74158969 0.820280399 -4.18513165 0.629950128 0.166869375 -3.58702158 2.66149691 0.764485271
2302 -3.8962 1.7184 0.4687 -4.2745869 0.553822441 0.143723808 -3.47245283 2.76034863 0.851255042 -4.15945139 0.641011703 0.193806801 -3.559461 2.6809956 0.793799419
2312 -3.8986 1.7201 0.4716 -4.29352273 0.551093593 0.116136799 -3.49138866 2.75761978 0.823668034 -4.21838684 0.634421483 0.168650029 -3.65303278 2.67366387 0.750202052
2322 -3.8977 1.7216 0.4638 -4.30048404 0.506368731 0.0976693416 -3.49834997 2.71289492 0.805200576 -4.19657422 0.591250132 0.150735623 -3.59658394 2.63122478 0.750717198
2332 -3.8986 1.7236 0.4619 -4.27184542 0.478438014 0.166624623 -3.46971134 2.6849642 0.874155858 -4.17075925 0.561588429 0.220400554 -3.57076119 2.60153151 0.820333243
2342 -3.8992 1.7248 0.4591 -4.27092844 0.489921067 0.151081823 -3.46879437 2.69644725 0.858613057 -4.16749221 0.572521172 0.204478295 -3.56760927 2.61060255 0.802398519
2352 -3.8985 1.7252 0.4564 -4.29294133 0.571011265 0.0779174655 -3.49080725 2.77753745 0.7854487 -4.19110014 0.654423712 0.131779524 -3.59113821 2.69421358 0.731713266
2362 -3.899 1.7259 0.4542 -4.23795237 0.485816621 0.159269858 -3.4358183 2.69234281 0.866801092 -4.12993946 0.558701797 0.215810334 -3.5356778 2.57424334 0.808700975
2372 -3.8994 1.7251 0.4528 -4.30797199 0.467310296 0.151124004 -3.50583791 2.67383648 0.858655238 -4.20574764 0.543897343 0.271545951 -3.60654679 2.55397412 0.808747074
2382 -3.9 1.726 0.4498 -4.3430122 0.466299048 0.105480631 -3.54087813 2.67282523 0.813011866 -4.22902499 0.577680665 0.144597695 -3.63391875 2.60744117 0.735151826
2392 -3.8999 1.7258 0.4485 -4.32215941 0.451154675 0.0984377803 -3.52002533 2.65768086 0.805969015 -4.22101497 0.534322945 0.152245152 -3.621046 2.57431713 0.752218265
2402 -3.9006 1.7251 0.4447 -4.25293878 0.47454055 0.0921208166 -3.45080471 2.68106673 0.799652051 -4.1282746 0.573539446 0.169903514 -3.53866442 2.59830747 0.745662512
2412 -3.901 1.7249 0.4421 -4.27915594 0.460010539 0.0887687222 -3.47702187 2.66653672 0.796299957 -4.17909702 0.543579634 0.142430303 -3.57910154 2.58357898 0.742423803
2422 -3.9018 1.7239 0.437 -4.26518498 0.446777577 0.128883453 -3.46305091 2.65330376 0.836414687 -4.16410177 0.529931231 0.182655697 -3.56410408 2.56991411 0.782651151
2432 -3.9019 1.7228 0.4335 -4.25135805 0.535569286 0.100824263 -3.44922398 2.74209547 0.808355497 -4.16092479 0.638047302 0.151905346 -3.56093041 2.6779357 0.751891737
2442 -3.9018 1.7215 0.4302 -4.30163699 0.555329193 0.0921362332 -3.49950292 2.76185538 0.799667467 -4.20155322 0.638675763 0.145906379 -3.60155671 2.67864291 0.745897248
2452 -3.9021 1.7209 0.4274 -4.29628903 0.522117838 0.0774583577 -3.49415496 2.72864402 0.784989592 -4.19005219 0.616160677 0.129918055 -3.59595364 2.6362563 0.710050299
2462 -3.9019 1.72 0.4231 -4.2937837 0.47711248 0.182056099 -3.49164963 2.68363866 0.889587333 -4.19204344 0.557400949 0.238749976 -3.59212675 2.5965847 0.838538014
2472 -3.9024 1.7197 0.421 -4.27574126 0.540253128 0.0783949856 -3.47360719 2.74677931 0.78592622 -4.17219623 0.624497561 0.130816515 -3.57514032 2.65144286 0.726839918
2482 -3.9025 1.7198 0.418 -4.2650456 0.538705479 0.0861801346 -3.46291153 2.74523166 0.793711369 -4.1544243 0.624804004 0.137388202 -3.55442966 2.66479458 0.737384339
2492 -3.903 1.7199 0.4151 -4.27384983 0.512599149 0.0330091529 -3.47171576 2.71912533 0.740540387 -4.19249553 0.591456682 0.0818724267 -3.617834 2.63101553 0.667304726
2502 -3.9028 1.72 0.4127 -4.29368169 0.473515782 0.0412741446 -3.49154762 2.68004197 0.748805379 -4.19088292 0.558232324 0.094490228 -3.59088763 2.5982187 0.694480746
2512 -3.9033 1.7204 0.407 -4.26405391 0.451391121 0.115991455 -3.46191984 2.65791731 0.823522689 -4.16295089 0.534661154 0.169770866 -3.5629515 2.57462094 0.769730642
2522 -3.9033 1.72 0.4036 -4.25824603 0.441359772 0.0811922894 -3.45611196 2.64788596 0.788723524 -4.15394282 0.522653326 0.134485563 -3.55394345 2.56255987 0.734478146
2532 -3.9027 1.7196 0.399 -4.24767792 0.502385509 0.0236670201 -3.44554385 2.70891169 0.731198254 -4.14346665 0.585763667 0.0775953373 -3.54348192 2.62572391 0.677582815
2542 -3.9023 1.7192 0.3959 -4.27140095 0.467886983 0.0153077429 -3.46926687 2.67441317 0.722838977 -4.18989109 0.566379782 0.0556596916 -3.60040598 2.60494154 0.647548047
2552 -3.9015 1.7185 0.3888 -4.30848897 0.415028951 0.140275093 -3.5063549 2.62155514 0.847806328 -4.20745186 0.494136302 0.19730696 -3.60745406 2.5341301 0.7973061
2562 -3.9005 1.7181 0.3832 -4.21051451 0.445995389 0.0645749961 -3.40838044 2.65252157 0.77210623 -4.11325581 0.527312513 0.123784077 -3.51329341 2.56672613 0.723716448
2572 -3.8988 1.7174 0.3755 -4.22424018 0.439886262 0.0745460033 -3.42210611 2.64641245 0.782077238 -4.12406413 0.522904228 0.128418526 -3.524092 2.56272594 0.728400932
2582 -3.8984 1.7174 0.3733 -4.26317054 0.351572044 0.0527374023 -3.46103647 2.55809823 0.760268637 -4.16414771 0.419366799 0.113251921 -3.56416452 2.45934212 0.71324823
2592 -3.8967 1.717 0.367 -4.28063429 0.374477493 -0.00435354587 -3.47850022 2.58100368 0.703177688 -4.18146757 0.459389094 0.046648514 -3.58151766 2.49909067 0.646604983
2602 -3.8951 1.7164 0.3573 -4.27932154 0.405828216 0.0459461419 -3.47718747 2.6123544 0.753477376 -4.17077837 0.489920353 0.118502894 -3.57389255 2.50706211 0.698793729
2612 -3.8943 1.7161 0.3517 -4.27706645 0.424374474 -0.0223076861 -3.47493237 2.63090066 0.685223548 -4.17725622 0.510013172 0.0311340673 -3.57727413 2.55000852 0.631113871
2622 -3.8931 1.7155 0.3426 -4.23415303 0.425947568 -0.000393175888 -3.43201896 2.63247375 0.707138058 -4.13938026 0.507652834 0.0637689057 -3.54630664 2.5442114 0.655079569
2632 -3.8924 1.7152 0.3317 -4.2724748 0.372421692 -0.0317078346 -3.47034073 2.57894788 0.6758234 -4.17521928 0.457578147 0.020433862 -3.57528347 2.49741363 0.620405874
2642 -3.8916 1.7154 0.3197 -4.27098434 0.305912839 0.0968158188 -3.46885027 2.51243902 0.804347053 -4.16986365 0.388186248 0.150959981 -3.56986676 2.42817748 0.750958701
2652 -3.8916 1.7158 0.3111 -4.26869697 0.377520318 -0.0596787478 -3.4665629 2.5840465 0.647852487 -4.17531302 0.490443763 -0.00671423809 -3.58122087 2.51258875 0.573930932
2662 -3.891 1.7162 0.2984 -4.23728911 0.381156783 -0.0498940817 -3.43515504 2.58768297 0.657637153 -4.11719316 0.47059901 -0.000848156094 -3.51719355 2.5105944 0.599151737
2672 -3.8917 1.717 0.285 -4.3134317 0.343311619 -0.0793563167 -3.51129763 2.5498378 0.628174918 -4.22352763 0.418511077 0.00290592975 -3.62875843 2.4217816 0.574078735
2682 -3.8919 1.7169 0.2777 -4.28403238 0.362094753 -0.0670736532 -3.4818983 2.56862094 0.640457581 -4.16764706 0.443620623 0.0268875422 -3.57617676 2.4722225 0.586800577
2692 -3.8934 1.7158 0.2634 -4.28659797 0.327105213 -0.0546598646 -3.48446389 2.5336314 0.65287137 -4.20097295 0.404733325 -0.00594038185 -3.61627503 2.44395852 0.59085114
2702 -3.8946 1.7138 0.2533 -4.28873759 0.340476633 -0.0970328453 -3.48660352 2.54700282 0.610498389 -4.19027403 0.426660556 -0.0465209373 -3.59029326 2.46663725 0.553465343
2712 -3.897 1.7108 0.2437 -4.23884109 0.351390764 -0.0864757565 -3.43670701 2.55791695 0.621055478 -4.13717926 0.43470893 -0.0326915928 -3.53720328 2.47453354 0.567280383
2722 -3.8983 1.7066 0.234 -4.33651669 0.377476454 -0.114218529 -3.53438262 2.58400264 0.593312706 -4.23732678 0.464822102 -0.0613850972 -3.63757368 2.50433384 0.538573156
2732 -3.8996 1.7022 0.2243 -4.33839242 0.332002635 -0.0188064102 -3.53625835 2.53852882 0.688724824 -4.23737162 0.41411648 0.0357041741 -3.63737657 2.45410122 0.635701832
2742 -3.9003 1.6997 0.2182 -4.30274254 0.294643947 -0.120086207 -3.50060847 2.50117013 0.587445028 -4.20457156 0.413297722 -0.0645245723 -3.61399942 2.43128643 0.502241458
2752 -3.9039 1.6954 0.2026 -4.2699452 0.355835101 -0.181065554 -3.46781112 2.56236129 0.526465681 -4.16414376 0.440588041 -0.127933385 -3.56414849 2.48057185 0.472064303
2762 -3.9066 1.6949 0.1957 -4.33106014 0.265700933 -0.173976481 -3.52892607 2.47222712 0.533554754 -4.23378636 0.35728478 -0.116393823 -3.64154088 2.37948936 0.454630044
2772 -3.9103 1.6942 0.1821 -4.28778879 0.295480006 -0.163988892 -3.48565472 2.50200619 0.543542343 -4.18492884 0.378286739 -0.109062128 -3.58500509 2.41766956 0.49080212
2782 -3.9112 1.694 0.1758 -4.34073155 0.211486958 -0.152923214 -3.53859748 2.41801314 0.55460802 -4.2447586 0.280735672 -0.0929498482 -3.64544893 2.31978574 0.506856413
2792 -3.9118 1.694 0.1694 -4.32512595 0.232741581 -0.232316697 -3.52299188 2.43926777 0.475214537 -4.22439098 0.316229891 -0.178699759 -3.62439467 2.35619953 0.421298373
2802 -3.9117 1.6948 0.1574 -4.29309004 0.287530588 -0.126167972 -3.49095597 2.49405677 0.581363262 -4.21233394 0.377717372 -0.0642778331 -3.61407198 2.41189553 0.530748626
2812 -3.9109 1.6958 0.1527 -4.3387162 0.325109653 -0.206818381 -3.53658212 2.53163584 0.500712853 -4.23836288 0.408575191 -0.153081218 -3.63847278 2.44825236 0.446871883
2822 -3.9123 1.6988 0.1453 -4.34115866 0.256489439 -0.0883329329 -3.53902459 2.46301562 0.619198301 -4.2401063 0.33949757 -0.0344810228 -3.64011949 2.37944278 0.565474087
2832 -3.9126 1.7003 0.1428 -4.31978152 0.370068685 -0.142346048 -3.51764744 2.57659487 0.565185187 -4.21713015 0.450475557 -0.0870567806 -3.61713855 2.49046188 0.512933836
2842 -3.9129 1.703 0.1361 -4.27973243 0.38371975 -0.157466888 -3.47759836 2.59024593 0.550064347 -4.17694992 0.467430409 -0.103789798 -3.57695458 2.50736 0.496166655
2852 -3.9125 1.7033 0.1313 -4.38389465 0.343109353 -0.173442136 -3.58176058 2.54963554 0.534089099 -4.27992268 0.427932729 -0.12097548 -3.68346009 2.45613634 0.463585789
2862 -3.9135 1.7026 0.1241 -4.3096231 0.351842928 -0.125102425 -3.50748903 2.55836911 0.58242881 -4.20561322 0.433887732 -0.0693827737 -3.60561953 2.47383452 0.530604986
2872 -3.9134 1.7014 0.1212 -4.39531567 0.327259874 -0.153636098 -3.59318159 2.53378606 0.553895136 -4.28185587 0.425623235 -0.0979256499 -3.69771534 2.4488437 0.490388784
2882 -3.9138 1.7001 0.1185 -4.37167382 0.328831763 -0.225387636 -3.56953975 2.53535795 0.482143598 -4.27076599 0.412194758 -0.171657169 -3.67080038 2.4515819 0.428240231
2892 -3.915 1.7007 0.116 -4.36277979 0.381552749 -0.125074775 -3.56064572 2.58807893 0.58245646 -4.24884941 0.470623602 -0.0692594607 -3.66133316 2.50252267 0.519463622
2902 -3.9167 1.7029 0.1158 -4.37193614 0.324478531 -0.185007459 -3.56980207 2.53100472 0.522523775 -4.27111729 0.407603066 -0.13125224 -3.67111841 2.44760289 0.468745862
2912 -3.9214 1.705 0.1191 -4.39810641 0.280879039 -0.15639471 -3.59597234 2.48740522 0.551136524 -4.28913591 0.377160227 -0.106059168 -3.69592658 2.40862085 0.492863844
2922 -3.9238 1.7047 0.1218 -4.36056834 0.296120305 -0.177414063 -3.55843427 2.50264649 0.530117171 -4.25936369 0.379187859 -0.123560305 -3.6593938 2.41917138 0.476406779
2932 -3.9264 1.703 0.1255 -4.29152344 0.342880641 -0.175185638 -3.48938937 2.54940683 0.532345596 -4.18920205 0.447321067 -0.0995175081 -3.58972626 2.47419686 0.483754658
2942 -3.9275 1.7003 0.128 -4.34801029 0.360375116 -0.22628454 -3.54587622 2.5669013 0.481246695 -4.23226561 0.451405772 -0.176685354 -3.63226965 2.49140157 0.423312225
2952 -3.9319 1.6981 0.1264 -4.30674173 0.334653688 -0.169625128 -3.50460766 2.54117987 0.537906106 -4.20497704 0.412363865 -0.11853356 -3.6052292 2.44130081 0.470438345
2962 -3.9382 1.6988 0.1179 -4.36430719 0.340900348 -0.250383949 -3.56217312 2.54742653 0.457147285 -4.26639917 0.428412996 -0.203408408 -3.66640223 2.46828941 0.396585463
2972 -3.9446 1.7013 0.1065 -4.31542569 0.356709735 -0.243191858 -3.51329161 2.56323592 0.464339376 -4.2132669 0.440169896 -0.189374573 -3.61326691 2.48016856 0.410625272
2982 -3.9545 1.7061 0.0919 -4.38472695 0.210488694 -0.281857273 -3.58259288 2.41701488 0.425673962 -4.29016422 0.296357528 -0.229086303 -3.69017056 2.33631232 0.370911335
2992 -3.9615 1.7083 0.0762 -4.39225986 0.162705289 -0.201068034 -3.59012579 2.36923147 0.506463201 -4.2912704 0.243051718 -0.145545678 -3.69129348 2.28260341 0.454407828
3002 -3.9656 1.709 0.0661 -4.38370292 0.141503929 -0.258578718 -3.58156885 2.34803011 0.448952516 -4.28267659 0.244260922 -0.196545531 -3.68407304 2.27138994 0.389294758
3012 -3.9739 1.7074 0.0362 -4.31010009 0.199468643 -0.291926764 -3.50796602 2.40599483 0.41560447 -4.19370767 0.287970162 -0.23996119 -3.59371839 2.32792265 0.360033314
3022 -3.9798 1.7075 0.0202 -4.41760626 0.080849784 -0.353376775 -3.61547219 2.28737597 0.354154459 -4.33849581 0.174530811 -0.287636822 -3.74746492 2.19605476 0.302651555
3032 -3.9915 1.7101 -0.0164 -4.29634002 0.102722428 -0.197284531 -3.49420595 2.30924861 0.510246703 -4.18548546 0.181862227 -0.134333288 -3.58549656 2.22178945 0.465663127
3042 -3.9953 1.7104 -0.0319 -4.37381499 -0.099488089 -0.445159919 -3.57168092 2.1070381 0.262371315 -4.28660977 -0.00583532805 -0.400557567 -3.69067774 2.0286021 0.197421842
3052 -3.999 1.7109 -0.0477 -4.41192205 0.043370846 -0.334180797 -3.60978798 2.24989703 0.373350438 -4.31046128 0.126593144 -0.280157451 -3.7104632 2.16656313 0.319834667
3062 -4.0048 1.7118 -0.0791 -4.39932122 0.239667626 -0.26731879 -3.59718714 2.44619381 0.440212444 -4.29135029 0.407333279 -0.214690948 -3.70414723 2.40132868 0.345390068
3072 -4.0068 1.7113 -0.0945 -4.49818474 0.331838586 -0.442499294 -3.69605066 2.53836477 0.265031941 -4.39804007 0.415262916 -0.388843766 -3.79806677 2.45509721 0.211127005
3082 -4.0104 1.7098 -0.1207 -4.50024866 0.345145634 -0.292844524 -3.69811459 2.55167182 0.414686711 -4.39220454 0.494586916 -0.176119371 -3.7957181 2.49238414 0.373969063
3092 -4.0132 1.7077 -0.132 -4.52812479 0.50077331 -0.566156787 -3.72599071 2.70729949 0.141374447 -4.42974192 0.58767173 -0.516102756 -3.82974516 2.6276505 0.0838968436
3102 -4.0205 1.704 -0.1555 -4.46920459 0.529863345 -0.592409667 -3.66707052 2.73638953 0.115121567 -4.36678553 0.613414792 -0.538695289 -3.76679351 2.6533868 0.0613038999
3112 -4.0251 1.699 -0.1737 -4.51891058 0.526119622 -0.608257867 -3.7167765 2.73264581 0.0992733675 -4.42581668 0.616714785 -0.564913571 -3.8258174 2.65669998 0.0350849264
3122 -4.0254 1.6917 -0.1934 -4.50518473 0.557202461 -0.651285036 -3.70305065 2.76372865 0.0562461988 -4.4043941 0.640690712 -0.597688015 -3.80439617 2.68065919 0.00230116084
3132 -4.0253 1.687 -0.2065 -4.50264252 0.435684029 -0.576326564 -3.70050844 2.64221021 0.13120467 -4.38085534 0.507883217 -0.522808109 -3.78934063 2.51464541 0.0700621769
3142 -4.0211 1.6728 -0.2393 -4.47757411 0.392962653 -0.58760599 -3.67544003 2.59948884 0.119925244 -4.37654259 0.47623555 -0.533838176 -3.77656951 2.516185 0.066160002
3152 -4.0201 1.6711 -0.2442 -4.45254152 0.0815846163 -0.691493295 -3.65040745 2.2881108 0.0160379395 -4.34019035 0.176493907 -0.601437923 -3.7482594 2.20415157 -0.0359263395
3162 -4.017 1.6649 -0.2601 -4.42918627 0.0421547032 -0.59381592 -3.6270522 2.24868089 0.113715314 -4.32907579 0.111971229 -0.52829226 -3.72907706 2.15192037 0.0716945127
3172 -4.0134 1.6596 -0.2754 -4.40234485 -0.104113691 -0.711163291 -3.60021078 2.10241249 -0.00363205659 -4.28991462 -0.0180688457 -0.656149202 -3.69566545 2.01152876 -0.0593197196
3182 -4.0103 1.6545 -0.2921 -4.40851519 0.0344334943 -0.649677659 -3.60638112 2.24095968 0.0578535752 -4.30747323 0.117798093 -0.595893663 -3.7074795 2.1577867 0.004105833
3192 -4.0066 1.6488 -0.3105 -4.31149733 0.0579092066 -0.710462222 -3.50936326 2.26443539 -0.00293098751 -4.20982798 0.131066586 -0.664630319 -3.6100175 2.15407127 -0.0874961348
3202 -4.0019 1.6428 -0.329 -4.46249436 -0.0643199841 -0.727648315 -3.66036029 2.1422062 -0.0201170804 -4.36242792 0.0188372123 -0.673841107 -3.76246691 2.05856363 -0.0739029374
3212 -3.993 1.6377 -0.3567 -4.40273944 -0.0198075329 -0.676176758 -3.60060537 2.18671865 0.0313544766 -4.26614477 0.0800097492 -0.619237023 -3.67187554 2.10965159 -0.0299479102
3222 -3.9851 1.6366 -0.3792 -4.41512751 0.0362740013 -0.73240569 -3.61299344 2.24280019 -0.024874456 -4.31430128 0.119822163 -0.678660261 -3.71431815 2.15976603 -0.0786650988
3232 -3.9768 1.6365 -0.3976 -4.33843781 0.0273109313 -0.673994813 -3.53630374 2.23383712 0.0335364209 -4.23438696 0.10574353 -0.622777175 -3.63562299 2.13577964 -0.0333032952
3242 -3.9664 1.6396 -0.4162 -4.39360868 0.0623160762 -0.731716055 -3.59147461 2.26884226 -0.0241848204 -4.29263134 0.1460267 -0.67781 -3.69267105 2.18588644 -0.0778382364
3252 -3.9572 1.6435 -0.4339 -4.39543398 0.0325996304 -0.688746205 -3.5932999 2.23912581 0.0187850289 -4.2944197 0.115682597 -0.634863659 -3.69442038 2.15568131 -0.0348643989
3262 -3.9502 1.6468 -0.4463 -4.35169821 0.0544948219 -0.752547611 -3.54956414 2.26102101 -0.0450163763 -4.24799341 0.162015347 -0.688565342 -3.65014085 2.17873422 -0.111885298
3272 -3.9423 1.6614 -0.4767 -4.3025362 0.104695259 -0.777364346 -3.50040212 2.31122144 -0.0698331118 -4.19142792 0.191520299 -0.724366504 -3.5914437 2.23147078 -0.12437602
3282 -3.9421 1.6646 -0.4823 -4.29573327 0.0462315939 -0.867842709 -3.4935992 2.25275778 -0.160311475 -4.20167287 0.129739089 -0.815377896 -3.6171691 2.14533884 -0.227595864
3292 -3.943 1.6715 -0.4947 -4.31001098 0.0987483491 -0.795293602 -3.5078769 2.30527453 -0.0877623678 -4.19459593 0.180919889 -0.682740278 -3.60219897 2.21528807 -0.137150859
3302 -3.9437 1.6751 -0.5057 -4.30672247 0.0433875875 -0.835861279 -3.5045884 2.24991377 -0.128330044 -4.20248209 0.139245843 -0.789371626 -3.61334819 2.16336375 -0.205346813
3312 -3.9485 1.675 -0.5173 -4.39152689 0.158072635 -0.877033083 -3.58939282 2.36459882 -0.169501849 -4.29117323 0.241859693 -0.823245029 -3.69119291 2.28178452 -0.223250894
3322 -3.958 1.6727 -0.5384 -4.32695326 0.303431817 -0.623350677 -3.52481919 2.509958 0.0841805576 -4.19406602 0.45052568 -0.528603744 -3.61623773 2.47255396 0.0543926459
3332 -3.9643 1.6721 -0.5519 -4.45560767 0.42002725 -0.802399632 -3.6534736 2.62655343 -0.0948683981 -4.35640629 0.503004247 -0.748849914 -3.75641107 2.54297292 -0.148860183
3342 -3.977 1.6688 -0.5778 -4.46618313 0.355944257 -0.81580765 -3.66404906 2.56247044 -0.108276416 -4.36731883 0.424068862 -0.772062693 -3.76925542 2.4321882 -0.211340923
3352 -3.9877 1.668 -0.5959 -4.43326583 0.416987712 -0.874671109 -3.63113176 2.6235139 -0.167139874 -4.33237794 0.501107148 -0.821068765 -3.73238089 2.54108962 -0.221069357
3362 -3.9945 1.6669 -0.6133 -4.43851642 0.415728152 -0.873976546 -3.63638234 2.62225434 -0.166445312 -4.33750525 0.498993198 -0.820202833 -3.73751948 2.53898286 -0.220204923
3372 -4.0039 1.668 -0.631 -4.49863241 0.257290824 -0.953514291 -3.69649833 2.46381701 -0.245983057 -4.39605929 0.340286108 -0.899917804 -3.79607039 2.38024327 -0.299928465
3382 -4.0122 1.6698 -0.652 -4.48439986 0.237966053 -0.854331831 -3.68226579 2.44449224 -0.146800596 -4.39137942 0.320426496 -0.801621063 -3.79981774 2.35879794 -0.207259493
3392 -4.0163 1.6704 -0.666 -4.39666053 0.0653398698 -1.0150951 -3.59452646 2.27186605 -0.307563863 -4.29491542 0.147706954 -0.961408879 -3.69492088 2.18763773 -0.361417631
3402 -4.0187 1.6714 -0.6795 -4.36638694 0.0768606451 -0.994789361 -3.56425287 2.28338683 -0.287258127 -4.26528419 0.160752489 -0.940260317 -3.6654023 2.20030762 -0.340841282
3412 -4.0207 1.6737 -0.693 -4.42185628 0.00898027812 -1.04481428 -3.61972221 2.21550646 -0.337283044 -4.32172187 0.0909975445 -0.991138818 -3.72177788 2.13080631 -0.391158876
3422 -4.0229 1.6794 -0.7118 -4.42217456 -0.112590944 -1.1599327 -3.62004049 2.09393524 -0.452401465 -4.31835757 -0.0715671118 -1.13334605 -3.72012568 1.88963615 -0.6177309
3432 -4.0228 1.6832 -0.7269 -4.40273971 -0.121199556 -1.26146081 -3.60060563 2.08532663 -0.553929577 -4.30335928 -0.0361184517 -1.20756729 -3.70336016 2.00388064 -0.607569676
3442 -4.022 1.6874 -0.7423 -4.33497126 -0.074702665 -1.27274451 -3.53283719 2.13182352 -0.565213276 -4.23346998 0.00872451453 -1.21897647 -3.63351815 2.04866124 -0.618991702
3452 -4.0203 1.6912 -0.7579 -4.38747753 -0.249692644 -1.39981801 -3.58534346 1.95683354 -0.692286774 -4.29085669 -0.164423689 -1.3456149 -3.69086886 1.87553982 -0.745677728
3462 -4.0164 1.6947 -0.7796 -4.29587299 -0.212685717 -1.05425234 -3.49373892 1.99384047 -0.346721106 -4.19423282 -0.129447056 -1.00018071 -3.59424772 1.91049943 -0.400195519
3472 -4.0134 1.6965 -0.7966 -4.39232637 -0.0902372797 -1.21999218 -3.5901923 2.1162889 -0.51246095 -4.29217222 -0.00606378162 -1.16608483 -3.69219429 2.03377472 -0.566110901
3482 -4.0079 1.6958 -0.8139 -4.32069972 -0.0696312447 -1.16274153 -3.51856565 2.13689494 -0.4552103 -4.21879803 0.0137211253 -1.10892528 -3.61884173 2.05362562 -0.508934443
3492 -4.0012 1.6941 -0.8313 -4.26042132 -0.287875395 -1.31999955 -3.45828725 1.91865079 -0.612468317 -4.16146086 -0.204371745 -1.26536311 -3.56150875 1.83554796 -0.665406702


==> figures/results/table_out_P2_Z_CZ_x.txt <==
2 -0.0454 0.962003459 0.184922091 0.878173254 0.278263846
12 -0.0579 -0.0782495213 -0.880383434 -0.16939856 -0.761737273
22 -0.0857 0.221682901 -0.580451171 0.151758195 -0.445983312
32 -0.1045 0.320017627 -0.482116446 0.238582649 -0.359802386
42 -0.1182 0.226394803 -0.575739269 0.128547807 -0.47015705
52 -0.148 0.0866766694 -0.715457403 -0.0310484775 -0.627706517
62 -0.1715 0.131584701 -0.670549371 0.033053904 -0.566878871
72 -0.1914 0.0553556026 -0.746778469 -0.0468452455 -0.64672229
82 -0.2363 0.0843749981 -0.717759074 -0.0148270033 -0.614112706
92 -0.2692 0.118856401 -0.683277671 0.0164164589 -0.583555716
102 -0.2962 0.0821317118 -0.72000236 -0.00854984105 -0.608256321
112 -0.3248 0.0406839093 -0.761450163 -0.140702437 -0.702437641
122 -0.3843 -0.0583682001 -0.860502272 -0.159539264 -0.759508304
132 -0.4255 -0.100095832 -0.902229905 -0.200426206 -0.795785771
142 -0.4856 -0.100916314 -0.903050387 -0.206844274 -0.805126601
152 -0.539 -0.156942984 -0.959077056 -0.267946021 -0.867495643
162 -0.5776 -0.284338891 -1.08647296 -0.430150918 -1.03011667
172 -0.6127 -0.171529491 -0.973663563 -0.271566676 -0.871314013
182 -0.6251 -0.203351646 -1.00548572 -0.304919153 -0.904801669
192 -0.6415 -0.219855502 -1.02198957 -0.32380158 -0.923763502
202 -0.6488 -0.238581945 -1.04071602 -0.339449833 -0.939408232
212 -0.654 -0.209721228 -1.0118553 -0.298813495 -0.898747914
222 -0.6591 -0.241254924 -1.043389 -0.361844073 -0.961780893
232 -0.6574 -0.264473234 -1.06660731 -0.366000627 -0.965879981
242 -0.6531 -0.195717918 -0.99785199 -0.296677081 -0.896245798
252 -0.6435 -0.188031184 -0.990165257 -0.287194042 -0.887192769
262 -0.6325 -0.246759403 -1.04889348 -0.371499235 -0.971442649
272 -0.6254 -0.289368464 -1.09150254 -0.382903911 -0.979916151
282 -0.6209 -0.224461929 -1.026596 -0.325551758 -0.925545731
292 -0.6152 -0.145541456 -0.947675528 -0.246437834 -0.846410425
302 -0.6126 -0.156932214 -0.959066286 -0.258055494 -0.857967351
312 -0.6122 -0.258745694 -1.06087977 -0.481200007 -1.04122836
322 -0.6157 -0.170882901 -0.973016973 -0.271125927 -0.870932547
332 -0.6224 -0.190544429 -0.992678501 -0.267826008 -0.867776873
342 -0.6315 -0.178320729 -0.980454801 -0.279286242 -0.879217462
352 -0.6401 -0.15744573 -0.959579802 -0.258411161 -0.857775998
362 -0.6635 -0.184586015 -0.986720087 -0.286967372 -0.886928815
372 -0.6807 -0.29573137 -1.09786544 -0.384753878 -0.981056247
382 -0.7016 -0.359617546 -1.16175162 -0.491067543 -1.09098637
392 -0.7241 -0.410045236 -1.21217931 -0.511180456 -1.11113979
402 -0.7342 -0.34225625 -1.14439032 -0.443066458 -1.04270387
412 -0.7552 -0.329637431 -1.1317715 -0.43032451 -1.03029912
422 -0.7824 -0.330961117 -1.13309519 -0.432122105 -1.03193544
432 -0.8062 -0.459686705 -1.26182078 -0.656571686 -1.23394921
442 -0.8374 -0.473521864 -1.27565594 -0.559852188 -1.15980744
452 -0.8527 -0.455650948 -1.25778502 -0.556659116 -1.15662972
462 -0.889 -0.422752618 -1.22488669 -0.522151022 -1.12207264
472 -0.9154 -0.499130655 -1.30126473 -0.600720947 -1.20070983
482 -0.949 -0.609323755 -1.41145783 -0.702138612 -1.29615114
492 -0.9813 -0.50936528 -1.31149935 -0.608632238 -1.20268691
502 -1.0023 -0.637107744 -1.43924182 -0.740415168 -1.34038379
512 -1.0215 -0.672145343 -1.47427941 -0.782099132 -1.37212975
522 -1.0533 -0.713288584 -1.51542266 -0.815550889 -1.40194814
532 -1.0736 -0.748773852 -1.55090792 -0.850470564 -1.45045815
542 -1.1092 -0.648021507 -1.45015558 -0.747032809 -1.34702482
552 -1.1604 -0.637711914 -1.43984599 -0.760293237 -1.3480959
562 -1.2113 -0.677365564 -1.47949964 -0.778613505 -1.37832359
572 -1.2756 -0.939173723 -1.7413078 -1.04061464 -1.64061165
582 -1.3264 -0.856663037 -1.65879711 -0.956507788 -1.55647859
592 -1.3864 -0.976490341 -1.77862441 -1.06472163 -1.66169521
602 -1.4322 -0.856296233 -1.65843031 -0.95698774 -1.55680175
612 -1.4841 -1.07192564 -1.87405971 -1.17476034 -1.77459899
622 -1.5234 -0.949435744 -1.75156982 -1.04541759 -1.64532133
632 -1.5599 -1.0022835 -1.80441757 -1.10231916 -1.69911349
642 -1.5939 -1.05960014 -1.86173421 -1.16253202 -1.76250857
652 -1.6309 -1.06352463 -1.8656587 -1.18456891 -1.78455713
662 -1.6612 -1.17706907 -1.97920314 -1.26658018 -1.85587717
672 -1.7078 -1.21671412 -2.01884819 -1.30988434 -1.90495232
682 -1.762 -1.17215391 -1.97428798 -1.27186466 -1.87150901
692 -1.8058 -1.31822157 -2.12035564 -1.41826717 -2.01823516
702 -1.8283 -1.40025202 -2.20238609 -1.48438815 -2.08429479
712 -1.8568 -1.36322784 -2.16536191 -1.46401569 -2.0639369
722 -1.8764 -1.41165037 -2.21378444 -1.52433495 -2.12346738
732 -1.9179 -1.43035478 -2.23248885 -1.53834196 -2.13730615
742 -1.9435 -1.45943157 -2.26156564 -1.56123397 -2.16122137
752 -1.9818 -1.39243161 -2.19456568 -1.50381816 -2.10366962
762 -2.0028 -1.43619851 -2.23833258 -1.56850336 -2.15271605
772 -2.0502 -1.43041141 -2.23254548 -1.51444095 -2.09035879
782 -2.102 -1.50785248 -2.30998655 -1.71944949 -2.30859945
792 -2.1462 -1.55729614 -2.35943021 -1.63575993 -2.2160518
802 -2.2023 -1.655054 -2.45718807 -1.75576862 -2.3557392
812 -2.2282 -1.79891708 -2.60105115 -1.91164596 -2.50686145
822 -2.261 -1.85313302 -2.65526709 -2.00708309 -2.58142977
832 -2.2864 -1.86158259 -2.66371666 -1.95967898 -2.55794523
842 -2.3374 -1.90154175 -2.70367583 -2.01792322 -2.61781446
852 -2.3693 -1.85448017 -2.65661424 -1.95485344 -2.55476029
862 -2.392 -1.81426881 -2.61640288 -1.91035104 -2.51034428
872 -2.4209 -1.79263478 -2.59476886 -1.88378856 -2.46920023
882 -2.4491 -1.79298434 -2.59511842 -1.89383346 -2.49367441
892 -2.4642 -1.88336671 -2.68550078 -1.98418645 -2.56896254
902 -2.4881 -1.87545978 -2.67759385 -1.9767226 -2.57658217
912 -2.524 -1.9528317 -2.75496578 -2.05449854 -2.65449288
922 -2.5399 -1.97807869 -2.78021276 -2.08482016 -2.68478428
932 -2.561 -2.00578756 -2.80792163 -2.10615062 -2.70555453
942 -2.5954 -2.10186059 -2.90399467 -2.21003219 -2.80936803
952 -2.6133 -2.11425388 -2.91638796 -2.22028908 -2.81971112
962 -2.636 -2.10563559 -2.90776966 -2.20663852 -2.80658005
972 -2.6518 -2.1217633 -2.92389737 -2.22234186 -2.8221747
982 -2.6847 -2.15236377 -2.95449784 -2.25364691 -2.85348823
992 -2.7097 -2.16731641 -2.96945048 -2.26855653 -2.86854793
1002 -2.7281 -2.20288673 -3.0050208 -2.28811783 -2.88807179
1012 -2.7557 -2.21038093 -3.012515 -2.31150887 -2.91143725
1022 -2.8001 -2.25534487 -3.05747895 -2.35428351 -2.95356976
1032 -2.8203 -2.32259223 -3.1247263 -2.42296949 -3.02221239
1042 -2.8536 -2.31652219 -3.11865626 -2.4664676 -3.05729858
1052 -2.8687 -2.37507492 -3.177209 -2.48029496 -3.08029345
1062 -2.8863 -2.42889081 -3.23102488 -2.5392578 -3.13595269
1072 -2.9171 -2.41352169 -3.21565577 -2.51509603 -3.11508567
1082 -2.9371 -2.46360664 -3.26574071 -2.56033154 -3.15869019
1092 -2.9728 -2.51420729 -3.31634136 -2.64057997 -3.23958067
1102 -2.9813 -2.49461913 -3.2967532 -2.59566423 -3.19565351
1112 -3.0282 -2.52639548 -3.32852955 -2.67180622 -3.27098668
1122 -3.0495 -2.5820109 -3.38414498 -2.68758395 -3.2875629
1132 -3.0684 -2.63596196 -3.43809603 -2.7459463 -3.34563826
1142 -3.0983 -2.61174455 -3.41387862 -2.712726 -3.31269225
1152 -3.1155 -2.66815291 -3.47028699 -2.7698943 -3.36979173
1162 -3.1429 -2.647769 -3.44990308 -2.75520142 -3.35320566
1172 -3.1669 -2.68998998 -3.49212405 -2.78682074 -3.38641181
1182 -3.1841 -2.72909089 -3.53122497 -2.83887394 -3.43645035
1192 -3.2052 -2.74271679 -3.54485086 -2.84374756 -3.4437428
1202 -3.2143 -2.76675027 -3.56888434 -2.86747549 -3.46733075
1212 -3.2288 -2.7444808 -3.54661487 -2.84546641 -3.44544705
1222 -3.2359 -2.80825195 -3.61038602 -2.9091073 -3.50906741
1232 -3.2593 -2.79116577 -3.59329984 -2.91868786 -3.50504332
1242 -3.2701 -2.82546559 -3.62759967 -2.92233941 -3.52233777
1252 -3.2885 -2.79826178 -3.60039585 -2.91893887 -3.51617627
1262 -3.2925 -2.84735085 -3.64948492 -2.94999148 -3.54998695
1272 -3.3145 -2.80899932 -3.61113339 -2.92303299 -3.5142809
1282 -3.3243 -2.87195476 -3.67408883 -2.98055923 -3.58041262
1292 -3.3307 -2.90507309 -3.70720716 -3.02864313 -3.61950576
1302 -3.3367 -2.85152147 -3.65365554 -2.94422226 -3.52982827
1312 -3.3579 -2.83850639 -3.64064046 -2.97535797 -3.55979084
1322 -3.3699 -2.83784786 -3.63998193 -2.9362872 -3.53625991
1332 -3.3858 -2.88903772 -3.69117179 -2.99675615 -3.59666051
1342 -3.4025 -2.90580775 -3.70794182 -3.0068975 -3.60685778
1352 -3.4152 -2.92845415 -3.73058823 -3.03616836 -3.62980805
1362 -3.4357 -2.90120512 -3.7033392 -3.00086809 -3.60045586
1372 -3.4534 -2.97884182 -3.78097589 -3.08208083 -3.67987583
1382 -3.4589 -2.95424747 -3.75638154 -3.05352653 -3.64928386
1392 -3.4816 -2.96118685 -3.76332092 -3.11503384 -3.68671872
1402 -3.4898 -2.99449297 -3.79662704 -3.09028708 -3.68984201
1412 -3.5067 -3.03060829 -3.83274236 -3.152149 -3.73886764
1422 -3.5156 -3.03336489 -3.83549896 -3.1342885 -3.73428558
1432 -3.5241 -3.05777232 -3.85990639 -3.15714068 -3.75713025
1442 -3.5294 -3.02646707 -3.82860115 -3.12803029 -3.72790647
1452 -3.5351 -3.05273319 -3.85486726 -3.14791973 -3.74770759
1462 -3.5402 -3.0496699 -3.85180397 -3.15106549 -3.75095078
1472 -3.5425 -3.08553289 -3.88766696 -3.20157009 -3.79476284
1482 -3.5452 -3.07743716 -3.87957123 -3.17567893 -3.77525277
1492 -3.5488 -3.05457878 -3.85671285 -3.18202474 -3.76203882
1502 -3.5495 -3.06457196 -3.86670603 -3.16547524 -3.765449
1512 -3.5471 -3.06507495 -3.86720902 -3.16551789 -3.76546727
1522 -3.5431 -3.05659812 -3.85873219 -3.15663293 -3.75651703
1532 -3.5386 -3.05404015 -3.85617422 -3.16038193 -3.75760665
1542 -3.5341 -3.03875478 -3.84088885 -3.13977742 -3.739766
1552 -3.5329 -3.02116206 -3.82329613 -3.13275662 -3.7326496
1562 -3.5337 -3.01920652 -3.82134059 -3.12001073 -3.71989379
1572 -3.5332 -2.99871883 -3.8008529 -3.0880528 -3.68337019
1582 -3.5312 -2.99000723 -3.7921413 -3.09312447 -3.6931227
1592 -3.5223 -3.02450786 -3.82664193 -3.14859187 -3.7400198
1602 -3.5156 -3.01555725 -3.81769133 -3.10867713 -3.69823805
1612 -3.5064 -3.04029087 -3.84242494 -3.1953844 -3.77155095
1622 -3.4992 -3.0382067 -3.84034077 -3.13991813 -3.73909977
1632 -3.4943 -3.02962833 -3.8317624 -3.13059129 -3.73057129
1642 -3.4907 -3.00925685 -3.81139092 -3.10945201 -3.70918325
1652 -3.4875 -2.99536343 -3.79749751 -3.09622737 -3.6962044
1662 -3.4844 -3.03584731 -3.83798138 -3.13439352 -3.7343304
1672 -3.4786 -3.01520054 -3.81733461 -3.11498438 -3.71497478
1682 -3.4776 -3.02031734 -3.82245141 -3.11520329 -3.71060201
1692 -3.4772 -2.99439687 -3.79653094 -3.08923015 -3.67993954
1702 -3.4772 -3.02103051 -3.82316459 -3.17798506 -3.75247145
1712 -3.4789 -3.03970535 -3.84183942 -3.14115402 -3.74112909
1722 -3.4802 -3.00812807 -3.81026215 -3.10871723 -3.708715
1732 -3.4862 -3.03532488 -3.83745895 -3.14524545 -3.74192366
1742 -3.4898 -3.03263968 -3.83477375 -3.13331738 -3.73329328
1752 -3.4946 -3.02639034 -3.82852442 -3.13024496 -3.72901827
1762 -3.4975 -3.02087637 -3.82301045 -3.12000985 -3.72000742
1772 -3.5089 -3.0336949 -3.83582898 -3.15839438 -3.75627591
1782 -3.5135 -3.04742512 -3.84955919 -3.15066564 -3.75051471
1792 -3.5304 -3.02338719 -3.82552126 -3.12899952 -3.72675001
1802 -3.5413 -3.05275268 -3.85488675 -3.15442513 -3.7543793
1812 -3.5503 -3.02327448 -3.82540855 -3.12367618 -3.72367611
1822 -3.5552 -3.08703766 -3.88917173 -3.20615183 -3.79827268
1832 -3.5707 -3.09988101 -3.90201508 -3.19977042 -3.79976328
1842 -3.5812 -3.0904234 -3.89255748 -3.2047684 -3.80254255
1852 -3.5894 -3.13369271 -3.93582679 -3.25098421 -3.84034698
1862 -3.5944 -3.12772072 -3.9298548 -3.21438518 -3.80997498
1872 -3.5944 -3.14672334 -3.94885742 -3.26121716 -3.85259884
1882 -3.5944 -3.16447518 -3.96660925 -3.26748217 -3.86652791
1892 -3.5944 -3.15530897 -3.95744304 -3.25570821 -3.85566794
1902 -3.5944 -3.19256801 -3.99470208 -3.30126853 -3.89746208
1912 -3.5944 -3.17807773 -3.9802118 -3.2821463 -3.88173955
1922 -3.5944 -3.16497481 -3.96710888 -3.26562241 -3.8656191
1932 -3.5944 -3.14041755 -3.94255162 -3.2499843 -3.8438827
1942 -3.5944 -3.14837988 -3.95051396 -3.25240796 -3.85240757
1952 -3.6713 -3.17109103 -3.9732251 -3.28674339 -3.88423225
1962 -3.6713 -3.16989946 -3.97203353 -3.27328334 -3.87319809
1972 -3.6713 -3.16082794 -3.96296201 -3.26505654 -3.86349222
1982 -3.6713 -3.1848749 -3.98700897 -3.28584856 -3.88537784
1992 -3.6713 -3.15277644 -3.95491052 -3.2523107 -3.8523105
2002 -3.6713 -3.16901122 -3.97114529 -3.28975117 -3.87664106
2012 -3.6713 -3.19038662 -3.99252069 -3.29063135 -3.89061715
2022 -3.6713 -3.17429605 -3.97643013 -3.28807217 -3.88645292
2032 -3.6713 -3.19332554 -3.99545962 -3.29413103 -3.89412651
2042 -3.6713 -3.20096115 -4.00309522 -3.30257693 -3.90234936
2052 -3.6764 -3.26822135 -4.07035542 -3.36978119 -3.96972818
2062 -3.6893 -3.23788886 -4.04002294 -3.33891511 -3.93891377
2072 -3.7005 -3.19086615 -3.99300022 -3.29127024 -3.89123794
2082 -3.7121 -3.24726619 -4.04940026 -3.3491939 -3.94916961
2092 -3.7209 -3.29583534 -4.09796941 -3.4088359 -4.00869977
2102 -3.7387 -3.30094136 -4.10307543 -3.40139876 -4.00135335
2112 -3.7538 -3.34932874 -4.15146281 -3.45317399 -4.05243292
2122 -3.7651 -3.36440701 -4.16654108 -3.46672589 -4.06672215
2132 -3.7848 -3.35193348 -4.15406755 -3.47695685 -4.05770499
2142 -3.795 -3.37731193 -4.179446 -3.478613 -4.07856443
2152 -3.8152 -3.3610333 -4.16316738 -3.46212233 -4.06212162
2162 -3.8303 -3.4153703 -4.21750438 -3.51621893 -4.11594112
2172 -3.8433 -3.39196318 -4.19409725 -3.48947982 -4.08947388
2182 -3.8513 -3.36358507 -4.16571914 -3.48706167 -4.06974663
2192 -3.8646 -3.43356438 -4.23569845 -3.53463619 -4.13463499
2202 -3.8719 -3.50077596 -4.30291003 -3.59848766 -4.19824703
2212 -3.8762 -3.45820804 -4.26034211 -3.544306 -4.14430524
2222 -3.8818 -3.4726304 -4.27476447 -3.59449013 -4.19105528
2232 -3.8823 -3.50974373 -4.3118778 -3.60925501 -4.20915076
2242 -3.8848 -3.49753158 -4.29966565 -3.61819228 -4.20849933
2252 -3.8869 -3.50046304 -4.30259711 -3.60960538 -4.20957718
2262 -3.8889 -3.45518239 -4.25731646 -3.55569285 -4.15565846
2272 -3.8917 -3.50933022 -4.31146429 -3.61856089 -4.21853903
2282 -3.8938 -3.51791681 -4.32005089 -3.61904256 -4.21898559
2292 -3.8946 -3.47881767 -4.28095174 -3.58702158 -4.18513165
2302 -3.8962 -3.47245283 -4.2745869 -3.559461 -4.15945139
2312 -3.8986 -3.49138866 -4.29352273 -3.65303278 -4.21838684
2322 -3.8977 -3.49834997 -4.30048404 -3.59658394 -4.19657422
2332 -3.8986 -3.46971134 -4.27184542 -3.57076119 -4.17075925
2342 -3.8992 -3.46879437 -4.27092844 -3.56760927 -4.16749221
2352 -3.8985 -3.49080725 -4.29294133 -3.59113821 -4.19110014
2362 -3.899 -3.4358183 -4.23795237 -3.5356778 -4.12993946
2372 -3.8994 -3.50583791 -4.30797199 -3.60654679 -4.20574764
2382 -3.9 -3.54087813 -4.3430122 -3.63391875 -4.22902499
2392 -3.8999 -3.52002533 -4.32215941 -3.621046 -4.22101497
2402 -3.9006 -3.45080471 -4.25293878 -3.53866442 -4.1282746
2412 -3.901 -3.47702187 -4.27915594 -3.57910154 -4.17909702
2422 -3.9018 -3.46305091 -4.26518498 -3.56410408 -4.16410177
2432 -3.9019 -3.44922398 -4.25135805 -3.56093041 -4.16092479
2442 -3.9018 -3.49950292 -4.30163699 -3.60155671 -4.20155322
2452 -3.9021 -3.49415496 -4.29628903 -3.59595364 -4.19005219
2462 -3.9019 -3.49164963 -4.2937837 -3.59212675 -4.19204344
2472 -3.9024 -3.47360719 -4.27574126 -3.57514032 -4.17219623
2482 -3.9025 -3.46291153 -4.2650456 -3.55442966 -4.1544243
2492 -3.903 -3.47171576 -4.27384983 -3.617834 -4.19249553
2502 -3.9028 -3.49154762 -4.29368169 -3.59088763 -4.19088292
2512 -3.9033 -3.46191984 -4.26405391 -3.5629515 -4.16295089
2522 -3.9033 -3.45611196 -4.25824603 -3.55394345 -4.15394282
2532 -3.9027 -3.44554385 -4.24767792 -3.54348192 -4.14346665
2542 -3.9023 -3.46926687 -4.27140095 -3.60040598 -4.18989109
2552 -3.9015 -3.5063549 -4.30848897 -3.60745406 -4.20745186
2562 -3.9005 -3.40838044 -4.21051451 -3.51329341 -4.11325581
2572 -3.8988 -3.42210611 -4.22424018 -3.524092 -4.12406413
2582 -3.8984 -3.46103647 -4.26317054 -3.56416452 -4.16414771
2592 -3.8967 -3.47850022 -4.28063429 -3.58151766 -4.18146757
2602 -3.8951 -3.47718747 -4.27932154 -3.57389255 -4.17077837
2612 -3.8943 -3.47493237 -4.27706645 -3.57727413 -4.17725622
2622 -3.8931 -3.43201896 -4.23415303 -3.54630664 -4.13938026
2632 -3.8924 -3.47034073 -4.2724748 -3.57528347 -4.17521928
2642 -3.8916 -3.46885027 -4.27098434 -3.56986676 -4.16986365
2652 -3.8916 -3.4665629 -4.26869697 -3.58122087 -4.17531302
2662 -3.891 -3.43515504 -4.23728911 -3.51719355 -4.11719316
2672 -3.8917 -3.51129763 -4.3134317 -3.62875843 -4.22352763
2682 -3.8919 -3.4818983 -4.28403238 -3.57617676 -4.16764706
2692 -3.8934 -3.48446389 -4.28659797 -3.61627503 -4.20097295
2702 -3.8946 -3.48660352 -4.28873759 -3.59029326 -4.19027403
2712 -3.897 -3.43670701 -4.23884109 -3.53720328 -4.13717926
2722 -3.8983 -3.53438262 -4.33651669 -3.63757368 -4.23732678
2732 -3.8996 -3.53625835 -4.33839242 -3.63737657 -4.23737162
2742 -3.9003 -3.50060847 -4.30274254 -3.61399942 -4.20457156
2752 -3.9039 -3.46781112 -4.2699452 -3.56414849 -4.16414376
2762 -3.9066 -3.52892607 -4.33106014 -3.64154088 -4.23378636
2772 -3.9103 -3.48565472 -4.28778879 -3.58500509 -4.18492884
2782 -3.9112 -3.53859748 -4.34073155 -3.64544893 -4.2447586
2792 -3.9118 -3.52299188 -4.32512595 -3.62439467 -4.22439098
2802 -3.9117 -3.49095597 -4.29309004 -3.61407198 -4.21233394
2812 -3.9109 -3.53658212 -4.3387162 -3.63847278 -4.23836288
2822 -3.9123 -3.53902459 -4.34115866 -3.64011949 -4.2401063
2832 -3.9126 -3.51764744 -4.31978152 -3.61713855 -4.21713015
2842 -3.9129 -3.47759836 -4.27973243 -3.57695458 -4.17694992
2852 -3.9125 -3.58176058 -4.38389465 -3.68346009 -4.27992268
2862 -3.9135 -3.50748903 -4.3096231 -3.60561953 -4.20561322
2872 -3.9134 -3.59318159 -4.39531567 -3.69771534 -4.28185587
2882 -3.9138 -3.56953975 -4.37167382 -3.67080038 -4.27076599
2892 -3.915 -3.56064572 -4.36277979 -3.66133316 -4.24884941
2902 -3.9167 -3.56980207 -4.37193614 -3.67111841 -4.27111729
2912 -3.9214 -3.59597234 -4.39810641 -3.69592658 -4.28913591
2922 -3.9238 -3.55843427 -4.36056834 -3.6593938 -4.25936369
2932 -3.9264 -3.48938937 -4.29152344 -3.58972626 -4.18920205
2942 -3.9275 -3.54587622 -4.34801029 -3.63226965 -4.23226561
2952 -3.9319 -3.50460766 -4.30674173 -3.6052292 -4.20497704
2962 -3.9382 -3.56217312 -4.36430719 -3.66640223 -4.26639917
2972 -3.9446 -3.51329161 -4.31542569 -3.61326691 -4.2132669
2982 -3.9545 -3.58259288 -4.38472695 -3.69017056 -4.29016422
2992 -3.9615 -3.59012579 -4.39225986 -3.69129348 -4.2912704
3002 -3.9656 -3.58156885 -4.38370292 -3.68407304 -4.28267659
3012 -3.9739 -3.50796602 -4.31010009 -3.59371839 -4.19370767
3022 -3.9798 -3.61547219 -4.41760626 -3.74746492 -4.33849581
3032 -3.9915 -3.49420595 -4.29634002 -3.58549656 -4.18548546
3042 -3.9953 -3.57168092 -4.37381499 -3.69067774 -4.28660977
3052 -3.999 -3.60978798 -4.41192205 -3.7104632 -4.31046128
3062 -4.0048 -3.59718714 -4.39932122 -3.70414723 -4.29135029
3072 -4.0068 -3.69605066 -4.49818474 -3.79806677 -4.39804007
3082 -4.0104 -3.69811459 -4.50024866 -3.7957181 -4.39220454
3092 -4.0132 -3.72599071 -4.52812479 -3.82974516 -4.42974192
3102 -4.0205 -3.66707052 -4.46920459 -3.76679351 -4.36678553
3112 -4.0251 -3.7167765 -4.51891058 -3.8258174 -4.42581668
3122 -4.0254 -3.70305065 -4.50518473 -3.80439617 -4.4043941
3132 -4.0253 -3.70050844 -4.50264252 -3.78934063 -4.38085534
3142 -4.0211 -3.67544003 -4.47757411 -3.77656951 -4.37654259
3152 -4.0201 -3.65040745 -4.45254152 -3.7482594 -4.34019035
3162 -4.017 -3.6270522 -4.42918627 -3.72907706 -4.32907579
3172 -4.0134 -3.60021078 -4.40234485 -3.69566545 -4.28991462
3182 -4.0103 -3.60638112 -4.40851519 -3.7074795 -4.30747323
3192 -4.0066 -3.50936326 -4.31149733 -3.6100175 -4.20982798
3202 -4.0019 -3.66036029 -4.46249436 -3.76246691 -4.36242792
3212 -3.993 -3.60060537 -4.40273944 -3.67187554 -4.26614477
3222 -3.9851 -3.61299344 -4.41512751 -3.71431815 -4.31430128
3232 -3.9768 -3.53630374 -4.33843781 -3.63562299 -4.23438696
3242 -3.9664 -3.59147461 -4.39360868 -3.69267105 -4.29263134
3252 -3.9572 -3.5932999 -4.39543398 -3.69442038 -4.2944197
3262 -3.9502 -3.54956414 -4.35169821 -3.65014085 -4.24799341
3272 -3.9423 -3.50040212 -4.3025362 -3.5914437 -4.19142792
3282 -3.9421 -3.4935992 -4.29573327 -3.6171691 -4.20167287
3292 -3.943 -3.5078769 -4.31001098 -3.60219897 -4.19459593
3302 -3.9437 -3.5045884 -4.30672247 -3.61334819 -4.20248209
3312 -3.9485 -3.58939282 -4.39152689 -3.69119291 -4.29117323
3322 -3.958 -3.52481919 -4.32695326 -3.61623773 -4.19406602
3332 -3.9643 -3.6534736 -4.45560767 -3.75641107 -4.35640629
3342 -3.977 -3.66404906 -4.46618313 -3.76925542 -4.36731883
3352 -3.9877 -3.63113176 -4.43326583 -3.73238089 -4.33237794
3362 -3.9945 -3.63638234 -4.43851642 -3.73751948 -4.33750525
3372 -4.0039 -3.69649833 -4.49863241 -3.79607039 -4.39605929
3382 -4.0122 -3.68226579 -4.48439986 -3.79981774 -4.39137942
3392 -4.0163 -3.59452646 -4.39666053 -3.69492088 -4.29491542
3402 -4.0187 -3.56425287 -4.36638694 -3.6654023 -4.26528419
3412 -4.0207 -3.61972221 -4.42185628 -3.72177788 -4.32172187
3422 -4.0229 -3.62004049 -4.42217456 -3.72012568 -4.31835757
3432 -4.0228 -3.60060563 -4.40273971 -3.70336016 -4.30335928
3442 -4.022 -3.53283719 -4.33497126 -3.63351815 -4.23346998
3452 -4.0203 -3.58534346 -4.38747753 -3.69086886 -4.29085669
3462 -4.0164 -3.49373892 -4.29587299 -3.59424772 -4.19423282
3472 -4.0134 -3.5901923 -4.39232637 -3.69219429 -4.29217222
3482 -4.0079 -3.51856565 -4.32069972 -3.61884173 -4.21879803
3492 -4.0012 -3.45828725 -4.26042132 -3.56150875 -4.16146086


==> figures/results/table_out_P2_Z_CZ_y.txt <==
2 1.7206 2.95086716 0.734103807 2.87346782 0.833571338
12 1.7215 3.44310495 1.23657834 3.39750623 1.41347533
22 1.7233 3.2588821 1.05235592 3.19655748 1.16618515
32 1.7239 3.22339816 1.01687198 3.14581761 1.10800844
42 1.7243 3.3132549 1.10672871 3.22093577 1.18209821
52 1.7246 2.99414312 0.787616937 2.89189788 0.855120897
62 1.7248 2.75965521 0.553129029 2.67181331 0.631876408
72 1.725 2.74540989 0.53888371 2.66335512 0.62360152
82 1.726 2.73354694 0.527020756 2.65077861 0.611307931
92 1.7253 2.7241924 0.517666217 2.64163885 0.60181397
102 1.725 2.90378821 0.697262021 2.82316234 0.786144724
112 1.724 2.82549398 0.618967795 2.65503462 0.668973146
122 1.7194 2.73081772 0.524291538 2.64613232 0.606441314
132 1.7144 2.72056396 0.514037779 2.60215621 0.596908543
142 1.7087 2.59271424 0.386188051 2.50983209 0.471974122
152 1.7035 2.70900436 0.502478174 2.63972786 0.60044496
162 1.7002 2.65637303 0.449846849 2.55137542 0.511440476
172 1.6962 2.48286517 0.276338984 2.39936833 0.36028329
182 1.6926 2.53794786 0.33142168 2.45521458 0.415294593
192 1.6846 2.49382515 0.287298968 2.40758984 0.367853083
202 1.6803 2.51737355 0.310847361 2.43342673 0.393576345
212 1.6779 2.76529393 0.55876775 2.68347043 0.644892531
222 1.677 2.72315575 0.516629567 2.62560113 0.585663636
232 1.6777 2.50642251 0.299896328 2.42112962 0.381324323
242 1.6774 2.48468605 0.278159862 2.40126236 0.369123459
252 1.6742 2.49782663 0.291300449 2.41507995 0.375080126
262 1.6693 2.56167339 0.355147207 2.49646838 0.456606298
272 1.6689 2.5439747 0.337448514 2.4518483 0.414346522
282 1.6725 2.53331998 0.3267938 2.44998184 0.410012045
292 1.6776 2.54403667 0.337510481 2.46276504 0.422865093
302 1.6803 2.50334163 0.296815442 2.42002928 0.380056626
312 1.6816 2.67190806 0.465381874 2.69417093 0.720153886
322 1.6823 2.91812311 0.711596923 2.83465516 0.795086811
332 1.6829 2.751979 0.545452813 2.65637541 0.616484247
342 1.6833 2.66457984 0.45805366 2.58088258 0.541064807
352 1.6833 2.65303271 0.446506527 2.5611906 0.529955662
362 1.6838 2.56774809 0.361221906 2.48225129 0.442372306
372 1.683 2.85888469 0.652358502 2.79714363 0.75730695
382 1.686 2.78425473 0.577728547 2.67082415 0.631001092
392 1.6963 2.68288932 0.476363139 2.59914998 0.559267685
402 1.6998 2.6387976 0.432271418 2.55247689 0.515384897
412 1.7011 2.6898865 0.483360312 2.60745024 0.567642611
422 1.7022 2.69134223 0.484816048 2.60768241 0.568025426
432 1.7015 2.63745353 0.430927349 2.53443009 0.500864275
442 1.6947 2.47749187 0.270965685 2.3799179 0.339940369
452 1.6909 2.44418805 0.237661862 2.36149413 0.321840592
462 1.685 2.52659067 0.320064487 2.44507945 0.405203784
472 1.6857 2.75779671 0.551270526 2.67523821 0.635255389
482 1.6871 2.66183465 0.455308466 2.56582331 0.533068889
492 1.6917 2.73186769 0.525341507 2.67584985 0.6458518
502 1.6934 2.69795204 0.491425858 2.61454213 0.574675813
512 1.691 2.7092062 0.502680014 2.60419795 0.573958677
522 1.6882 2.64360183 0.437075644 2.5492329 0.51210334
532 1.6903 2.64748699 0.440960811 2.56356418 0.523588698
542 1.692 2.65916607 0.452639882 2.57640113 0.536557329
552 1.6917 2.71153931 0.505013127 2.68438193 0.702159905
562 1.6893 2.92598618 0.719459992 2.84316913 0.804383423
572 1.6855 2.66578232 0.45925614 2.58231607 0.542323462
582 1.6858 2.71274452 0.506218336 2.62957097 0.590595965
592 1.692 2.76366898 0.557142796 2.7605437 0.78667927
602 1.7035 2.94475959 0.738233401 2.8619416 0.823148916
612 1.7058 2.54597095 0.339444762 2.46175261 0.421918495
622 1.7078 2.57372883 0.367202641 2.4907638 0.450961897
632 1.7105 2.44120878 0.234682596 2.35482574 0.33212225
642 1.7079 2.84253867 0.636012481 2.76919046 0.729229126
652 1.7015 2.94383724 0.737311057 2.87031015 0.830488403
662 1.6964 2.73816338 0.531637196 2.63484199 0.608140505
672 1.6929 2.71251076 0.505984578 2.64081318 0.613881093
682 1.6948 2.667017 0.460490817 2.5847607 0.545247644
692 1.6993 2.98221333 0.775687141 2.89976366 0.859823611
702 1.7016 2.74735693 0.540830745 2.64134692 0.601556567
712 1.7062 2.72490214 0.518375952 2.64107277 0.60146249
722 1.7091 2.75356606 0.547039879 2.65331711 0.622075207
732 1.7101 2.73557315 0.52904697 2.6474437 0.618161946
742 1.7103 2.70214233 0.49561615 2.61807141 0.578137487
752 1.712 2.67635397 0.469827784 2.58568505 0.547297665
762 1.7119 2.49024154 0.283715356 2.34041701 0.336719345
772 1.7098 2.24745491 0.0409287233 2.07695113 0.104755313
782 1.705 2.4319745 0.22544832 2.44222565 0.40581352
792 1.7007 2.66111313 0.454586942 2.60948298 0.615558134
802 1.6946 2.74882542 0.542299239 2.66730073 0.6274832
812 1.6932 2.62669245 0.420166268 2.53405493 0.496674442
822 1.69 2.62082256 0.414296375 2.5538627 0.546248334
832 1.6856 2.66775029 0.461224108 2.54935935 0.528190089
842 1.6874 2.69578967 0.489263486 2.61822059 0.578574298
852 1.69 2.621476 0.414949818 2.53766108 0.497852485
862 1.6879 2.67030133 0.463775148 2.56939834 0.529438164
872 1.6837 2.52768642 0.321160232 2.41421314 0.386247174
882 1.6846 2.48911929 0.28259311 2.4051501 0.365843997
892 1.6854 2.44225999 0.235733804 2.36973524 0.388406405
902 1.6842 2.49437637 0.287850188 2.41085283 0.371111343
912 1.6807 2.44935403 0.242827845 2.36766447 0.327807077
922 1.6795 2.60435982 0.39783364 2.52091475 0.48116797
932 1.6781 2.54356978 0.337043596 2.43108461 0.409572321
942 1.6747 2.44176543 0.235239247 2.35464531 0.319066583
952 1.6735 2.43868406 0.232157878 2.3648031 0.326659227
962 1.6729 2.43778674 0.231260552 2.35242914 0.313581503
972 1.6736 2.43540503 0.228878848 2.34921912 0.310639781
982 1.6745 2.48799027 0.281464085 2.4121907 0.37796927
992 1.677 2.50014568 0.293619492 2.41598422 0.37644166
1002 1.6795 2.60353793 0.397011745 2.54810876 0.508495925
1012 1.6805 2.62343674 0.416910559 2.54054331 0.501238324
1022 1.678 2.73662471 0.530098527 2.66482602 0.630907292
1032 1.6765 2.74048847 0.533962282 2.66030824 0.62592557
1042 1.6785 2.80923951 0.602713324 2.71121075 0.700036189
1052 1.6806 2.79023757 0.583711389 2.70440154 0.66461437
1062 1.6817 2.69507426 0.488548077 2.59474012 0.566928446
1072 1.6801 2.66272999 0.456203807 2.57765291 0.537734502
1082 1.6779 2.61186782 0.405341635 2.51077617 0.476950271
1092 1.673 2.6318661 0.425339919 2.55277566 0.515446301
1102 1.6719 2.55673984 0.350213658 2.46991842 0.429960848
1112 1.6655 2.70185281 0.495326622 2.63837074 0.600702321
1122 1.6642 2.72757881 0.521052622 2.6419309 0.601981353
1132 1.6625 2.690094 0.483567811 2.6106651 0.571895346
1142 1.6591 2.60591 0.399383816 2.52209454 0.482320041
1152 1.6623 2.72147785 0.514951667 2.6349397 0.597794194
1162 1.6711 2.73301089 0.526484703 2.65490253 0.617931516
1172 1.6733 2.72526136 0.518735171 2.62983111 0.598516669
1182 1.6709 2.76378414 0.557257953 2.68371681 0.6539458
1192 1.6647 2.77522628 0.568700094 2.69199756 0.652381182
1202 1.6609 2.7011801 0.494653913 2.61834366 0.578774815
1212 1.6569 2.65467126 0.448145079 2.57140615 0.531578737
1222 1.6543 2.7316653 0.525139113 2.64695666 0.607063809
1232 1.6511 2.76415702 0.557630833 2.68822403 0.651559828
1242 1.65 2.76874002 0.562213837 2.67977426 0.639792474
1252 1.6496 2.81358784 0.60706166 2.7293811 0.696988409
1262 1.6497 2.81285697 0.606330787 2.73129517 0.691299315
1272 1.6505 2.72271841 0.516192228 2.63426233 0.595847461
1282 1.6506 2.70377146 0.497245281 2.61627907 0.576527645
1292 1.6505 2.72861957 0.52209339 2.64958344 0.610270545
1302 1.6509 2.63769257 0.431166381 2.55252021 0.513286233
1312 1.6495 2.67079963 0.464273449 2.59075125 0.558769126
1322 1.6473 2.54590126 0.339375078 2.45894461 0.419105098
1332 1.646 2.68638244 0.479856253 2.61039278 0.570473002
1342 1.6466 2.71248637 0.50596019 2.62913296 0.589145961
1352 1.6466 2.69379793 0.487271745 2.60322717 0.575856545
1362 1.6445 2.5822147 0.375688517 2.49529562 0.458367664
1372 1.6426 2.69412072 0.487594536 2.61953121 0.582939404
1382 1.642 2.64911643 0.442590246 2.56710502 0.527350372
1392 1.6414 2.73263646 0.526110276 2.63621516 0.621022279
1402 1.6423 2.58134487 0.37481869 2.48629828 0.44663615
1412 1.6484 2.67222734 0.465701152 2.60762182 0.594639477
1422 1.655 2.66834939 0.461823209 2.58498065 0.545002022
1432 1.6603 2.75671957 0.550193383 2.67192527 0.631938056
1442 1.6625 2.70571614 0.499189958 2.62384889 0.584431549
1452 1.6641 2.75924746 0.55272128 2.6594093 0.619672111
1462 1.6646 2.76603365 0.559507465 2.68262785 0.642813504
1472 1.6646 2.84944965 0.642923467 2.76913537 0.733797306
1482 1.6646 2.76276426 0.556238079 2.67202337 0.632377792
1492 1.6632 2.79383605 0.587309869 2.71866676 0.688505813
1502 1.6601 2.70412583 0.497599647 2.62046798 0.580526835
1512 1.6573 2.71433917 0.507812982 2.63017403 0.590254687
1522 1.654 2.64991449 0.443388305 2.56510283 0.526025525
1532 1.6521 2.73299032 0.52646414 2.64546737 0.608837522
1542 1.6527 2.68013792 0.473611735 2.59649204 0.556830072
1552 1.6517 2.70271714 0.496190952 2.61249996 0.573280256
1562 1.6482 2.66586813 0.459341949 2.5821493 0.543883342
1572 1.642 2.73609253 0.529566346 2.61213647 0.588370721
1582 1.6372 2.70560757 0.499081386 2.62152541 0.581545579
1592 1.6308 2.73385353 0.527327346 2.65817425 0.641353962
1602 1.6293 2.66560199 0.459075805 2.55992598 0.53906454
1612 1.6281 2.68925253 0.482726346 2.61988567 0.581387088
1622 1.6269 2.7519667 0.545440518 2.67077578 0.634709724
1632 1.6254 2.75735437 0.550828187 2.67381664 0.634189333
1642 1.6235 2.8068448 0.600318612 2.71837113 0.679187561
1652 1.6223 2.78288361 0.576357428 2.69978765 0.65984055
1662 1.6216 2.86341456 0.656888373 2.77541337 0.7362705
1672 1.6206 2.85549202 0.648965835 2.77254616 0.732572526
1682 1.6208 2.86771089 0.661184709 2.77611919 0.759526279
1692 1.6209 2.78031293 0.573786749 2.67336621 0.654503653
1702 1.6206 2.78291936 0.576393179 2.70506176 0.667885723
1712 1.6203 2.84452629 0.638000106 2.76348187 0.723570978
1722 1.6212 2.82417227 0.61764609 2.74084315 0.700882699
1732 1.6227 2.80002733 0.593501147 2.68222741 0.666958218
1742 1.6249 2.75164316 0.54511698 2.66733867 0.627374563
1752 1.6288 2.79284883 0.586322646 2.70255278 0.668826278
1762 1.6321 2.78248867 0.575962489 2.69999008 0.660011356
1772 1.6387 2.74260747 0.536081281 2.65873466 0.624785029
1782 1.6401 2.63841856 0.431892379 2.55342116 0.513527593
1792 1.6446 2.61644384 0.409917659 2.53888691 0.511057111
1802 1.648 2.64323667 0.436710483 2.56416162 0.524270491
1812 1.6534 2.65500581 0.448479626 2.5717929 0.531796581
1822 1.658 2.66757775 0.461051563 2.58523222 0.545771041
1832 1.6716 2.63579486 0.429268673 2.55049161 0.510525717
1842 1.6785 2.67280663 0.466280449 2.57804564 0.547028487
1852 1.6855 2.69126963 0.484743448 2.59861285 0.566734051
1862 1.6963 2.65405705 0.447530863 2.56070077 0.530114085
1872 1.6963 2.66282338 0.456297192 2.56808286 0.538555329
1882 1.6963 2.65791278 0.451386598 2.57792151 0.544998811
1892 1.6963 2.61510692 0.408580736 2.53067326 0.490702786
1902 1.6963 2.6959268 0.489400611 2.61033477 0.571906789
1912 1.6963 2.69969202 0.493165837 2.61723431 0.578699741
1922 1.6963 2.64438277 0.437856589 2.56092187 0.520930365
1932 1.6963 2.73915231 0.532626126 2.65029708 0.633542391
1942 1.6963 2.72941007 0.522883889 2.64497989 0.604984412
1952 1.696 2.72325944 0.516733254 2.64081314 0.607910695
1962 1.696 2.72159734 0.515071155 2.63748813 0.597507833
1972 1.696 2.72519691 0.518670722 2.64704947 0.617807074
1982 1.696 2.72140785 0.51488167 2.63972238 0.610608361
1992 1.696 2.75651972 0.549993537 2.67344264 0.633453764
2002 1.696 2.74030201 0.533775823 2.65360215 0.615445706
2012 1.696 2.69464452 0.488118332 2.60899998 0.569029723
2022 1.696 2.77377815 0.567251966 2.69856055 0.660238733
2032 1.696 2.7655726 0.559046413 2.68189761 0.641899628
2042 1.696 2.76584542 0.559319239 2.68424592 0.647109517
2052 1.7009 2.7739519 0.567425711 2.69100079 0.651093536
2062 1.7079 2.74071459 0.534188404 2.6573084 0.617328865
2072 1.71 2.65576774 0.449241556 2.5709321 0.530981235
2082 1.709 2.67583867 0.46931249 2.59214653 0.552476292
2092 1.7074 2.68308735 0.476561162 2.60402138 0.5651474
2102 1.7025 2.6512761 0.444749918 2.56608929 0.526151665
2112 1.6984 2.65494359 0.448417401 2.57329651 0.536270021
2122 1.6954 2.66287933 0.456353146 2.57899478 0.539001588
2132 1.691 2.65551379 0.44898761 2.57623993 0.536356428
2142 1.6889 2.5946943 0.388168119 2.51173689 0.471856372
2152 1.6878 2.57701871 0.37049253 2.49361414 0.453635561
2162 1.6879 2.6320779 0.42555172 2.55015885 0.519841286
2172 1.6874 2.68592997 0.479403783 2.60293594 0.562954861
2182 1.6866 2.61455277 0.408026581 2.51401445 0.502238099
2192 1.6855 2.6160931 0.409566911 2.53213486 0.492138834
2202 1.6853 2.68339776 0.476871579 2.58670084 0.547555668
2212 1.685 2.63743439 0.430908206 2.55918592 0.519193926
2222 1.6864 2.68069319 0.474167009 2.60387896 0.574284453
2232 1.6871 2.64596258 0.439436391 2.56372767 0.523731493
2242 1.6919 2.64242004 0.435893851 2.56474923 0.524792114
2252 1.6973 2.73831809 0.531791906 2.66817879 0.628199621
2262 1.7035 2.75535543 0.548829247 2.67188688 0.632130527
2272 1.7092 2.73991148 0.533385292 2.66042185 0.620508525
2282 1.7137 2.68167045 0.475144267 2.59689594 0.557611571
2292 1.7159 2.74158969 0.535063505 2.66149691 0.629950128
2302 1.7184 2.76034863 0.553822441 2.6809956 0.641011703
2312 1.7201 2.75761978 0.551093593 2.67366387 0.634421483
2322 1.7216 2.71289492 0.506368731 2.63122478 0.591250132
2332 1.7236 2.6849642 0.478438014 2.60153151 0.561588429
2342 1.7248 2.69644725 0.489921067 2.61060255 0.572521172
2352 1.7252 2.77753745 0.571011265 2.69421358 0.654423712
2362 1.7259 2.69234281 0.485816621 2.57424334 0.558701797
2372 1.7251 2.67383648 0.467310296 2.55397412 0.543897343
2382 1.726 2.67282523 0.466299048 2.60744117 0.577680665
2392 1.7258 2.65768086 0.451154675 2.57431713 0.534322945
2402 1.7251 2.68106673 0.47454055 2.59830747 0.573539446
2412 1.7249 2.66653672 0.460010539 2.58357898 0.543579634
2422 1.7239 2.65330376 0.446777577 2.56991411 0.529931231
2432 1.7228 2.74209547 0.535569286 2.6779357 0.638047302
2442 1.7215 2.76185538 0.555329193 2.67864291 0.638675763
2452 1.7209 2.72864402 0.522117838 2.6362563 0.616160677
2462 1.72 2.68363866 0.47711248 2.5965847 0.557400949
2472 1.7197 2.74677931 0.540253128 2.65144286 0.624497561
2482 1.7198 2.74523166 0.538705479 2.66479458 0.624804004
2492 1.7199 2.71912533 0.512599149 2.63101553 0.591456682
2502 1.72 2.68004197 0.473515782 2.5982187 0.558232324
2512 1.7204 2.65791731 0.451391121 2.57462094 0.534661154
2522 1.72 2.64788596 0.441359772 2.56255987 0.522653326
2532 1.7196 2.70891169 0.502385509 2.62572391 0.585763667
2542 1.7192 2.67441317 0.467886983 2.60494154 0.566379782
2552 1.7185 2.62155514 0.415028951 2.5341301 0.494136302
2562 1.7181 2.65252157 0.445995389 2.56672613 0.527312513
2572 1.7174 2.64641245 0.439886262 2.56272594 0.522904228
2582 1.7174 2.55809823 0.351572044 2.45934212 0.419366799
2592 1.717 2.58100368 0.374477493 2.49909067 0.459389094
2602 1.7164 2.6123544 0.405828216 2.50706211 0.489920353
2612 1.7161 2.63090066 0.424374474 2.55000852 0.510013172
2622 1.7155 2.63247375 0.425947568 2.5442114 0.507652834
2632 1.7152 2.57894788 0.372421692 2.49741363 0.457578147
2642 1.7154 2.51243902 0.305912839 2.42817748 0.388186248
2652 1.7158 2.5840465 0.377520318 2.51258875 0.490443763
2662 1.7162 2.58768297 0.381156783 2.5105944 0.47059901
2672 1.717 2.5498378 0.343311619 2.4217816 0.418511077
2682 1.7169 2.56862094 0.362094753 2.4722225 0.443620623
2692 1.7158 2.5336314 0.327105213 2.44395852 0.404733325
2702 1.7138 2.54700282 0.340476633 2.46663725 0.426660556
2712 1.7108 2.55791695 0.351390764 2.47453354 0.43470893
2722 1.7066 2.58400264 0.377476454 2.50433384 0.464822102
2732 1.7022 2.53852882 0.332002635 2.45410122 0.41411648
2742 1.6997 2.50117013 0.294643947 2.43128643 0.413297722
2752 1.6954 2.56236129 0.355835101 2.48057185 0.440588041
2762 1.6949 2.47222712 0.265700933 2.37948936 0.35728478
2772 1.6942 2.50200619 0.295480006 2.41766956 0.378286739
2782 1.694 2.41801314 0.211486958 2.31978574 0.280735672
2792 1.694 2.43926777 0.232741581 2.35619953 0.316229891
2802 1.6948 2.49405677 0.287530588 2.41189553 0.377717372
2812 1.6958 2.53163584 0.325109653 2.44825236 0.408575191
2822 1.6988 2.46301562 0.256489439 2.37944278 0.33949757
2832 1.7003 2.57659487 0.370068685 2.49046188 0.450475557
2842 1.703 2.59024593 0.38371975 2.50736 0.467430409
2852 1.7033 2.54963554 0.343109353 2.45613634 0.427932729
2862 1.7026 2.55836911 0.351842928 2.47383452 0.433887732
2872 1.7014 2.53378606 0.327259874 2.4488437 0.425623235
2882 1.7001 2.53535795 0.328831763 2.4515819 0.412194758
2892 1.7007 2.58807893 0.381552749 2.50252267 0.470623602
2902 1.7029 2.53100472 0.324478531 2.44760289 0.407603066
2912 1.705 2.48740522 0.280879039 2.40862085 0.377160227
2922 1.7047 2.50264649 0.296120305 2.41917138 0.379187859
2932 1.703 2.54940683 0.342880641 2.47419686 0.447321067
2942 1.7003 2.5669013 0.360375116 2.49140157 0.451405772
2952 1.6981 2.54117987 0.334653688 2.44130081 0.412363865
2962 1.6988 2.54742653 0.340900348 2.46828941 0.428412996
2972 1.7013 2.56323592 0.356709735 2.48016856 0.440169896
2982 1.7061 2.41701488 0.210488694 2.33631232 0.296357528
2992 1.7083 2.36923147 0.162705289 2.28260341 0.243051718
3002 1.709 2.34803011 0.141503929 2.27138994 0.244260922
3012 1.7074 2.40599483 0.199468643 2.32792265 0.287970162
3022 1.7075 2.28737597 0.080849784 2.19605476 0.174530811
3032 1.7101 2.30924861 0.102722428 2.22178945 0.181862227
3042 1.7104 2.1070381 -0.099488089 2.0286021 -0.00583532805
3052 1.7109 2.24989703 0.043370846 2.16656313 0.126593144
3062 1.7118 2.44619381 0.239667626 2.40132868 0.407333279
3072 1.7113 2.53836477 0.331838586 2.45509721 0.415262916
3082 1.7098 2.55167182 0.345145634 2.49238414 0.494586916
3092 1.7077 2.70729949 0.50077331 2.6276505 0.58767173
3102 1.704 2.73638953 0.529863345 2.6533868 0.613414792
3112 1.699 2.73264581 0.526119622 2.65669998 0.616714785
3122 1.6917 2.76372865 0.557202461 2.68065919 0.640690712
3132 1.687 2.64221021 0.435684029 2.51464541 0.507883217
3142 1.6728 2.59948884 0.392962653 2.516185 0.47623555
3152 1.6711 2.2881108 0.0815846163 2.20415157 0.176493907
3162 1.6649 2.24868089 0.0421547032 2.15192037 0.111971229
3172 1.6596 2.10241249 -0.104113691 2.01152876 -0.0180688457
3182 1.6545 2.24095968 0.0344334943 2.1577867 0.117798093
3192 1.6488 2.26443539 0.0579092066 2.15407127 0.131066586
3202 1.6428 2.1422062 -0.0643199841 2.05856363 0.0188372123
3212 1.6377 2.18671865 -0.0198075329 2.10965159 0.0800097492
3222 1.6366 2.24280019 0.0362740013 2.15976603 0.119822163
3232 1.6365 2.23383712 0.0273109313 2.13577964 0.10574353
3242 1.6396 2.26884226 0.0623160762 2.18588644 0.1460267
3252 1.6435 2.23912581 0.0325996304 2.15568131 0.115682597
3262 1.6468 2.26102101 0.0544948219 2.17873422 0.162015347
3272 1.6614 2.31122144 0.104695259 2.23147078 0.191520299
3282 1.6646 2.25275778 0.0462315939 2.14533884 0.129739089
3292 1.6715 2.30527453 0.0987483491 2.21528807 0.180919889
3302 1.6751 2.24991377 0.0433875875 2.16336375 0.139245843
3312 1.675 2.36459882 0.158072635 2.28178452 0.241859693
3322 1.6727 2.509958 0.303431817 2.47255396 0.45052568
3332 1.6721 2.62655343 0.42002725 2.54297292 0.503004247
3342 1.6688 2.56247044 0.355944257 2.4321882 0.424068862
3352 1.668 2.6235139 0.416987712 2.54108962 0.501107148
3362 1.6669 2.62225434 0.415728152 2.53898286 0.498993198
3372 1.668 2.46381701 0.257290824 2.38024327 0.340286108
3382 1.6698 2.44449224 0.237966053 2.35879794 0.320426496
3392 1.6704 2.27186605 0.0653398698 2.18763773 0.147706954
3402 1.6714 2.28338683 0.0768606451 2.20030762 0.160752489
3412 1.6737 2.21550646 0.00898027812 2.13080631 0.0909975445
3422 1.6794 2.09393524 -0.112590944 1.88963615 -0.0715671118
3432 1.6832 2.08532663 -0.121199556 2.00388064 -0.0361184517
3442 1.6874 2.13182352 -0.074702665 2.04866124 0.00872451453
3452 1.6912 1.95683354 -0.249692644 1.87553982 -0.164423689
3462 1.6947 1.99384047 -0.212685717 1.91049943 -0.129447056
3472 1.6965 2.1162889 -0.0902372797 2.03377472 -0.00606378162
3482 1.6958 2.13689494 -0.0696312447 2.05362562 0.0137211253
3492 1.6941 1.91865079 -0.287875395 1.83554796 -0.204371745


==> figures/results/table_out_P2_Z_CZ_z.txt <==
2 -0.2507 -0.101715946 -0.793082093 -0.143169197 -0.742713244
12 -0.258 0.0456513174 -0.661879917 -0.00448864719 -0.601836669
22 -0.2715 0.217796708 -0.489734526 0.165326576 -0.431294414
32 -0.2781 0.18776119 -0.519770045 0.13741455 -0.459454598
42 -0.2828 0.122390454 -0.58514078 0.0663389569 -0.53295362
52 -0.2905 0.0609156236 -0.646615611 0.00395992025 -0.593706673
62 -0.2944 -0.00463864475 -0.712169879 -0.0583136608 -0.65823866
72 -0.2962 -0.00427096816 -0.711802203 -0.0579425882 -0.6578304
82 -0.297 0.00100263003 -0.706528604 -0.0516353809 -0.649567591
92 -0.2947 0.0569827308 -0.650548504 0.00257998241 -0.597389056
102 -0.2903 0.181928148 -0.525603086 0.130398619 -0.46891635
112 -0.2837 0.143910128 -0.563621106 0.0513035005 -0.517151122
122 -0.263 0.105604386 -0.601926848 0.0518077534 -0.548081025
132 -0.2451 0.138734707 -0.568796527 0.0813351345 -0.514454092
142 -0.2098 0.262760639 -0.444770595 0.210272895 -0.388888532
152 -0.1679 0.306425911 -0.401105324 0.254009808 -0.344968402
162 -0.132 0.204065046 -0.503466189 0.133030275 -0.466916739
172 -0.0912 0.337923701 -0.369607533 0.28417959 -0.315787596
182 -0.0748 0.405044222 -0.302487012 0.350941665 -0.248916569
192 -0.0476 0.440175509 -0.267355726 0.386006708 -0.213652822
202 -0.0298 0.407163642 -0.300367592 0.353615439 -0.246373406
212 -0.0173 0.475745405 -0.231785829 0.425760611 -0.174165037
222 -0.0046 0.447671195 -0.259860039 0.387934397 -0.211932263
232 0.0068 0.56639001 -0.141141224 0.512759947 -0.0871612127
242 0.0091 0.557499324 -0.150031911 0.503636135 -0.0956982981
252 0.0142 0.570262522 -0.137268713 0.517263924 -0.0827332991
262 0.0239 0.474360335 -0.233170899 0.404103537 -0.195789669
272 0.034 0.4274151 -0.280116135 0.365385759 -0.231267517
282 0.0435 0.618361963 -0.089169271 0.564614862 -0.0353782607
292 0.0543 0.657757401 -0.0497738332 0.604117027 0.00412170386
302 0.0609 0.705007365 -0.00252386892 0.65111086 0.0513963993
312 0.0672 0.723365324 0.0158340892 0.6767909 0.0813449124
322 0.0766 0.618932131 -0.0885991029 0.565021661 -0.0345057412
332 0.0835 0.557397795 -0.15013344 0.515614688 -0.0843471905
342 0.0898 0.607644935 -0.0998862989 0.553825423 -0.0461033429
352 0.0936 0.605939512 -0.101591722 0.551699873 -0.0477945926
362 0.1023 0.680934665 -0.0265965692 0.627631876 0.0276629806
372 0.1088 0.60635397 -0.101177264 0.522007471 -0.0684352792
382 0.1144 0.516299815 -0.191231419 0.452385602 -0.14749999
392 0.1158 0.591067424 -0.11646381 0.537349684 -0.0626363803
402 0.1127 0.555202469 -0.152328765 0.501413674 -0.0984191612
412 0.1051 0.497379861 -0.210151373 0.443263216 -0.156726579
422 0.1034 0.495889264 -0.21164197 0.44202618 -0.15791071
432 0.0968 0.574673939 -0.132857295 0.565010159 0.00697844641
442 0.0806 0.649558227 -0.0579730077 0.595068262 -0.00481319508
452 0.0742 0.650268322 -0.0572629122 0.596224593 -0.00351230549
462 0.0599 0.584843613 -0.122687621 0.530729407 -0.0692101407
472 0.0444 0.457851345 -0.24967989 0.404049254 -0.195659836
482 0.0291 0.442970736 -0.264560498 0.384104434 -0.212266991
492 0.0136 0.430356623 -0.277174612 0.364828054 -0.230801385
502 -0.0044 0.346526946 -0.361004289 0.292690353 -0.307262928
512 -0.0174 0.42192501 -0.285606224 0.340706934 -0.238333982
522 -0.0274 0.348765876 -0.358765359 0.293580939 -0.284874711
532 -0.0317 0.383185705 -0.324345529 0.329131836 -0.270854622
542 -0.0371 0.453131647 -0.254399587 0.399504525 -0.200458458
552 -0.0353 0.559102813 -0.148428421 0.512976802 -0.0658409691
562 -0.0285 0.372190317 -0.335340917 0.318282537 -0.281368557
572 -0.0152 0.357724415 -0.349806819 0.303940411 -0.296017613
582 0.0043 0.480197884 -0.22733335 0.426434678 -0.173336706
592 0.0329 0.427503234 -0.280028001 0.387660806 -0.171776825
602 0.0507 0.395281593 -0.312249642 0.341504753 -0.258189152
612 0.0621 0.45762851 -0.249902724 0.404257308 -0.195721975
622 0.0751 0.547108637 -0.160422597 0.493312196 -0.105830862
632 0.0866 0.605203024 -0.102328211 0.547717529 -0.0473587928
642 0.0893 0.465706287 -0.241824948 0.403619909 -0.196355611
652 0.0906 0.455215966 -0.252315268 0.389076849 -0.210442513
662 0.0938 0.667876415 -0.0396548196 0.600930038 0.0112916264
672 0.0949 0.567092837 -0.140438397 0.493629907 -0.0930149862
682 0.0895 0.560442538 -0.147088696 0.505896006 -0.0934454175
692 0.0866 0.479975672 -0.227555563 0.425868286 -0.174123089
702 0.0885 0.517860105 -0.189671129 0.475752883 -0.124213966
712 0.0893 0.435953806 -0.271577428 0.38232026 -0.217358107
722 0.0872 0.505458993 -0.202072241 0.457643284 -0.141454281
732 0.0805 0.485051857 -0.222479377 0.432373612 -0.167287582
742 0.0831 0.492505139 -0.215026096 0.438885902 -0.161081961
752 0.0904 0.516139564 -0.191391671 0.467358705 -0.132230895
762 0.0928 0.505807935 -0.201723299 0.453044746 -0.0445201
772 0.0991 0.500951365 -0.206579869 0.417330153 -0.158029406
782 0.1114 0.668963292 -0.038567942 0.628434311 0.0414849794
792 0.1235 0.635603107 -0.0719281276 0.585464662 -0.00324470903
802 0.1403 0.553829489 -0.153701746 0.499093305 -0.10054686
812 0.1514 0.554315636 -0.153215599 0.500253666 -0.0954342831
822 0.1687 0.532965125 -0.174566109 0.487844104 -0.0725628281
832 0.1842 0.562405019 -0.145126215 0.50148481 -0.0732792922
842 0.2164 0.575912725 -0.131618509 0.519572082 -0.0801108817
852 0.2305 0.682204767 -0.0253264671 0.628483215 0.0285746259
862 0.2373 0.564996555 -0.142534679 0.498107087 -0.101877854
872 0.2456 0.546597034 -0.1609342 0.466695286 -0.123707939
882 0.2576 0.603775942 -0.103755293 0.549646802 -0.0502534917
892 0.2636 0.607152318 -0.100378916 0.553311213 -0.0386630817
902 0.2688 0.652874285 -0.0546569495 0.599057185 -0.000865755055
912 0.2677 0.651425158 -0.0561060761 0.597437241 -0.00255508645
922 0.2663 0.627826642 -0.0797045921 0.573742145 -0.0261660135
932 0.2659 0.625276851 -0.0822543831 0.541056286 -0.0350979654
942 0.2624 0.74299019 0.0354589553 0.698511765 0.0995954921
952 0.2566 0.647766587 -0.0597646473 0.58588671 -0.0131431489
962 0.2459 0.619009664 -0.0885215701 0.565269487 -0.034567904
972 0.2361 0.558731724 -0.14879951 0.502262923 -0.0973172337
982 0.2187 0.570255164 -0.13727607 0.512625628 -0.0870547268
992 0.2084 0.62602588 -0.0815053539 0.572262135 -0.0276771817
1002 0.1976 0.560676868 -0.146854367 0.507146755 -0.0928436815
1012 0.1783 0.724944901 0.0174136666 0.671143674 0.0714363245
1022 0.1531 0.575855142 -0.131676092 0.521667333 -0.0781724218
1032 0.1463 0.521398193 -0.186133041 0.467352733 -0.129846512
1042 0.1421 0.503793752 -0.203737483 0.434280628 -0.137065423
1052 0.1397 0.548214414 -0.15931682 0.496323675 -0.103669681
1062 0.1386 0.492895484 -0.214635751 0.438701152 -0.151382385
1072 0.1387 0.633452282 -0.0740789522 0.580575456 -0.0193765661
1082 0.1425 0.591053759 -0.116477476 0.542763031 -0.054425476
1092 0.152 0.565053809 -0.142477426 0.501335638 -0.0961426645
1102 0.152 0.585443638 -0.122087596 0.532316365 -0.0676746909
1112 0.1634 0.596116354 -0.111414881 0.53010627 -0.0672675987
1122 0.1704 0.608484542 -0.0990466921 0.556530181 -0.0434559131
1132 0.1791 0.572975718 -0.134555516 0.516831644 -0.0821400994
1142 0.1977 0.557902091 -0.149629144 0.504171563 -0.095822309
1152 0.2109 0.664700196 -0.0428310383 0.611127013 0.0113503222
1162 0.2274 0.718124321 0.0105930864 0.669369116 0.0713983674
1172 0.2341 0.736872984 0.0293417494 0.686105658 0.0880938293
1182 0.2376 0.704568408 -0.00296282587 0.639726263 0.0505182397
1192 0.2458 0.69750503 -0.0100262041 0.643721255 0.0439450366
1202 0.2524 0.663658473 -0.0438727609 0.609882174 0.00989979095
1212 0.2572 0.806723378 0.0991921435 0.752936956 0.153018968
1222 0.2601 0.723636458 0.0161052234 0.66909921 0.0691328704
1232 0.2609 0.723823413 0.0162921783 0.657758154 0.0697844119
1242 0.2606 0.746684217 0.039152983 0.699644665 0.0996467544
1252 0.2541 0.739675009 0.0321437743 0.680005901 0.0879885439
1262 0.2521 0.722722065 0.0151908309 0.667743115 0.0677528
1272 0.2371 0.677270444 -0.0302607901 0.626319709 0.0311550903
1282 0.2313 0.69116577 -0.0163654643 0.641026184 0.0411988345
1292 0.2165 0.723216435 0.0156852008 0.664915796 0.0700244483
1302 0.2103 0.649038684 -0.0584925506 0.594927681 0.00874772281
1312 0.1841 0.6559658 -0.0515654342 0.583728238 0.00207527023
1322 0.1706 0.642581925 -0.0649493092 0.59093777 -0.00904015211
1332 0.1537 0.59409803 -0.113433205 0.538331939 -0.0615282845
1342 0.1368 0.569645545 -0.137885689 0.515902285 -0.0839755748
1352 0.1285 0.517343854 -0.19018738 0.46221357 -0.126518534
1362 0.1071 0.634642471 -0.0728887632 0.583120708 -0.0161991472
1372 0.0957 0.531610332 -0.175920902 0.469017186 -0.130107278
1382 0.0918 0.551367456 -0.156163778 0.498048716 -0.0983423403
1392 0.079 0.512528116 -0.195003119 0.435441132 -0.149735611
1402 0.0743 0.508456066 -0.199075169 0.46531965 -0.134613035
1412 0.0651 0.522989759 -0.184541476 0.432711306 -0.134496767
1422 0.0606 0.465656532 -0.241874703 0.411881774 -0.188083197
1432 0.057 0.444974572 -0.262556662 0.390487549 -0.209497557
1442 0.0577 0.552878211 -0.154653024 0.499530901 -0.100424728
1452 0.0598 0.469549848 -0.237981386 0.412062995 -0.187932393
1462 0.0684 0.492880367 -0.214650867 0.439081887 -0.160777576
1472 0.0737 0.484995532 -0.222535702 0.421561188 -0.170253007
1482 0.0788 0.522518143 -0.185013091 0.477870976 -0.121928559
1492 0.0899 0.538289624 -0.169241611 0.471767322 -0.112742454
1502 0.1039 0.527010864 -0.18052037 0.473261397 -0.126724433
1512 0.1144 0.508878884 -0.198652351 0.4544379 -0.145498525
1522 0.127 0.60728303 -0.100248205 0.554247778 -0.0456567285
1532 0.1416 0.54419806 -0.163333174 0.487955557 -0.107515805
1542 0.1602 0.594231007 -0.113300228 0.5404715 -0.05949117
1552 0.1722 0.562930768 -0.144600466 0.506366943 -0.0935843089
1562 0.1813 0.618656366 -0.0888748688 0.56470818 -0.0348766204
1572 0.1897 0.56650729 -0.141023945 0.506674815 -0.0754569696
1582 0.1956 0.563444536 -0.144086698 0.510142534 -0.0898570363
1592 0.2047 0.57441484 -0.133116394 0.50112529 -0.0813225709
1602 0.2086 0.609320451 -0.0982107834 0.555930889 0.0029198118
1612 0.2118 0.700056811 -0.007474423 0.643866837 0.0557153281
1622 0.2155 0.642694933 -0.0648363017 0.592890742 -0.00342304041
1632 0.2192 0.653634495 -0.0538967394 0.599861764 -0.00011013611
1642 0.2221 0.612464963 -0.0950662717 0.55943804 -0.0404322979
1652 0.2253 0.663658155 -0.0438730792 0.609897242 0.00989874281
1662 0.2276 0.611843887 -0.0956873471 0.558013433 -0.0419505216
1672 0.2311 0.620727652 -0.0868035822 0.566805859 -0.0331847381
1682 0.232 0.61730506 -0.0902261742 0.553683072 -0.0242251566
1692 0.2328 0.664934041 -0.0425971938 0.608669237 0.0613199936
1702 0.231 0.736619365 0.0290881304 0.675640684 0.0879167543
1712 0.2287 0.661942504 -0.04558873 0.609765347 0.00978636924
1722 0.2238 0.696911238 -0.0106199967 0.643165703 0.0431797963
1732 0.2181 0.599226708 -0.108304526 0.539435254 -0.0366915907
1742 0.2126 0.653266888 -0.0542643459 0.600298048 0.000343909113
1752 0.2094 0.589622153 -0.117909082 0.533461704 -0.0646366129
1762 0.2064 0.59201201 -0.115519225 0.537783686 -0.062214899
1772 0.1994 0.562989369 -0.144541865 0.501532347 -0.0940803323
1782 0.1988 0.580613167 -0.126918068 0.527619239 -0.0722959271
1792 0.1937 0.695860429 -0.0116708055 0.644999069 0.058499973
1802 0.1913 0.626371755 -0.0811594796 0.576116903 -0.0238664805
1812 0.1857 0.633998762 -0.0735324727 0.580257005 -0.0197420509
1822 0.1814 0.575586058 -0.131945176 0.509057623 -0.0843806549
1832 0.1768 0.62863784 -0.0788933948 0.576353613 -0.0236445951
1842 0.1761 0.60696271 -0.100568524 0.551632994 -0.0392764965
1852 0.1764 0.586379066 -0.121152168 0.532451579 -0.0585856106
1862 0.1807 0.574696942 -0.132834292 0.513736455 -0.0677970318
1872 0.1807 0.565648727 -0.141882508 0.511622403 -0.0804110325
1882 0.1807 0.594360475 -0.113170759 0.542434071 -0.0488927417
1892 0.1807 0.598803434 -0.1087278 0.544896757 -0.0550411801
1902 0.1807 0.512227287 -0.195303947 0.459176904 -0.137323664
1912 0.1807 0.562317433 -0.145213802 0.507190861 -0.0926560463
1922 0.1807 0.671137048 -0.0363941868 0.617592455 0.0175930991
1932 0.1807 0.635725271 -0.0718059636 0.557769205 -0.0193854113
1942 0.1807 0.651474585 -0.0560566494 0.598504749 -0.00149523176
1952 0.3852 0.629857323 -0.0776739113 0.567961916 -0.0268186534
1962 0.3852 0.639540521 -0.0679907135 0.58623147 -0.01372311
1972 0.3852 0.698556309 -0.00897492544 0.647676034 0.0612047576
1982 0.3852 0.705822101 -0.00170913325 0.652229747 0.0645467103
1992 0.3852 0.709957987 0.00242675243 0.656277063 0.0562804904
2002 0.3852 0.73186366 0.0243324258 0.666650148 0.0772308763
2012 0.3852 0.807024366 0.0994931314 0.755204571 0.155207152
2022 0.3852 0.724553397 0.0170221628 0.663019373 0.0634647526
2032 0.3852 0.770697615 0.0631663803 0.717126276 0.117132368
2042 0.3852 0.780651345 0.0731201104 0.727813446 0.131835019
2052 0.3879 0.715078945 0.00754771098 0.661194584 0.0612972945
2062 0.3963 0.795718445 0.0881872111 0.741934983 0.141955566
2072 0.4023 0.807317187 0.0997859522 0.753365011 0.153398422
2082 0.4083 0.742254239 0.0347230042 0.688378558 0.0884625016
2092 0.4117 0.78186804 0.0743368061 0.723879967 0.123962394
2102 0.4169 0.851258787 0.143727552 0.799079894 0.199167265
2112 0.4224 0.742520205 0.0349889711 0.68760338 0.0887031388
2122 0.4267 0.754177481 0.0466462467 0.70080441 0.100806419
2132 0.4332 0.745883331 0.0383520971 0.684814378 0.096062215
2142 0.4365 0.720082902 0.0125516678 0.666112711 0.0662088129
2152 0.4426 0.763968809 0.0564375744 0.710189618 0.110206339
2162 0.4452 0.801753697 0.0942224626 0.748168106 0.157940031
2172 0.4528 0.778631786 0.0711005518 0.7250103 0.125018481
2182 0.4578 0.810711057 0.103179822 0.716990009 0.156867493
2192 0.4652 0.756214642 0.0486834074 0.702479962 0.102480114
2202 0.4684 0.759875333 0.052344099 0.703081947 0.103900403
2212 0.4709 0.803402305 0.0958710706 0.746044891 0.146045473
2222 0.4748 0.808255812 0.100724578 0.743705836 0.151751812
2232 0.4757 0.801109991 0.0935787568 0.747033013 0.147082212
2242 0.4773 0.882090536 0.174559302 0.829661733 0.231640836
2252 0.4768 0.799141134 0.0916098993 0.739422802 0.139444192
2262 0.476 0.803271673 0.0957404391 0.749501073 0.149516361
2272 0.4748 0.778790289 0.0712590551 0.722858487 0.122871967
2282 0.4724 0.94073058 0.233199346 0.888053807 0.288238256
2292 0.4712 0.820280399 0.112749165 0.764485271 0.166869375
2302 0.4687 0.851255042 0.143723808 0.793799419 0.193806801
2312 0.4716 0.823668034 0.116136799 0.750202052 0.168650029
2322 0.4638 0.805200576 0.0976693416 0.750717198 0.150735623
2332 0.4619 0.874155858 0.166624623 0.820333243 0.220400554
2342 0.4591 0.858613057 0.151081823 0.802398519 0.204478295
2352 0.4564 0.7854487 0.0779174655 0.731713266 0.131779524
2362 0.4542 0.866801092 0.159269858 0.808700975 0.215810334
2372 0.4528 0.858655238 0.151124004 0.808747074 0.271545951
2382 0.4498 0.813011866 0.105480631 0.735151826 0.144597695
2392 0.4485 0.805969015 0.0984377803 0.752218265 0.152245152
2402 0.4447 0.799652051 0.0921208166 0.745662512 0.169903514
2412 0.4421 0.796299957 0.0887687222 0.742423803 0.142430303
2422 0.437 0.836414687 0.128883453 0.782651151 0.182655697
2432 0.4335 0.808355497 0.100824263 0.751891737 0.151905346
2442 0.4302 0.799667467 0.0921362332 0.745897248 0.145906379
2452 0.4274 0.784989592 0.0774583577 0.710050299 0.129918055
2462 0.4231 0.889587333 0.182056099 0.838538014 0.238749976
2472 0.421 0.78592622 0.0783949856 0.726839918 0.130816515
2482 0.418 0.793711369 0.0861801346 0.737384339 0.137388202
2492 0.4151 0.740540387 0.0330091529 0.667304726 0.0818724267
2502 0.4127 0.748805379 0.0412741446 0.694480746 0.094490228
2512 0.407 0.823522689 0.115991455 0.769730642 0.169770866
2522 0.4036 0.788723524 0.0811922894 0.734478146 0.134485563
2532 0.399 0.731198254 0.0236670201 0.677582815 0.0775953373
2542 0.3959 0.722838977 0.0153077429 0.647548047 0.0556596916
2552 0.3888 0.847806328 0.140275093 0.7973061 0.19730696
2562 0.3832 0.77210623 0.0645749961 0.723716448 0.123784077
2572 0.3755 0.782077238 0.0745460033 0.728400932 0.128418526
2582 0.3733 0.760268637 0.0527374023 0.71324823 0.113251921
2592 0.367 0.703177688 -0.00435354587 0.646604983 0.046648514
2602 0.3573 0.753477376 0.0459461419 0.698793729 0.118502894
2612 0.3517 0.685223548 -0.0223076861 0.631113871 0.0311340673
2622 0.3426 0.707138058 -0.000393175888 0.655079569 0.0637689057
2632 0.3317 0.6758234 -0.0317078346 0.620405874 0.020433862
2642 0.3197 0.804347053 0.0968158188 0.750958701 0.150959981
2652 0.3111 0.647852487 -0.0596787478 0.573930932 -0.00671423809
2662 0.2984 0.657637153 -0.0498940817 0.599151737 -0.000848156094
2672 0.285 0.628174918 -0.0793563167 0.574078735 0.00290592975
2682 0.2777 0.640457581 -0.0670736532 0.586800577 0.0268875422
2692 0.2634 0.65287137 -0.0546598646 0.59085114 -0.00594038185
2702 0.2533 0.610498389 -0.0970328453 0.553465343 -0.0465209373
2712 0.2437 0.621055478 -0.0864757565 0.567280383 -0.0326915928
2722 0.234 0.593312706 -0.114218529 0.538573156 -0.0613850972
2732 0.2243 0.688724824 -0.0188064102 0.635701832 0.0357041741
2742 0.2182 0.587445028 -0.120086207 0.502241458 -0.0645245723
2752 0.2026 0.526465681 -0.181065554 0.472064303 -0.127933385
2762 0.1957 0.533554754 -0.173976481 0.454630044 -0.116393823
2772 0.1821 0.543542343 -0.163988892 0.49080212 -0.109062128
2782 0.1758 0.55460802 -0.152923214 0.506856413 -0.0929498482
2792 0.1694 0.475214537 -0.232316697 0.421298373 -0.178699759
2802 0.1574 0.581363262 -0.126167972 0.530748626 -0.0642778331
2812 0.1527 0.500712853 -0.206818381 0.446871883 -0.153081218
2822 0.1453 0.619198301 -0.0883329329 0.565474087 -0.0344810228
2832 0.1428 0.565185187 -0.142346048 0.512933836 -0.0870567806
2842 0.1361 0.550064347 -0.157466888 0.496166655 -0.103789798
2852 0.1313 0.534089099 -0.173442136 0.463585789 -0.12097548
2862 0.1241 0.58242881 -0.125102425 0.530604986 -0.0693827737
2872 0.1212 0.553895136 -0.153636098 0.490388784 -0.0979256499
2882 0.1185 0.482143598 -0.225387636 0.428240231 -0.171657169
2892 0.116 0.58245646 -0.125074775 0.519463622 -0.0692594607
2902 0.1158 0.522523775 -0.185007459 0.468745862 -0.13125224
2912 0.1191 0.551136524 -0.15639471 0.492863844 -0.106059168
2922 0.1218 0.530117171 -0.177414063 0.476406779 -0.123560305
2932 0.1255 0.532345596 -0.175185638 0.483754658 -0.0995175081
2942 0.128 0.481246695 -0.22628454 0.423312225 -0.176685354
2952 0.1264 0.537906106 -0.169625128 0.470438345 -0.11853356
2962 0.1179 0.457147285 -0.250383949 0.396585463 -0.203408408
2972 0.1065 0.464339376 -0.243191858 0.410625272 -0.189374573
2982 0.0919 0.425673962 -0.281857273 0.370911335 -0.229086303
2992 0.0762 0.506463201 -0.201068034 0.454407828 -0.145545678
3002 0.0661 0.448952516 -0.258578718 0.389294758 -0.196545531
3012 0.0362 0.41560447 -0.291926764 0.360033314 -0.23996119
3022 0.0202 0.354154459 -0.353376775 0.302651555 -0.287636822
3032 -0.0164 0.510246703 -0.197284531 0.465663127 -0.134333288
3042 -0.0319 0.262371315 -0.445159919 0.197421842 -0.400557567
3052 -0.0477 0.373350438 -0.334180797 0.319834667 -0.280157451
3062 -0.0791 0.440212444 -0.26731879 0.345390068 -0.214690948
3072 -0.0945 0.265031941 -0.442499294 0.211127005 -0.388843766
3082 -0.1207 0.414686711 -0.292844524 0.373969063 -0.176119371
3092 -0.132 0.141374447 -0.566156787 0.0838968436 -0.516102756
3102 -0.1555 0.115121567 -0.592409667 0.0613038999 -0.538695289
3112 -0.1737 0.0992733675 -0.608257867 0.0350849264 -0.564913571
3122 -0.1934 0.0562461988 -0.651285036 0.00230116084 -0.597688015
3132 -0.2065 0.13120467 -0.576326564 0.0700621769 -0.522808109
3142 -0.2393 0.119925244 -0.58760599 0.066160002 -0.533838176
3152 -0.2442 0.0160379395 -0.691493295 -0.0359263395 -0.601437923
3162 -0.2601 0.113715314 -0.59381592 0.0716945127 -0.52829226
3172 -0.2754 -0.00363205659 -0.711163291 -0.0593197196 -0.656149202
3182 -0.2921 0.0578535752 -0.649677659 0.004105833 -0.595893663
3192 -0.3105 -0.00293098751 -0.710462222 -0.0874961348 -0.664630319
3202 -0.329 -0.0201170804 -0.727648315 -0.0739029374 -0.673841107
3212 -0.3567 0.0313544766 -0.676176758 -0.0299479102 -0.619237023
3222 -0.3792 -0.024874456 -0.73240569 -0.0786650988 -0.678660261
3232 -0.3976 0.0335364209 -0.673994813 -0.0333032952 -0.622777175
3242 -0.4162 -0.0241848204 -0.731716055 -0.0778382364 -0.67781
3252 -0.4339 0.0187850289 -0.688746205 -0.0348643989 -0.634863659
3262 -0.4463 -0.0450163763 -0.752547611 -0.111885298 -0.688565342
3272 -0.4767 -0.0698331118 -0.777364346 -0.12437602 -0.724366504
3282 -0.4823 -0.160311475 -0.867842709 -0.227595864 -0.815377896
3292 -0.4947 -0.0877623678 -0.795293602 -0.137150859 -0.682740278
3302 -0.5057 -0.128330044 -0.835861279 -0.205346813 -0.789371626
3312 -0.5173 -0.169501849 -0.877033083 -0.223250894 -0.823245029
3322 -0.5384 0.0841805576 -0.623350677 0.0543926459 -0.528603744
3332 -0.5519 -0.0948683981 -0.802399632 -0.148860183 -0.748849914
3342 -0.5778 -0.108276416 -0.81580765 -0.211340923 -0.772062693
3352 -0.5959 -0.167139874 -0.874671109 -0.221069357 -0.821068765
3362 -0.6133 -0.166445312 -0.873976546 -0.220204923 -0.820202833
3372 -0.631 -0.245983057 -0.953514291 -0.299928465 -0.899917804
3382 -0.652 -0.146800596 -0.854331831 -0.207259493 -0.801621063
3392 -0.666 -0.307563863 -1.0150951 -0.361417631 -0.961408879
3402 -0.6795 -0.287258127 -0.994789361 -0.340841282 -0.940260317
3412 -0.693 -0.337283044 -1.04481428 -0.391158876 -0.991138818
3422 -0.7118 -0.452401465 -1.1599327 -0.6177309 -1.13334605
3432 -0.7269 -0.553929577 -1.26146081 -0.607569676 -1.20756729
3442 -0.7423 -0.565213276 -1.27274451 -0.618991702 -1.21897647
3452 -0.7579 -0.692286774 -1.39981801 -0.745677728 -1.3456149
3462 -0.7796 -0.346721106 -1.05425234 -0.400195519 -1.00018071
3472 -0.7966 -0.51246095 -1.21999218 -0.566110901 -1.16608483
3482 -0.8139 -0.4552103 -1.16274153 -0.508934443 -1.10892528
3492 -0.8313 -0.612468317 -1.31999955 -0.665406702 -1.26536311


==> figures/strips-diff.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.39623,0.39623,0.39623}%
\definecolor{mycolor2}{rgb}{0.72453,0.72453,0.72453}%
%
\begin{tikzpicture}

\begin{axis}[%
width=4.521in,
height=3.538in,
scale only axis,
scale = \scale,
xmin=-5,
xmax=15,
xlabel={$z_1$},
ymin=-12,
ymax=6,
ylabel={$z_2$},
axis x line*=bottom,
axis y line*=left,
legend style={legend cell align=left, align=left, draw=white!15!black}
]

\addplot[area legend, draw=black, fill=mycolor1]
table[row sep=crcr] {%
x	y\\
20	7.6\\
-20	-24.4\\
-25	-26.8\\
20	9.2\\
}--cycle;
\addlegendentry{$y_{i,k}=9.5$}


\addplot[area legend, draw=black, fill=mycolor2]
table[row sep=crcr] {%
x	y\\
20	12.4\\
-20	-19.6\\
-25	-22.2\\
20	14\\
}--cycle;
\addlegendentry{$y_{i,k}=3.5$}

\end{axis}
\end{tikzpicture}%

==> tikz/foo.txt <==
Dummy. Do not remove!
